BitNet b1.58 Reloaded: State-of-the-art Performance Also on Smaller Networks

Recently proposed methods for 1-bit and 1.58-bit quantization aware training investigate the performance and behavior of these methods in the context of large language models, finding state-of-the-art performance for models with more than 3B parameters. In this work, we investigate 1.58-bit quantization for small language and vision models ranging from 100K to 48M parameters. We introduce a variant of BitNet b1.58, which allows to rely on the median rather than the mean in the quantization process. Through extensive experiments we investigate the performance of 1.58-bit models obtained through quantization aware training. We further investigate the robustness of 1.58-bit quantization-aware training to changes in the learning rate and regularization through weight decay, finding different patterns for small language and vision models than previously reported for large language models. Our results showcase that 1.58-bit quantization-aware training provides state-of-the-art performance for small language models when doubling hidden layer sizes and reaches or even surpasses state-of-the-art performance for small vision models of identical size. Ultimately, we demonstrate that 1.58-bit quantization-aware training is a viable and promising approach also for training smaller deep learning networks, facilitating deployment of such models in low-resource use-cases and encouraging future research.

==> data/cifar10/ta.csv <==
"Step"," cifar_10_mean_lr_0.1 - ta"," cifar_10_mean_lr_0.1 - ta__MIN"," cifar_10_mean_lr_0.1 - ta__MAX"," cifar_10_mean_lr_0.05 - ta"," cifar_10_mean_lr_0.05 - ta__MIN"," cifar_10_mean_lr_0.05 - ta__MAX"," cifar_10_median_lr_0.05 - ta"," cifar_10_median_lr_0.05 - ta__MIN"," cifar_10_median_lr_0.05 - ta__MAX"," cifar_10_median_lr_0.1 - ta"," cifar_10_median_lr_0.1 - ta__MIN"," cifar_10_median_lr_0.1 - ta__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - ta"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - ta__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - ta__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - ta"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - ta__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - ta__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - ta"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - ta__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - ta__MAX"," BitNet_cifar_10_mean_lr_0.001 - ta"," BitNet_cifar_10_mean_lr_0.001 - ta__MIN"," BitNet_cifar_10_mean_lr_0.001 - ta__MAX","one_bit_cifar_10_mean_lr_0.0001 - ta","one_bit_cifar_10_mean_lr_0.0001 - ta__MIN","one_bit_cifar_10_mean_lr_0.0001 - ta__MAX","normal_cifar_10_lr_0.001_weight_decay_0.1 - ta","normal_cifar_10_lr_0.001_weight_decay_0.1 - ta__MIN","normal_cifar_10_lr_0.001_weight_decay_0.1 - ta__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - ta","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - ta__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - ta__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - ta","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - ta__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - ta__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - ta","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - ta__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - ta__MAX","one_bit_cifar_10_mean_lr_0.01 - ta","one_bit_cifar_10_mean_lr_0.01 - ta__MIN","one_bit_cifar_10_mean_lr_0.01 - ta__MAX","one_bit_cifar_10_mean_lr_0.001 - ta","one_bit_cifar_10_mean_lr_0.001 - ta__MIN","one_bit_cifar_10_mean_lr_0.001 - ta__MAX","normal_cifar_10_lr_0.0001 - ta","normal_cifar_10_lr_0.0001 - ta__MIN","normal_cifar_10_lr_0.0001 - ta__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - ta","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - ta__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - ta__MAX","normal_cifar_10_lr_0.001_weight_decay_0.05 - ta","normal_cifar_10_lr_0.001_weight_decay_0.05 - ta__MIN","normal_cifar_10_lr_0.001_weight_decay_0.05 - ta__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - ta","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - ta__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - ta__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - ta","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - ta__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - ta__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - ta","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - ta__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - ta__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - ta","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - ta__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - ta__MAX","one_bit_cifar_10_lr_0.001 - ta","one_bit_cifar_10_lr_0.001 - ta__MIN","one_bit_cifar_10_lr_0.001 - ta__MAX","normal_cifar_10_lr_0.001_weight_decay_0.01 - ta","normal_cifar_10_lr_0.001_weight_decay_0.01 - ta__MIN","normal_cifar_10_lr_0.001_weight_decay_0.01 - ta__MAX"
"0","0.1171875","0.1171875","0.1171875","0.0625","0.0625","0.0625","0.15625","0.15625","0.15625","0.1328125","0.1328125","0.1328125","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.328125","0.328125","0.328125","0.3515625","0.3515625","0.3515625","0.39453125","0.3671875","0.421875","0.109375","0.109375","0.109375","0.2265625","0.2265625","0.2265625","0.21875","0.21875","0.21875","0.2578125","0.2578125","0.2578125","0.0703125","0.0703125","0.0703125","0.2890625","0.2890625","0.2890625","0.2734375","0.2734375","0.2734375","0.17578125","0.171875","0.1796875","0.0890625","0.0546875","0.109375","0.2578125","0.2578125","0.2578125","0.3984375","0.3984375","0.3984375","0.28125","0.28125","0.28125","0.2578125","0.2578125","0.2578125","0.328125","0.328125","0.328125","0.234375","0.234375","0.234375"
"1","0.15625","0.15625","0.15625","0.109375","0.109375","0.109375","0.125","0.125","0.125","0.09375","0.09375","0.09375","0.3359375","0.3359375","0.3359375","0.296875","0.296875","0.296875","0.3046875","0.3046875","0.3046875","0.4296875","0.4296875","0.4296875","0.33203125","0.3203125","0.34375","0.140625","0.140625","0.140625","0.2734375","0.2734375","0.2734375","0.328125","0.328125","0.328125","0.2890625","0.2890625","0.2890625","0.1484375","0.1484375","0.1484375","0.375","0.375","0.375","0.25","0.25","0.25","0.171875","0.1484375","0.1953125","0.103125","0.0703125","0.140625","0.15625","0.15625","0.15625","0.3515625","0.3515625","0.3515625","0.3203125","0.3203125","0.3203125","0.3203125","0.3203125","0.3203125","0.3828125","0.3828125","0.3828125","0.2890625","0.2890625","0.2890625"
"2","0.109375","0.109375","0.109375","0.078125","0.078125","0.078125","0.09375","0.09375","0.09375","0.09375","0.09375","0.09375","0.453125","0.453125","0.453125","0.4375","0.4375","0.4375","0.484375","0.484375","0.484375","0.4765625","0.4765625","0.4765625","0.48046875","0.4453125","0.515625","0.0703125","0.0703125","0.0703125","0.4296875","0.4296875","0.4296875","0.3984375","0.3984375","0.3984375","0.46875","0.46875","0.46875","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.390625","0.390625","0.390625","0.19140625","0.1796875","0.203125","0.0828125","0.0703125","0.09375","0.1875","0.1875","0.1875","0.421875","0.421875","0.421875","0.4375","0.4375","0.4375","0.421875","0.421875","0.421875","0.4453125","0.4453125","0.4453125","0.3671875","0.3671875","0.3671875"
"3","0.1484375","0.1484375","0.1484375","0.109375","0.109375","0.109375","0.125","0.125","0.125","0.125","0.125","0.125","0.4921875","0.4921875","0.4921875","0.46875","0.46875","0.46875","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.54296875","0.53125","0.5546875","0.0703125","0.0703125","0.0703125","0.4140625","0.4140625","0.4140625","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.3203125","0.3203125","0.3203125","0.5390625","0.5390625","0.5390625","0.4375","0.4375","0.4375","0.2265625","0.21875","0.234375","0.0875","0.0703125","0.1171875","0.2265625","0.2265625","0.2265625","0.4453125","0.4453125","0.4453125","0.4453125","0.4453125","0.4453125","0.515625","0.515625","0.515625","0.53125","0.53125","0.53125","0.4453125","0.4453125","0.4453125"
"4","0.09375","0.09375","0.09375","0.21875","0.21875","0.21875","0.234375","0.234375","0.234375","0.0859375","0.0859375","0.0859375","0.4921875","0.4921875","0.4921875","0.484375","0.484375","0.484375","0.5","0.5","0.5","0.5703125","0.5703125","0.5703125","0.53125","0.53125","0.53125","0.0859375","0.0859375","0.0859375","0.421875","0.421875","0.421875","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.3359375","0.3359375","0.3359375","0.578125","0.578125","0.578125","0.34375","0.34375","0.34375","0.21875","0.21875","0.21875","0.0953125","0.0859375","0.109375","0.1875","0.1875","0.1875","0.4453125","0.4453125","0.4453125","0.4609375","0.4609375","0.4609375","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.3984375","0.3984375","0.3984375"
"5","0.140625","0.140625","0.140625","0.1875","0.1875","0.1875","0.234375","0.234375","0.234375","0.140625","0.140625","0.140625","0.421875","0.421875","0.421875","0.4765625","0.4765625","0.4765625","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.5","0.484375","0.515625","0.078125","0.078125","0.078125","0.421875","0.421875","0.421875","0.4140625","0.4140625","0.4140625","0.484375","0.484375","0.484375","0.359375","0.359375","0.359375","0.5546875","0.5546875","0.5546875","0.421875","0.421875","0.421875","0.15625","0.15625","0.15625","0.071875","0.046875","0.078125","0.15625","0.15625","0.15625","0.3828125","0.3828125","0.3828125","0.4140625","0.4140625","0.4140625","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.421875","0.421875","0.421875"
"6","0.171875","0.171875","0.171875","0.2734375","0.2734375","0.2734375","0.296875","0.296875","0.296875","0.1875","0.1875","0.1875","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.4453125","0.4453125","0.4453125","0.5703125","0.5703125","0.5703125","0.4921875","0.484375","0.5","0.1484375","0.1484375","0.1484375","0.4296875","0.4296875","0.4296875","0.484375","0.484375","0.484375","0.5390625","0.5390625","0.5390625","0.4453125","0.4453125","0.4453125","0.6015625","0.6015625","0.6015625","0.4609375","0.4609375","0.4609375","0.2421875","0.2421875","0.2421875","0.096875","0.078125","0.109375","0.234375","0.234375","0.234375","0.484375","0.484375","0.484375","0.484375","0.484375","0.484375","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.3828125","0.3828125","0.3828125"
"87","0.171875","0.171875","0.171875","0.2734375","0.2734375","0.2734375","0.359375","0.359375","0.359375","0.171875","0.171875","0.171875","0.5234375","0.5234375","0.5234375","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.54296875","0.5","0.5859375","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.453125","0.453125","0.453125","0.6015625","0.6015625","0.6015625","0.4140625","0.4140625","0.4140625","0.59375","0.59375","0.59375","0.421875","0.421875","0.421875","0.265625","0.265625","0.265625","0.1015625","0.1015625","0.1015625","0.1875","0.1875","0.1875","0.5078125","0.5078125","0.5078125","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.3984375","0.3984375","0.3984375"
"88","0.1640625","0.1640625","0.1640625","0.203125","0.203125","0.203125","0.4140625","0.4140625","0.4140625","0.15625","0.15625","0.15625","0.484375","0.484375","0.484375","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.6015625","0.59375","0.609375","0.1484375","0.1484375","0.1484375","0.5","0.5","0.5","0.4921875","0.4921875","0.4921875","0.6640625","0.6640625","0.6640625","0.5078125","0.5078125","0.5078125","0.65625","0.65625","0.65625","0.4296875","0.4296875","0.4296875","0.265625","0.265625","0.265625","0.109375","0.078125","0.1484375","0.1171875","0.1171875","0.1171875","0.40625","0.40625","0.40625","0.1796875","0.1796875","0.1796875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.3984375","0.3984375","0.3984375"
"89","0.1328125","0.1328125","0.1328125","0.296875","0.296875","0.296875","0.3828125","0.3828125","0.3828125","0.140625","0.140625","0.140625","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.578125","0.5703125","0.5859375","0.09375","0.09375","0.09375","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.4609375","0.4609375","0.4609375","0.1953125","0.1953125","0.1953125","0.10625","0.09375","0.109375","0.171875","0.171875","0.171875","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.453125","0.453125","0.453125"
"90","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.3203125","0.3203125","0.3203125","0.1953125","0.1953125","0.1953125","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.515625","0.4921875","0.5390625","0.09375","0.09375","0.09375","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.4765625","0.4765625","0.4765625","0.40625","0.40625","0.40625","0.5546875","0.5546875","0.5546875","0.3515625","0.3515625","0.3515625","0.1875","0.1875","0.1875","0.1078125","0.09375","0.1171875","0.234375","0.234375","0.234375","0.40625","0.40625","0.40625","0.453125","0.453125","0.453125","0.53125","0.53125","0.53125","0.53125","0.53125","0.53125","0.390625","0.390625","0.390625"
"91","0.109375","0.109375","0.109375","0.296875","0.296875","0.296875","0.34375","0.34375","0.34375","0.2109375","0.2109375","0.2109375","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.55859375","0.5390625","0.578125","0.0859375","0.0859375","0.0859375","0.4609375","0.4609375","0.4609375","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.390625","0.390625","0.390625","0.3046875","0.3046875","0.3046875","0.09375","0.0859375","0.125","0.2890625","0.2890625","0.2890625","0.4609375","0.4609375","0.4609375","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.4296875","0.4296875","0.4296875"
"92","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.359375","0.359375","0.359375","0.1796875","0.1796875","0.1796875","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.5703125","0.5703125","0.5703125","0.0859375","0.0859375","0.0859375","0.4453125","0.4453125","0.4453125","0.453125","0.453125","0.453125","0.6015625","0.6015625","0.6015625","0.4140625","0.4140625","0.4140625","0.6484375","0.6484375","0.6484375","0.3984375","0.3984375","0.3984375","0.2109375","0.2109375","0.2109375","0.10625","0.09375","0.125","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.4140625","0.4140625","0.4140625","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.3828125","0.3828125","0.3828125"
"93","0.1875","0.1875","0.1875","0.3984375","0.3984375","0.3984375","0.4140625","0.4140625","0.4140625","0.265625","0.265625","0.265625","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.58203125","0.5625","0.6015625","0.109375","0.109375","0.109375","0.4921875","0.4921875","0.4921875","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.5078125","0.5078125","0.5078125","0.703125","0.703125","0.703125","0.421875","0.421875","0.421875","0.25","0.25","0.25","0.109375","0.109375","0.109375","0.1796875","0.1796875","0.1796875","0.4140625","0.4140625","0.4140625","0.515625","0.515625","0.515625","0.65625","0.65625","0.65625","0.6328125","0.6328125","0.6328125","0.453125","0.453125","0.453125"
"94","0.1953125","0.1953125","0.1953125","0.3203125","0.3203125","0.3203125","0.4453125","0.4453125","0.4453125","0.2734375","0.2734375","0.2734375","0.5546875","0.5546875","0.5546875","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.6484375","0.6328125","0.6640625","0.0546875","0.0546875","0.0546875","0.4296875","0.4296875","0.4296875","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.5234375","0.5234375","0.5234375","0.75","0.75","0.75","0.484375","0.484375","0.484375","0.171875","0.171875","0.171875","0.0796875","0.0546875","0.0859375","0.171875","0.171875","0.171875","0.421875","0.421875","0.421875","0.4140625","0.4140625","0.4140625","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.4296875","0.4296875","0.4296875"
"175","0.1328125","0.1328125","0.1328125","0.328125","0.328125","0.328125","0.453125","0.453125","0.453125","0.296875","0.296875","0.296875","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.59765625","0.59375","0.6015625","0.1171875","0.1171875","0.1171875","0.5","0.5","0.5","0.453125","0.453125","0.453125","0.6015625","0.6015625","0.6015625","0.4609375","0.4609375","0.4609375","0.6796875","0.6796875","0.6796875","0.453125","0.453125","0.453125","0.3046875","0.3046875","0.3046875","0.1171875","0.1171875","0.1171875","0.203125","0.203125","0.203125","0.3984375","0.3984375","0.3984375","0.421875","0.421875","0.421875","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.4609375","0.4609375","0.4609375"
"176","0.2734375","0.2734375","0.2734375","0.359375","0.359375","0.359375","0.4140625","0.4140625","0.4140625","0.2265625","0.2265625","0.2265625","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.65234375","0.6328125","0.671875","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.5625","0.5625","0.5625","0.7578125","0.7578125","0.7578125","0.5078125","0.5078125","0.5078125","0.21875","0.21875","0.21875","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.7578125","0.7578125","0.7578125","0.546875","0.546875","0.546875"
"177","0.21875","0.21875","0.21875","0.3125","0.3125","0.3125","0.4609375","0.4609375","0.4609375","0.2109375","0.2109375","0.2109375","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.609375","0.609375","0.609375","0.625","0.59375","0.65625","0.09375","0.09375","0.09375","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.6796875","0.6796875","0.6796875","0.5234375","0.5234375","0.5234375","0.6953125","0.6953125","0.6953125","0.375","0.375","0.375","0.1875","0.1875","0.1875","0.09375","0.09375","0.09375","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.390625","0.390625","0.390625"
"178","0.2421875","0.2421875","0.2421875","0.3515625","0.3515625","0.3515625","0.375","0.375","0.375","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.5546875","0.5546875","0.5546875","0.7109375","0.7109375","0.7109375","0.61328125","0.59375","0.6328125","0.0625","0.0625","0.0625","0.53125","0.53125","0.53125","0.5078125","0.5078125","0.5078125","0.625","0.625","0.625","0.515625","0.515625","0.515625","0.7109375","0.7109375","0.7109375","0.5078125","0.5078125","0.5078125","0.2265625","0.2265625","0.2265625","0.0625","0.0625","0.0625","0.25","0.25","0.25","0.453125","0.453125","0.453125","0.4375","0.4375","0.4375","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.4296875","0.4296875","0.4296875"
"179","0.2734375","0.2734375","0.2734375","0.46875","0.46875","0.46875","0.484375","0.484375","0.484375","0.21875","0.21875","0.21875","0.5","0.5","0.5","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.61328125","0.59375","0.6328125","0.0546875","0.0546875","0.0546875","0.578125","0.578125","0.578125","0.5078125","0.5078125","0.5078125","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.71875","0.71875","0.71875","0.4609375","0.4609375","0.4609375","0.234375","0.234375","0.234375","0.0546875","0.0546875","0.0546875","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.5","0.5","0.5"
"180","0.265625","0.265625","0.265625","0.421875","0.421875","0.421875","0.5","0.5","0.5","0.1484375","0.1484375","0.1484375","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.7578125","0.7578125","0.7578125","0.796875","0.796875","0.796875","0.70703125","0.6875","0.7265625","0.109375","0.109375","0.109375","0.609375","0.609375","0.609375","0.5546875","0.5546875","0.5546875","0.734375","0.734375","0.734375","0.5625","0.5625","0.5625","0.796875","0.796875","0.796875","0.5546875","0.5546875","0.5546875","0.265625","0.265625","0.265625","0.109375","0.109375","0.109375","0.2890625","0.2890625","0.2890625","0.5234375","0.5234375","0.5234375","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.796875","0.796875","0.796875","0.5","0.5","0.5"
"181","0.203125","0.203125","0.203125","0.3828125","0.3828125","0.3828125","0.5703125","0.5703125","0.5703125","0.1484375","0.1484375","0.1484375","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.6875","0.6640625","0.7109375","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.546875","0.546875","0.546875","0.25","0.25","0.25","0.0859375","0.0859375","0.0859375","0.234375","0.234375","0.234375","0.53125","0.53125","0.53125","0.53125","0.53125","0.53125","0.6953125","0.6953125","0.6953125","0.796875","0.796875","0.796875","0.5703125","0.5703125","0.5703125"
"182","0.15625","0.15625","0.15625","0.3828125","0.3828125","0.3828125","0.421875","0.421875","0.421875","0.125","0.125","0.125","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.640625","0.6328125","0.6484375","0.15625","0.15625","0.15625","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.5390625","0.5390625","0.5390625","0.71875","0.71875","0.71875","0.4765625","0.4765625","0.4765625","0.3984375","0.3984375","0.3984375","0.15625","0.15625","0.15625","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.453125","0.453125","0.453125"
"263","0.28125","0.28125","0.28125","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.1953125","0.1953125","0.1953125","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.671875","0.6640625","0.6796875","0.109375","0.109375","0.109375","0.46875","0.46875","0.46875","0.5","0.5","0.5","0.6953125","0.6953125","0.6953125","0.6015625","0.6015625","0.6015625","0.7578125","0.7578125","0.7578125","0.5234375","0.5234375","0.5234375","0.15625","0.15625","0.15625","0.109375","0.109375","0.109375","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.46875","0.46875","0.46875","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.5","0.5","0.5"
"264","0.203125","0.203125","0.203125","0.40625","0.40625","0.40625","0.4921875","0.4921875","0.4921875","0.1796875","0.1796875","0.1796875","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.6640625","0.625","0.703125","0.0625","0.0625","0.0625","0.5","0.5","0.5","0.46875","0.46875","0.46875","0.625","0.625","0.625","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.4921875","0.4921875","0.4921875","0.21875","0.21875","0.21875","0.0625","0.0625","0.0625","0.234375","0.234375","0.234375","0.421875","0.421875","0.421875","0.4453125","0.4453125","0.4453125","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875"
"265","0.3125","0.3125","0.3125","0.3828125","0.3828125","0.3828125","0.5390625","0.5390625","0.5390625","0.1015625","0.1015625","0.1015625","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.65234375","0.640625","0.6640625","0.046875","0.046875","0.046875","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.671875","0.671875","0.671875","0.578125","0.578125","0.578125","0.7890625","0.7890625","0.7890625","0.46875","0.46875","0.46875","0.2265625","0.2265625","0.2265625","0.046875","0.046875","0.046875","0.1484375","0.1484375","0.1484375","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625"
"266","0.2578125","0.2578125","0.2578125","0.3984375","0.3984375","0.3984375","0.5","0.5","0.5","0.1796875","0.1796875","0.1796875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.7578125","0.7578125","0.7578125","0.8515625","0.8515625","0.8515625","0.74609375","0.7421875","0.75","0.109375","0.109375","0.109375","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.609375","0.609375","0.609375","0.8046875","0.8046875","0.8046875","0.5625","0.5625","0.5625","0.2421875","0.2421875","0.2421875","0.109375","0.109375","0.109375","0.234375","0.234375","0.234375","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.71875","0.71875","0.71875","0.8359375","0.8359375","0.8359375","0.4921875","0.4921875","0.4921875"
"267","0.2734375","0.2734375","0.2734375","0.453125","0.453125","0.453125","0.5078125","0.5078125","0.5078125","0.1640625","0.1640625","0.1640625","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.7421875","0.7421875","0.7421875","0.6953125","0.6875","0.703125","0.109375","0.109375","0.109375","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.7890625","0.7890625","0.7890625","0.6171875","0.6171875","0.6171875","0.8125","0.8125","0.8125","0.5078125","0.5078125","0.5078125","0.2109375","0.2109375","0.2109375","0.109375","0.109375","0.109375","0.2578125","0.2578125","0.2578125","0.4140625","0.4140625","0.4140625","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.7890625","0.7890625","0.7890625","0.4765625","0.4765625","0.4765625"
"268","0.3203125","0.3203125","0.3203125","0.359375","0.359375","0.359375","0.484375","0.484375","0.484375","0.1171875","0.1171875","0.1171875","0.6015625","0.6015625","0.6015625","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.75","0.75","0.75","0.6640625","0.65625","0.671875","0.09375","0.09375","0.09375","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.78125","0.78125","0.78125","0.5","0.5","0.5","0.2109375","0.2109375","0.2109375","0.09375","0.09375","0.09375","0.2109375","0.2109375","0.2109375","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.6875","0.6875","0.6875","0.828125","0.828125","0.828125","0.5","0.5","0.5"
"269","0.3046875","0.3046875","0.3046875","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.1484375","0.1484375","0.1484375","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.75","0.75","0.75","0.8046875","0.8046875","0.8046875","0.76953125","0.75","0.7890625","0.0859375","0.0859375","0.0859375","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.8046875","0.8046875","0.8046875","0.609375","0.609375","0.609375","0.296875","0.296875","0.296875","0.0859375","0.0859375","0.0859375","0.25","0.25","0.25","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.71875","0.71875","0.71875","0.8515625","0.8515625","0.8515625","0.609375","0.609375","0.609375"
"270","0.1640625","0.1640625","0.1640625","0.390625","0.390625","0.390625","0.5859375","0.5859375","0.5859375","0.2109375","0.2109375","0.2109375","0.5390625","0.5390625","0.5390625","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.8125","0.8125","0.8125","0.7109375","0.6953125","0.7265625","0.1015625","0.1015625","0.1015625","0.5703125","0.5703125","0.5703125","0.5078125","0.5078125","0.5078125","0.7265625","0.7265625","0.7265625","0.6875","0.6875","0.6875","0.8515625","0.8515625","0.8515625","0.5","0.5","0.5","0.25","0.25","0.25","0.1015625","0.1015625","0.1015625","0.21875","0.21875","0.21875","0.4921875","0.4921875","0.4921875","0.3828125","0.3828125","0.3828125","0.640625","0.640625","0.640625","0.84375","0.84375","0.84375","0.4921875","0.4921875","0.4921875"
"351","0.2578125","0.2578125","0.2578125","0.4296875","0.4296875","0.4296875","0.515625","0.515625","0.515625","0.09375","0.09375","0.09375","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.765625","0.765625","0.765625","0.70703125","0.6953125","0.71875","0.109375","0.109375","0.109375","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.796875","0.796875","0.796875","0.53125","0.53125","0.53125","0.21875","0.21875","0.21875","0.109375","0.109375","0.109375","0.2265625","0.2265625","0.2265625","0.546875","0.546875","0.546875","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.78125","0.78125","0.78125","0.546875","0.546875","0.546875"
"352","0.1640625","0.1640625","0.1640625","0.34375","0.34375","0.34375","0.4921875","0.4921875","0.4921875","0.2421875","0.2421875","0.2421875","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.7890625","0.7890625","0.7890625","0.69921875","0.6875","0.7109375","0.125","0.125","0.125","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.8125","0.8125","0.8125","0.4921875","0.4921875","0.4921875","0.15625","0.15625","0.15625","0.125","0.125","0.125","0.21875","0.21875","0.21875","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.6875","0.6875","0.6875","0.765625","0.765625","0.765625","0.4609375","0.4609375","0.4609375"
"353","0.3046875","0.3046875","0.3046875","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.1953125","0.1953125","0.1953125","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.75","0.75","0.75","0.69921875","0.6953125","0.703125","0.140625","0.140625","0.140625","0.484375","0.484375","0.484375","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.578125","0.578125","0.578125","0.7890625","0.7890625","0.7890625","0.5234375","0.5234375","0.5234375","0.265625","0.265625","0.265625","0.140625","0.140625","0.140625","0.2109375","0.2109375","0.2109375","0.3828125","0.3828125","0.3828125","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.796875","0.796875","0.796875","0.4921875","0.4921875","0.4921875"
"354","0.265625","0.265625","0.265625","0.4765625","0.4765625","0.4765625","0.609375","0.609375","0.609375","0.1796875","0.1796875","0.1796875","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.8359375","0.8359375","0.8359375","0.71484375","0.7109375","0.71875","0.0859375","0.0859375","0.0859375","0.6171875","0.6171875","0.6171875","0.484375","0.484375","0.484375","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.796875","0.796875","0.796875","0.5703125","0.5703125","0.5703125","0.2421875","0.2421875","0.2421875","0.0859375","0.0859375","0.0859375","0.28125","0.28125","0.28125","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.703125","0.703125","0.703125","0.828125","0.828125","0.828125","0.5859375","0.5859375","0.5859375"
"355","0.25","0.25","0.25","0.40625","0.40625","0.40625","0.4921875","0.4921875","0.4921875","0.1875","0.1875","0.1875","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.7734375","0.7734375","0.7734375","0.671875","0.65625","0.6875","0.109375","0.109375","0.109375","0.171875","0.171875","0.171875","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.8203125","0.8203125","0.8203125","0.4765625","0.4765625","0.4765625","0.2734375","0.2734375","0.2734375","0.109375","0.109375","0.109375","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.4765625","0.4765625","0.4765625","0.640625","0.640625","0.640625","0.8125","0.8125","0.8125","0.4921875","0.4921875","0.4921875"
"356","0.25","0.25","0.25","0.390625","0.390625","0.390625","0.6875","0.6875","0.6875","0.21875","0.21875","0.21875","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.734375","0.7265625","0.7421875","0.0546875","0.0546875","0.0546875","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.734375","0.734375","0.734375","0.75","0.75","0.75","0.8359375","0.8359375","0.8359375","0.5625","0.5625","0.5625","0.2265625","0.2265625","0.2265625","0.0546875","0.0546875","0.0546875","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.765625","0.765625","0.765625","0.8515625","0.8515625","0.8515625","0.6015625","0.6015625","0.6015625"
"357","0.2890625","0.2890625","0.2890625","0.3125","0.3125","0.3125","0.53125","0.53125","0.53125","0.2109375","0.2109375","0.2109375","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.8203125","0.8203125","0.8203125","0.6875","0.6796875","0.6953125","0.109375","0.109375","0.109375","0.4375","0.4375","0.4375","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.8359375","0.8359375","0.8359375","0.5","0.5","0.5","0.234375","0.234375","0.234375","0.109375","0.109375","0.109375","0.1796875","0.1796875","0.1796875","0.453125","0.453125","0.453125","0.484375","0.484375","0.484375","0.6328125","0.6328125","0.6328125","0.8203125","0.8203125","0.8203125","0.4296875","0.4296875","0.4296875"
"358","0.265625","0.265625","0.265625","0.40625","0.40625","0.40625","0.59375","0.59375","0.59375","0.2109375","0.2109375","0.2109375","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.703125","0.703125","0.703125","0.734375","0.734375","0.734375","0.6875","0.671875","0.703125","0.09375","0.09375","0.09375","0.46875","0.46875","0.46875","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.8203125","0.8203125","0.8203125","0.5390625","0.5390625","0.5390625","0.2578125","0.2578125","0.2578125","0.09375","0.09375","0.09375","0.2109375","0.2109375","0.2109375","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.6640625","0.6640625","0.6640625","0.8046875","0.8046875","0.8046875","0.546875","0.546875","0.546875"
"439","0.265625","0.265625","0.265625","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.25","0.25","0.25","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.78125","0.78125","0.78125","0.75390625","0.75","0.7578125","0.1171875","0.1171875","0.1171875","0.2890625","0.2890625","0.2890625","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.6875","0.6875","0.6875","0.8828125","0.8828125","0.8828125","0.5546875","0.5546875","0.5546875","0.28125","0.28125","0.28125","0.125","0.125","0.125","0.25","0.25","0.25","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.859375","0.859375","0.859375","0.515625","0.515625","0.515625"
"440","0.265625","0.265625","0.265625","0.4453125","0.4453125","0.4453125","0.5625","0.5625","0.5625","0.2109375","0.2109375","0.2109375","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.78125","0.78125","0.78125","0.70703125","0.6875","0.7265625","0.09375","0.09375","0.09375","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.7890625","0.7890625","0.7890625","0.5234375","0.5234375","0.5234375","0.171875","0.171875","0.171875","0.09375","0.09375","0.09375","0.2109375","0.2109375","0.2109375","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.8046875","0.8046875","0.8046875","0.5078125","0.5078125","0.5078125"
"441","0.15625","0.15625","0.15625","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.2265625","0.2265625","0.2265625","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.84375","0.84375","0.84375","0.72265625","0.6875","0.7578125","0.0859375","0.0859375","0.0859375","0.4765625","0.4765625","0.4765625","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.828125","0.828125","0.828125","0.5","0.5","0.5","0.2109375","0.2109375","0.2109375","0.0859375","0.0859375","0.0859375","0.203125","0.203125","0.203125","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.78125","0.78125","0.78125","0.5078125","0.5078125","0.5078125"
"442","0.328125","0.328125","0.328125","0.3828125","0.3828125","0.3828125","0.5625","0.5625","0.5625","0.09375","0.09375","0.09375","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.71875","0.671875","0.765625","0.0546875","0.0546875","0.0546875","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.796875","0.796875","0.796875","0.578125","0.578125","0.578125","0.1640625","0.1640625","0.1640625","0.0546875","0.0546875","0.0546875","0.171875","0.171875","0.171875","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.828125","0.828125","0.828125","0.5703125","0.5703125","0.5703125"
"443","0.3125","0.3125","0.3125","0.5","0.5","0.5","0.6015625","0.6015625","0.6015625","0.234375","0.234375","0.234375","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.796875","0.796875","0.796875","0.8515625","0.8515625","0.8515625","0.8203125","0.8046875","0.8359375","0.15625","0.15625","0.15625","0.578125","0.578125","0.578125","0.671875","0.671875","0.671875","0.7578125","0.7578125","0.7578125","0.6953125","0.6953125","0.6953125","0.8671875","0.8671875","0.8671875","0.609375","0.609375","0.609375","0.2734375","0.2734375","0.2734375","0.15625","0.15625","0.15625","0.1796875","0.1796875","0.1796875","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.7734375","0.7734375","0.7734375","0.828125","0.828125","0.828125","0.59375","0.59375","0.59375"
"444","0.2265625","0.2265625","0.2265625","0.421875","0.421875","0.421875","0.609375","0.609375","0.609375","0.2265625","0.2265625","0.2265625","0.546875","0.546875","0.546875","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.78125","0.78125","0.78125","0.70703125","0.671875","0.7421875","0.1015625","0.1015625","0.1015625","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.7890625","0.7890625","0.7890625","0.609375","0.609375","0.609375","0.140625","0.140625","0.140625","0.1015625","0.1015625","0.1015625","0.2109375","0.2109375","0.2109375","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.671875","0.671875","0.671875","0.8359375","0.8359375","0.8359375","0.5234375","0.5234375","0.5234375"
"445","0.1875","0.1875","0.1875","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.1953125","0.1953125","0.1953125","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.78125","0.78125","0.78125","0.8359375","0.8359375","0.8359375","0.7578125","0.7265625","0.7890625","0.0703125","0.0703125","0.0703125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.75","0.75","0.75","0.703125","0.703125","0.703125","0.890625","0.890625","0.890625","0.53125","0.53125","0.53125","0.1953125","0.1953125","0.1953125","0.0703125","0.0703125","0.0703125","0.25","0.25","0.25","0.4375","0.4375","0.4375","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.8515625","0.8515625","0.8515625","0.4921875","0.4921875","0.4921875"
"526","0.2421875","0.2421875","0.2421875","0.390625","0.390625","0.390625","0.59375","0.59375","0.59375","0.203125","0.203125","0.203125","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.8359375","0.8359375","0.8359375","0.77734375","0.75","0.8046875","0.0625","0.0625","0.0625","0.5703125","0.5703125","0.5703125","0.4765625","0.4765625","0.4765625","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.8984375","0.8984375","0.8984375","0.5078125","0.5078125","0.5078125","0.2265625","0.2265625","0.2265625","0.0625","0.0625","0.0625","0.203125","0.203125","0.203125","0.4921875","0.4921875","0.4921875","0.4765625","0.4765625","0.4765625","0.671875","0.671875","0.671875","0.8828125","0.8828125","0.8828125","0.5","0.5","0.5"
"527","0.34375","0.34375","0.34375","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.21875","0.21875","0.21875","0.578125","0.578125","0.578125","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.7421875","0.7421875","0.7421875","0.77734375","0.7265625","0.828125","0.09375","0.09375","0.09375","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.859375","0.859375","0.859375","0.515625","0.515625","0.515625","0.2109375","0.2109375","0.2109375","0.09375","0.09375","0.09375","0.234375","0.234375","0.234375","0.5","0.5","0.5","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.890625","0.890625","0.890625","0.5546875","0.5546875","0.5546875"
"528","0.234375","0.234375","0.234375","0.5078125","0.5078125","0.5078125","0.6328125","0.6328125","0.6328125","0.1171875","0.1171875","0.1171875","0.671875","0.671875","0.671875","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.8359375","0.8359375","0.8359375","0.76171875","0.7578125","0.765625","0.0703125","0.0703125","0.0703125","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.8515625","0.8515625","0.8515625","0.5859375","0.5859375","0.5859375","0.2421875","0.2421875","0.2421875","0.0703125","0.0703125","0.0703125","0.2109375","0.2109375","0.2109375","0.5","0.5","0.5","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.859375","0.859375","0.859375","0.515625","0.515625","0.515625"
"529","0.2578125","0.2578125","0.2578125","0.5","0.5","0.5","0.453125","0.453125","0.453125","0.2578125","0.2578125","0.2578125","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.8359375","0.8359375","0.8359375","0.7421875","0.734375","0.75","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.8359375","0.8359375","0.8359375","0.5234375","0.5234375","0.5234375","0.265625","0.265625","0.265625","0.125","0.125","0.125","0.2109375","0.2109375","0.2109375","0.546875","0.546875","0.546875","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.859375","0.859375","0.859375","0.4921875","0.4921875","0.4921875"
"530","0.3046875","0.3046875","0.3046875","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.28125","0.28125","0.28125","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.765625","0.765625","0.765625","0.8671875","0.8671875","0.8671875","0.83984375","0.8125","0.8671875","0.0859375","0.0859375","0.0859375","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.75","0.75","0.75","0.7734375","0.7734375","0.7734375","0.90625","0.90625","0.90625","0.625","0.625","0.625","0.296875","0.296875","0.296875","0.0859375","0.0859375","0.0859375","0.2421875","0.2421875","0.2421875","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.8828125","0.8828125","0.8828125","0.5859375","0.5859375","0.5859375"
"531","0.2890625","0.2890625","0.2890625","0.4453125","0.4453125","0.4453125","0.5625","0.5625","0.5625","0.265625","0.265625","0.265625","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.78125","0.78125","0.78125","0.8671875","0.8671875","0.8671875","0.82421875","0.8203125","0.828125","0.1015625","0.1015625","0.1015625","0.5078125","0.5078125","0.5078125","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.9296875","0.9296875","0.9296875","0.546875","0.546875","0.546875","0.2734375","0.2734375","0.2734375","0.1015625","0.1015625","0.1015625","0.3046875","0.3046875","0.3046875","0.4375","0.4375","0.4375","0.5703125","0.5703125","0.5703125","0.734375","0.734375","0.734375","0.8828125","0.8828125","0.8828125","0.5234375","0.5234375","0.5234375"
"532","0.328125","0.328125","0.328125","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.34375","0.34375","0.34375","0.6796875","0.6796875","0.6796875","0.75","0.75","0.75","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.828125","0.8125","0.84375","0.0703125","0.0703125","0.0703125","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.75","0.75","0.75","0.796875","0.796875","0.796875","0.9296875","0.9296875","0.9296875","0.6171875","0.6171875","0.6171875","0.1875","0.1875","0.1875","0.0703125","0.0703125","0.0703125","0.25","0.25","0.25","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.7890625","0.7890625","0.7890625","0.8984375","0.8984375","0.8984375","0.6015625","0.6015625","0.6015625"
"533","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.65625","0.65625","0.65625","0.2734375","0.2734375","0.2734375","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.875","0.875","0.875","0.77734375","0.7734375","0.78125","0.125","0.125","0.125","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.7421875","0.7421875","0.7421875","0.671875","0.671875","0.671875","0.9296875","0.9296875","0.9296875","0.5390625","0.5390625","0.5390625","0.15625","0.15625","0.15625","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.4609375","0.4609375","0.4609375","0.5546875","0.5546875","0.5546875","0.6953125","0.6953125","0.6953125","0.8671875","0.8671875","0.8671875","0.53125","0.53125","0.53125"
"614","0.3203125","0.3203125","0.3203125","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.25","0.25","0.25","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.765625","0.765625","0.765625","0.8671875","0.8671875","0.8671875","0.78125","0.7578125","0.8046875","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.5390625","0.5390625","0.5390625","0.734375","0.734375","0.734375","0.71875","0.71875","0.71875","0.875","0.875","0.875","0.6171875","0.6171875","0.6171875","0.2578125","0.2578125","0.2578125","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.5234375","0.5234375","0.5234375","0.453125","0.453125","0.453125","0.7109375","0.7109375","0.7109375","0.859375","0.859375","0.859375","0.6484375","0.6484375","0.6484375"
"615","0.296875","0.296875","0.296875","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.2265625","0.2265625","0.2265625","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.78125","0.78125","0.78125","0.8828125","0.8828125","0.8828125","0.8046875","0.7578125","0.8515625","0.1484375","0.1484375","0.1484375","0.5859375","0.5859375","0.5859375","0.5390625","0.5390625","0.5390625","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.890625","0.890625","0.890625","0.5859375","0.5859375","0.5859375","0.2578125","0.2578125","0.2578125","0.1484375","0.1484375","0.1484375","0.1953125","0.1953125","0.1953125","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.859375","0.859375","0.859375","0.5625","0.5625","0.5625"
"616","0.203125","0.203125","0.203125","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.234375","0.234375","0.234375","0.546875","0.546875","0.546875","0.71875","0.71875","0.71875","0.7265625","0.7265625","0.7265625","0.8125","0.8125","0.8125","0.76171875","0.734375","0.7890625","0.0625","0.0625","0.0625","0.5625","0.5625","0.5625","0.53125","0.53125","0.53125","0.6875","0.6875","0.6875","0.578125","0.578125","0.578125","0.875","0.875","0.875","0.609375","0.609375","0.609375","0.1953125","0.1953125","0.1953125","0.0625","0.0625","0.0625","0.171875","0.171875","0.171875","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.75","0.75","0.75","0.8671875","0.8671875","0.8671875","0.640625","0.640625","0.640625"
"617","0.375","0.375","0.375","0.4140625","0.4140625","0.4140625","0.65625","0.65625","0.65625","0.28125","0.28125","0.28125","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.7734375","0.7734375","0.7734375","0.8359375","0.8359375","0.8359375","0.8203125","0.7734375","0.8671875","0.046875","0.046875","0.046875","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.734375","0.734375","0.734375","0.6953125","0.6953125","0.6953125","0.9140625","0.9140625","0.9140625","0.609375","0.609375","0.609375","0.2265625","0.2265625","0.2265625","0.046875","0.046875","0.046875","0.2578125","0.2578125","0.2578125","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.7421875","0.7421875","0.7421875","0.90625","0.90625","0.90625","0.6015625","0.6015625","0.6015625"
"618","0.2734375","0.2734375","0.2734375","0.4609375","0.4609375","0.4609375","0.65625","0.65625","0.65625","0.140625","0.140625","0.140625","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.7421875","0.7421875","0.7421875","0.8671875","0.8671875","0.8671875","0.734375","0.7109375","0.7578125","0.140625","0.140625","0.140625","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.7421875","0.7421875","0.7421875","0.625","0.625","0.625","0.90625","0.90625","0.90625","0.5546875","0.5546875","0.5546875","0.3203125","0.3203125","0.3203125","0.140625","0.140625","0.140625","0.3046875","0.3046875","0.3046875","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.6953125","0.6953125","0.6953125","0.921875","0.921875","0.921875","0.546875","0.546875","0.546875"
"619","0.2890625","0.2890625","0.2890625","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.171875","0.171875","0.171875","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.828125","0.828125","0.828125","0.734375","0.6875","0.78125","0.109375","0.109375","0.109375","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.890625","0.890625","0.890625","0.5","0.5","0.5","0.1796875","0.1796875","0.1796875","0.109375","0.109375","0.109375","0.203125","0.203125","0.203125","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.875","0.875","0.875","0.46875","0.46875","0.46875"
"620","0.2734375","0.2734375","0.2734375","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.3125","0.3125","0.3125","0.734375","0.734375","0.734375","0.7265625","0.7265625","0.7265625","0.7734375","0.7734375","0.7734375","0.875","0.875","0.875","0.8359375","0.796875","0.875","0.0703125","0.0703125","0.0703125","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.7265625","0.7265625","0.7265625","0.9296875","0.9296875","0.9296875","0.640625","0.640625","0.640625","0.25","0.25","0.25","0.0703125","0.0703125","0.0703125","0.1875","0.1875","0.1875","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.921875","0.921875","0.921875","0.609375","0.609375","0.609375"
"621","0.3984375","0.3984375","0.3984375","0.5078125","0.5078125","0.5078125","0.625","0.625","0.625","0.2890625","0.2890625","0.2890625","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.7265625","0.7265625","0.7265625","0.90625","0.90625","0.90625","0.8125","0.7734375","0.8515625","0.078125","0.078125","0.078125","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.8984375","0.8984375","0.8984375","0.5703125","0.5703125","0.5703125","0.234375","0.234375","0.234375","0.078125","0.078125","0.078125","0.2421875","0.2421875","0.2421875","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.734375","0.734375","0.734375","0.8984375","0.8984375","0.8984375","0.5546875","0.5546875","0.5546875"
"702","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.2734375","0.2734375","0.2734375","0.5703125","0.5703125","0.5703125","0.703125","0.703125","0.703125","0.734375","0.734375","0.734375","0.8828125","0.8828125","0.8828125","0.81640625","0.7734375","0.859375","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.640625","0.640625","0.640625","0.9609375","0.9609375","0.9609375","0.578125","0.578125","0.578125","0.2109375","0.2109375","0.2109375","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.4609375","0.4609375","0.4609375","0.5546875","0.5546875","0.5546875","0.75","0.75","0.75","0.890625","0.890625","0.890625","0.5234375","0.5234375","0.5234375"
"703","0.2109375","0.2109375","0.2109375","0.4140625","0.4140625","0.4140625","0.6875","0.6875","0.6875","0.2109375","0.2109375","0.2109375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.7734375","0.7734375","0.7734375","0.890625","0.890625","0.890625","0.8125","0.75","0.875","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.7578125","0.7578125","0.7578125","0.6875","0.6875","0.6875","0.9375","0.9375","0.9375","0.5625","0.5625","0.5625","0.296875","0.296875","0.296875","0.1015625","0.1015625","0.1015625","0.3125","0.3125","0.3125","0.3828125","0.3828125","0.3828125","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.9453125","0.9453125","0.9453125","0.5625","0.5625","0.5625"
"704","0.21875","0.21875","0.21875","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.1953125","0.1953125","0.1953125","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.75","0.75","0.75","0.8046875","0.8046875","0.8046875","0.7890625","0.7421875","0.8359375","0.1171875","0.1171875","0.1171875","0.4609375","0.4609375","0.4609375","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.875","0.875","0.875","0.5546875","0.5546875","0.5546875","0.1953125","0.1953125","0.1953125","0.1171875","0.1171875","0.1171875","0.1484375","0.1484375","0.1484375","0.390625","0.390625","0.390625","0.484375","0.484375","0.484375","0.7421875","0.7421875","0.7421875","0.875","0.875","0.875","0.59375","0.59375","0.59375"
"705","0.2734375","0.2734375","0.2734375","0.4296875","0.4296875","0.4296875","0.6484375","0.6484375","0.6484375","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.78515625","0.71875","0.8515625","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.8828125","0.8828125","0.8828125","0.59375","0.59375","0.59375","0.2734375","0.2734375","0.2734375","0.1171875","0.1171875","0.1171875","0.0859375","0.0859375","0.0859375","0.5703125","0.5703125","0.5703125","0.4921875","0.4921875","0.4921875","0.6953125","0.6953125","0.6953125","0.8828125","0.8828125","0.8828125","0.5859375","0.5859375","0.5859375"
"706","0.3125","0.3125","0.3125","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.203125","0.203125","0.203125","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.78125","0.78125","0.78125","0.90625","0.90625","0.90625","0.8203125","0.765625","0.875","0.0703125","0.0703125","0.0703125","0.578125","0.578125","0.578125","0.5625","0.5625","0.5625","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.9296875","0.9296875","0.9296875","0.6171875","0.6171875","0.6171875","0.25","0.25","0.25","0.0703125","0.0703125","0.0703125","0.21875","0.21875","0.21875","0.4453125","0.4453125","0.4453125","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.90625","0.90625","0.90625","0.640625","0.640625","0.640625"
"707","0.2734375","0.2734375","0.2734375","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.3828125","0.3828125","0.3828125","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.9453125","0.9453125","0.9453125","0.80859375","0.7109375","0.90625","0.109375","0.109375","0.109375","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.7421875","0.7421875","0.7421875","0.90625","0.90625","0.90625","0.640625","0.640625","0.640625","0.2578125","0.2578125","0.2578125","0.109375","0.109375","0.109375","0.1875","0.1875","0.1875","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.9296875","0.9296875","0.9296875","0.5859375","0.5859375","0.5859375"
"708","0.3125","0.3125","0.3125","0.5625","0.5625","0.5625","0.5546875","0.5546875","0.5546875","0.2890625","0.2890625","0.2890625","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.78125","0.78125","0.78125","0.875","0.875","0.875","0.8125","0.78125","0.84375","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.78125","0.78125","0.78125","0.9453125","0.9453125","0.9453125","0.6328125","0.6328125","0.6328125","0.28125","0.28125","0.28125","0.1171875","0.1171875","0.1171875","0.1640625","0.1640625","0.1640625","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.9140625","0.9140625","0.9140625","0.6015625","0.6015625","0.6015625"
"709","0.359375","0.359375","0.359375","0.375","0.375","0.375","0.6796875","0.6796875","0.6796875","0.3046875","0.3046875","0.3046875","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.8046875","0.8046875","0.8046875","0.9140625","0.9140625","0.9140625","0.83984375","0.8125","0.8671875","0.0859375","0.0859375","0.0859375","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.9453125","0.9453125","0.9453125","0.609375","0.609375","0.609375","0.2421875","0.2421875","0.2421875","0.0859375","0.0859375","0.0859375","0.2421875","0.2421875","0.2421875","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.953125","0.953125","0.953125","0.625","0.625","0.625"
"790","0.3515625","0.3515625","0.3515625","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.3203125","0.3203125","0.3203125","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.87109375","0.8203125","0.921875","0.09375","0.09375","0.09375","0.53125","0.53125","0.53125","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.9609375","0.9609375","0.9609375","0.5625","0.5625","0.5625","0.1796875","0.1796875","0.1796875","0.09375","0.09375","0.09375","0.1796875","0.1796875","0.1796875","0.453125","0.453125","0.453125","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.9453125","0.9453125","0.9453125","0.578125","0.578125","0.578125"
"791","0.453125","0.453125","0.453125","0.5078125","0.5078125","0.5078125","0.671875","0.671875","0.671875","0.3359375","0.3359375","0.3359375","0.7421875","0.7421875","0.7421875","0.7421875","0.7421875","0.7421875","0.828125","0.828125","0.828125","0.9296875","0.9296875","0.9296875","0.84375","0.796875","0.890625","0.140625","0.140625","0.140625","0.5859375","0.5859375","0.5859375","0.578125","0.578125","0.578125","0.734375","0.734375","0.734375","0.7421875","0.7421875","0.7421875","0.9375","0.9375","0.9375","0.640625","0.640625","0.640625","0.2421875","0.2421875","0.2421875","0.140625","0.140625","0.140625","0.2734375","0.2734375","0.2734375","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.75","0.75","0.75","0.9453125","0.9453125","0.9453125","0.6640625","0.6640625","0.6640625"
"792","0.265625","0.265625","0.265625","0.4453125","0.4453125","0.4453125","0.640625","0.640625","0.640625","0.1796875","0.1796875","0.1796875","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.78125","0.78125","0.78125","0.8125","0.8125","0.8125","0.8203125","0.78125","0.859375","0.15625","0.15625","0.15625","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.765625","0.765625","0.765625","0.7109375","0.7109375","0.7109375","0.953125","0.953125","0.953125","0.59375","0.59375","0.59375","0.2421875","0.2421875","0.2421875","0.0859375","0.0859375","0.0859375","0.203125","0.203125","0.203125","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.7109375","0.7109375","0.7109375","0.859375","0.859375","0.859375","0.5703125","0.5703125","0.5703125"
"793","0.3984375","0.3984375","0.3984375","0.515625","0.515625","0.515625","0.703125","0.703125","0.703125","0.40625","0.40625","0.40625","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.8046875","0.8046875","0.8046875","0.90625","0.90625","0.90625","0.84765625","0.8046875","0.890625","0.1015625","0.1015625","0.1015625","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.765625","0.765625","0.765625","0.75","0.75","0.75","0.9296875","0.9296875","0.9296875","0.671875","0.671875","0.671875","0.2734375","0.2734375","0.2734375","0.1015625","0.1015625","0.1015625","0.2890625","0.2890625","0.2890625","0.578125","0.578125","0.578125","0.5703125","0.5703125","0.5703125","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.6171875","0.6171875","0.6171875"
"794","0.421875","0.421875","0.421875","0.453125","0.453125","0.453125","0.625","0.625","0.625","0.2109375","0.2109375","0.2109375","0.65625","0.65625","0.65625","0.765625","0.765625","0.765625","0.84375","0.84375","0.84375","0.9375","0.9375","0.9375","0.859375","0.796875","0.921875","0.09375","0.09375","0.09375","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.734375","0.734375","0.734375","0.7890625","0.7890625","0.7890625","0.96875","0.96875","0.96875","0.59375","0.59375","0.59375","0.1953125","0.1953125","0.1953125","0.09375","0.09375","0.09375","0.2578125","0.2578125","0.2578125","0.421875","0.421875","0.421875","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.96875","0.96875","0.96875","0.5703125","0.5703125","0.5703125"
"795","0.3984375","0.3984375","0.3984375","0.4765625","0.4765625","0.4765625","0.6796875","0.6796875","0.6796875","0.3203125","0.3203125","0.3203125","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.8359375","0.8359375","0.8359375","0.921875","0.921875","0.921875","0.83203125","0.78125","0.8828125","0.109375","0.109375","0.109375","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.7734375","0.7734375","0.7734375","0.7890625","0.7890625","0.7890625","0.953125","0.953125","0.953125","0.6015625","0.6015625","0.6015625","0.296875","0.296875","0.296875","0.109375","0.109375","0.109375","0.2109375","0.2109375","0.2109375","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.9296875","0.9296875","0.9296875","0.6171875","0.6171875","0.6171875"
"796","0.359375","0.359375","0.359375","0.5234375","0.5234375","0.5234375","0.65625","0.65625","0.65625","0.2578125","0.2578125","0.2578125","0.6875","0.6875","0.6875","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.87890625","0.859375","0.8984375","0.1171875","0.1171875","0.1171875","0.515625","0.515625","0.515625","0.609375","0.609375","0.609375","0.8515625","0.8515625","0.8515625","0.828125","0.828125","0.828125","0.96875","0.96875","0.96875","0.7578125","0.7578125","0.7578125","0.25","0.25","0.25","0.1171875","0.1171875","0.1171875","0.1484375","0.1484375","0.1484375","0.578125","0.578125","0.578125","0.6171875","0.6171875","0.6171875","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.703125","0.703125","0.703125"
"797","0.3359375","0.3359375","0.3359375","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.296875","0.296875","0.296875","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.88671875","0.8828125","0.890625","0.140625","0.140625","0.140625","0.546875","0.546875","0.546875","0.6953125","0.6953125","0.6953125","0.7578125","0.7578125","0.7578125","0.7890625","0.7890625","0.7890625","0.9453125","0.9453125","0.9453125","0.6015625","0.6015625","0.6015625","0.1328125","0.1328125","0.1328125","0.140625","0.140625","0.140625","0.1796875","0.1796875","0.1796875","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.96875","0.96875","0.96875","0.5859375","0.5859375","0.5859375"

==> data/cifar10/tl.csv <==
"Step"," cifar_10_mean_lr_0.1 - tl"," cifar_10_mean_lr_0.1 - tl__MIN"," cifar_10_mean_lr_0.1 - tl__MAX"," cifar_10_mean_lr_0.05 - tl"," cifar_10_mean_lr_0.05 - tl__MIN"," cifar_10_mean_lr_0.05 - tl__MAX"," cifar_10_median_lr_0.05 - tl"," cifar_10_median_lr_0.05 - tl__MIN"," cifar_10_median_lr_0.05 - tl__MAX"," cifar_10_median_lr_0.1 - tl"," cifar_10_median_lr_0.1 - tl__MIN"," cifar_10_median_lr_0.1 - tl__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - tl"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - tl__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - tl__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - tl"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - tl__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - tl__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - tl"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - tl__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - tl__MAX"," BitNet_cifar_10_mean_lr_0.001 - tl"," BitNet_cifar_10_mean_lr_0.001 - tl__MIN"," BitNet_cifar_10_mean_lr_0.001 - tl__MAX","one_bit_cifar_10_mean_lr_0.0001 - tl","one_bit_cifar_10_mean_lr_0.0001 - tl__MIN","one_bit_cifar_10_mean_lr_0.0001 - tl__MAX","normal_cifar_10_lr_0.001_weight_decay_0.1 - tl","normal_cifar_10_lr_0.001_weight_decay_0.1 - tl__MIN","normal_cifar_10_lr_0.001_weight_decay_0.1 - tl__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - tl","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - tl__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - tl__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - tl","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - tl__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - tl__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - tl","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - tl__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - tl__MAX","one_bit_cifar_10_mean_lr_0.01 - tl","one_bit_cifar_10_mean_lr_0.01 - tl__MIN","one_bit_cifar_10_mean_lr_0.01 - tl__MAX","one_bit_cifar_10_mean_lr_0.001 - tl","one_bit_cifar_10_mean_lr_0.001 - tl__MIN","one_bit_cifar_10_mean_lr_0.001 - tl__MAX","normal_cifar_10_lr_0.0001 - tl","normal_cifar_10_lr_0.0001 - tl__MIN","normal_cifar_10_lr_0.0001 - tl__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - tl","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - tl__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - tl__MAX","normal_cifar_10_lr_0.001_weight_decay_0.05 - tl","normal_cifar_10_lr_0.001_weight_decay_0.05 - tl__MIN","normal_cifar_10_lr_0.001_weight_decay_0.05 - tl__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - tl","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - tl__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - tl__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - tl","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - tl__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - tl__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - tl","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - tl__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - tl__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - tl","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - tl__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - tl__MAX","one_bit_cifar_10_lr_0.001 - tl","one_bit_cifar_10_lr_0.001 - tl__MIN","one_bit_cifar_10_lr_0.001 - tl__MAX","normal_cifar_10_lr_0.001_weight_decay_0.01 - tl","normal_cifar_10_lr_0.001_weight_decay_0.01 - tl__MIN","normal_cifar_10_lr_0.001_weight_decay_0.01 - tl__MAX"
"0","7.458747863769531","7.458747863769531","7.458747863769531","4.344928741455078","4.344928741455078","4.344928741455078","2.7664635181427","2.7664635181427","2.7664635181427","4.931778907775879","4.931778907775879","4.931778907775879","2.0754683017730713","2.0754683017730713","2.0754683017730713","2.004206657409668","2.004206657409668","2.004206657409668","1.9351726770401","1.9351726770401","1.9351726770401","1.8189668655395508","1.8189668655395508","1.8189668655395508","1.762454867362976","1.6986889839172363","1.8262207508087158","2.30318546295166","2.30318546295166","2.30318546295166","2.0170724391937256","2.0170724391937256","2.0170724391937256","2.0712227821350098","2.0712227821350098","2.0712227821350098","1.9850494861602783","1.9850494861602783","1.9850494861602783","2.3086283206939697","2.3086283206939697","2.3086283206939697","1.9028229713439941","1.9028229713439941","1.9028229713439941","2.1787452697753906","2.1787452697753906","2.1787452697753906","2.250341057777405","2.1834867000579834","2.317195415496826","2.3025065422058106","2.30086088180542","2.304138660430908","2.202890396118164","2.202890396118164","2.202890396118164","1.7867047786712646","1.7867047786712646","1.7867047786712646","2.021906852722168","2.021906852722168","2.021906852722168","2.0166664123535156","2.0166664123535156","2.0166664123535156","1.933232069015503","1.933232069015503","1.933232069015503","2.0196735858917236","2.0196735858917236","2.0196735858917236"
"1","3.398960590362549","3.398960590362549","3.398960590362549","2.4461331367492676","2.4461331367492676","2.4461331367492676","2.480245351791382","2.480245351791382","2.480245351791382","5.312432765960693","5.312432765960693","5.312432765960693","2.0098559856414795","2.0098559856414795","2.0098559856414795","1.9150409698486328","1.9150409698486328","1.9150409698486328","1.846031904220581","1.846031904220581","1.846031904220581","1.6290390491485596","1.6290390491485596","1.6290390491485596","1.7669331431388855","1.7570412158966064","1.7768250703811646","2.3018860816955566","2.3018860816955566","2.3018860816955566","2.008732318878174","2.008732318878174","2.008732318878174","1.8419101238250732","1.8419101238250732","1.8419101238250732","1.9501419067382812","1.9501419067382812","1.9501419067382812","2.4334030151367188","2.4334030151367188","2.4334030151367188","1.6753146648406982","1.6753146648406982","1.6753146648406982","1.994523286819458","1.994523286819458","1.994523286819458","2.1357603073120117","2.09658145904541","2.1749391555786133","2.3019885063171386","2.300260066986084","2.3033218383789062","2.1632728576660156","2.1632728576660156","2.1632728576660156","1.7884752750396729","1.7884752750396729","1.7884752750396729","1.9569802284240723","1.9569802284240723","1.9569802284240723","1.8293213844299316","1.8293213844299316","1.8293213844299316","1.7336640357971191","1.7336640357971191","1.7336640357971191","2.06070613861084","2.06070613861084","2.06070613861084"
"2","4.471186637878418","4.471186637878418","4.471186637878418","2.873142719268799","2.873142719268799","2.873142719268799","3.0880825519561768","3.0880825519561768","3.0880825519561768","3.8508007526397705","3.8508007526397705","3.8508007526397705","1.6648086309432983","1.6648086309432983","1.6648086309432983","1.5434043407440186","1.5434043407440186","1.5434043407440186","1.5134828090667725","1.5134828090667725","1.5134828090667725","1.4847869873046875","1.4847869873046875","1.4847869873046875","1.5091472864151","1.5017180442810059","1.5165765285491943","2.303502082824707","2.303502082824707","2.303502082824707","1.587111473083496","1.587111473083496","1.587111473083496","1.6786410808563232","1.6786410808563232","1.6786410808563232","1.525032877922058","1.525032877922058","1.525032877922058","2.005305290222168","2.005305290222168","2.005305290222168","1.5030982494354248","1.5030982494354248","1.5030982494354248","1.8612937927246094","1.8612937927246094","1.8612937927246094","2.115379810333252","2.0693106651306152","2.1614489555358887","2.303768825531006","2.3027780055999756","2.3046844005584717","2.18117356300354","2.18117356300354","2.18117356300354","1.6150743961334229","1.6150743961334229","1.6150743961334229","1.6191556453704834","1.6191556453704834","1.6191556453704834","1.5119664669036865","1.5119664669036865","1.5119664669036865","1.519558072090149","1.519558072090149","1.519558072090149","1.8430428504943848","1.8430428504943848","1.8430428504943848"
"3","3.791973114013672","3.791973114013672","3.791973114013672","2.724958896636963","2.724958896636963","2.724958896636963","3.01800799369812","3.01800799369812","3.01800799369812","2.30027437210083","2.30027437210083","2.30027437210083","1.5532941818237305","1.5532941818237305","1.5532941818237305","1.4389333724975586","1.4389333724975586","1.4389333724975586","1.428202509880066","1.428202509880066","1.428202509880066","1.2280082702636719","1.2280082702636719","1.2280082702636719","1.3436223864555359","1.3276088237762451","1.3596359491348267","2.3022022247314453","2.3022022247314453","2.3022022247314453","1.5384591817855835","1.5384591817855835","1.5384591817855835","1.4832942485809326","1.4832942485809326","1.4832942485809326","1.3597723245620728","1.3597723245620728","1.3597723245620728","1.949629545211792","1.949629545211792","1.949629545211792","1.256142497062683","1.256142497062683","1.256142497062683","1.7554072141647339","1.7554072141647339","1.7554072141647339","2.0436782836914062","2.036665916442871","2.0506906509399414","2.302546262741089","2.301699638366699","2.3031792640686035","2.0188822746276855","2.0188822746276855","2.0188822746276855","1.475963830947876","1.475963830947876","1.475963830947876","1.4936155080795288","1.4936155080795288","1.4936155080795288","1.2903876304626465","1.2903876304626465","1.2903876304626465","1.2599983215332031","1.2599983215332031","1.2599983215332031","1.6562906503677368","1.6562906503677368","1.6562906503677368"
"4","3.829319953918457","3.829319953918457","3.829319953918457","3.1697494983673096","3.1697494983673096","3.1697494983673096","2.2648513317108154","2.2648513317108154","2.2648513317108154","2.4077372550964355","2.4077372550964355","2.4077372550964355","1.5685348510742188","1.5685348510742188","1.5685348510742188","1.5269639492034912","1.5269639492034912","1.5269639492034912","1.5251615047454834","1.5251615047454834","1.5251615047454834","1.4311919212341309","1.4311919212341309","1.4311919212341309","1.4526923894882202","1.4344340562820435","1.470950722694397","2.302812099456787","2.302812099456787","2.302812099456787","1.5697660446166992","1.5697660446166992","1.5697660446166992","1.5174283981323242","1.5174283981323242","1.5174283981323242","1.372750997543335","1.372750997543335","1.372750997543335","1.8646942377090454","1.8646942377090454","1.8646942377090454","1.320873737335205","1.320873737335205","1.320873737335205","1.852421522140503","1.852421522140503","1.852421522140503","2.083130359649658","2.083130359649658","2.083130359649658","2.302985954284668","2.3026123046875","2.303318977355957","2.1351475715637207","2.1351475715637207","2.1351475715637207","1.5962064266204834","1.5962064266204834","1.5962064266204834","1.5581090450286865","1.5581090450286865","1.5581090450286865","1.4636982679367065","1.4636982679367065","1.4636982679367065","1.3704452514648438","1.3704452514648438","1.3704452514648438","1.7078795433044434","1.7078795433044434","1.7078795433044434"
"5","3.7746195793151855","3.7746195793151855","3.7746195793151855","2.8619768619537354","2.8619768619537354","2.8619768619537354","2.0798721313476562","2.0798721313476562","2.0798721313476562","2.82462215423584","2.82462215423584","2.82462215423584","1.5950278043746948","1.5950278043746948","1.5950278043746948","1.531834602355957","1.531834602355957","1.531834602355957","1.4643478393554688","1.4643478393554688","1.4643478393554688","1.220283031463623","1.220283031463623","1.220283031463623","1.4168862700462341","1.4157296419143677","1.4180428981781006","2.302821159362793","2.302821159362793","2.302821159362793","1.7037124633789062","1.7037124633789062","1.7037124633789062","1.5962555408477783","1.5962555408477783","1.5962555408477783","1.3944154977798462","1.3944154977798462","1.3944154977798462","1.8378958702087402","1.8378958702087402","1.8378958702087402","1.2376466989517212","1.2376466989517212","1.2376466989517212","1.6784528493881226","1.6784528493881226","1.6784528493881226","2.3652267456054688","2.3652267456054688","2.3652267456054688","2.303182029724121","2.302921772003174","2.303558588027954","2.197248935699463","2.197248935699463","2.197248935699463","1.6239012479782104","1.6239012479782104","1.6239012479782104","1.6716176271438599","1.6716176271438599","1.6716176271438599","1.3701398372650146","1.3701398372650146","1.3701398372650146","1.2682547569274902","1.2682547569274902","1.2682547569274902","1.6763715744018555","1.6763715744018555","1.6763715744018555"
"6","2.5256266593933105","2.5256266593933105","2.5256266593933105","1.9115583896636963","1.9115583896636963","1.9115583896636963","1.8900868892669678","1.8900868892669678","1.8900868892669678","2.400573968887329","2.400573968887329","2.400573968887329","1.5143287181854248","1.5143287181854248","1.5143287181854248","1.3990278244018555","1.3990278244018555","1.3990278244018555","1.4185969829559326","1.4185969829559326","1.4185969829559326","1.2029207944869995","1.2029207944869995","1.2029207944869995","1.4011979699134827","1.3918769359588623","1.410519003868103","2.3023524284362793","2.3023524284362793","2.3023524284362793","1.4754647016525269","1.4754647016525269","1.4754647016525269","1.4344067573547363","1.4344067573547363","1.4344067573547363","1.2523196935653687","1.2523196935653687","1.2523196935653687","1.547698736190796","1.547698736190796","1.547698736190796","1.1522685289382935","1.1522685289382935","1.1522685289382935","1.649642825126648","1.649642825126648","1.649642825126648","2.0832924842834473","2.0832924842834473","2.0832924842834473","2.302604103088379","2.30233097076416","2.303055763244629","1.9407283067703247","1.9407283067703247","1.9407283067703247","1.465602159500122","1.465602159500122","1.465602159500122","1.5112359523773193","1.5112359523773193","1.5112359523773193","1.3022537231445312","1.3022537231445312","1.3022537231445312","1.2487859725952148","1.2487859725952148","1.2487859725952148","1.6814708709716797","1.6814708709716797","1.6814708709716797"
"87","2.697291374206543","2.697291374206543","2.697291374206543","2.1098365783691406","2.1098365783691406","2.1098365783691406","1.7587146759033203","1.7587146759033203","1.7587146759033203","2.5521035194396973","2.5521035194396973","2.5521035194396973","1.3528027534484863","1.3528027534484863","1.3528027534484863","1.30336332321167","1.30336332321167","1.30336332321167","1.1858479976654053","1.1858479976654053","1.1858479976654053","1.0219929218292236","1.0219929218292236","1.0219929218292236","1.2471479773521423","1.2297455072402954","1.2645504474639893","2.302163600921631","2.302163600921631","2.302163600921631","1.2958722114562988","1.2958722114562988","1.2958722114562988","1.4939676523208618","1.4939676523208618","1.4939676523208618","1.1064375638961792","1.1064375638961792","1.1064375638961792","1.3745074272155762","1.3745074272155762","1.3745074272155762","1.0660524368286133","1.0660524368286133","1.0660524368286133","1.5515098571777344","1.5515098571777344","1.5515098571777344","1.8910984992980957","1.8910984992980957","1.8910984992980957","2.3024738311767576","2.302133560180664","2.3028297424316406","1.9377517700195312","1.9377517700195312","1.9377517700195312","1.360297441482544","1.360297441482544","1.360297441482544","1.4079400300979614","1.4079400300979614","1.4079400300979614","1.0857727527618408","1.0857727527618408","1.0857727527618408","1.0436038970947266","1.0436038970947266","1.0436038970947266","1.495797872543335","1.495797872543335","1.495797872543335"
"88","2.6321301460266113","2.6321301460266113","2.6321301460266113","2.1930832862854004","2.1930832862854004","2.1930832862854004","1.6012458801269531","1.6012458801269531","1.6012458801269531","2.656491756439209","2.656491756439209","2.656491756439209","1.3783365488052368","1.3783365488052368","1.3783365488052368","1.3090107440948486","1.3090107440948486","1.3090107440948486","1.2563681602478027","1.2563681602478027","1.2563681602478027","1.0086407661437988","1.0086407661437988","1.0086407661437988","1.179074764251709","1.1761469841003418","1.1820025444030762","2.3021421432495117","2.3021421432495117","2.3021421432495117","1.322131633758545","1.322131633758545","1.322131633758545","1.3884902000427246","1.3884902000427246","1.3884902000427246","1.1257340908050537","1.1257340908050537","1.1257340908050537","1.5186296701431274","1.5186296701431274","1.5186296701431274","0.9112196564674377","0.9112196564674377","0.9112196564674377","1.552849531173706","1.552849531173706","1.552849531173706","2.0312414169311523","2.0312414169311523","2.0312414169311523","2.3023909091949464","2.3021645545959473","2.302631378173828","2.199697256088257","2.199697256088257","2.199697256088257","1.5327316522598267","1.5327316522598267","1.5327316522598267","2.326446533203125","2.326446533203125","2.326446533203125","1.079268455505371","1.079268455505371","1.079268455505371","0.9963318705558777","0.9963318705558777","0.9963318705558777","1.6041841506958008","1.6041841506958008","1.6041841506958008"
"89","2.753467321395874","2.753467321395874","2.753467321395874","1.9654598236083984","1.9654598236083984","1.9654598236083984","1.5998141765594482","1.5998141765594482","1.5998141765594482","2.7258384227752686","2.7258384227752686","2.7258384227752686","1.3255057334899902","1.3255057334899902","1.3255057334899902","1.2413175106048584","1.2413175106048584","1.2413175106048584","1.2110214233398438","1.2110214233398438","1.2110214233398438","1.0678480863571167","1.0678480863571167","1.0678480863571167","1.227609097957611","1.2209821939468384","1.2342360019683838","2.302687883377075","2.302687883377075","2.302687883377075","1.35457181930542","1.35457181930542","1.35457181930542","1.3071670532226562","1.3071670532226562","1.3071670532226562","1.1197142601013184","1.1197142601013184","1.1197142601013184","1.3220164775848389","1.3220164775848389","1.3220164775848389","1.0405551195144653","1.0405551195144653","1.0405551195144653","1.5655007362365723","1.5655007362365723","1.5655007362365723","2.1245412826538086","2.1245412826538086","2.1245412826538086","2.302690315246582","2.3024678230285645","2.3029515743255615","2.046698570251465","2.046698570251465","2.046698570251465","1.456291675567627","1.456291675567627","1.456291675567627","1.394468069076538","1.394468069076538","1.394468069076538","1.1611897945404053","1.1611897945404053","1.1611897945404053","1.1071736812591553","1.1071736812591553","1.1071736812591553","1.5488078594207764","1.5488078594207764","1.5488078594207764"
"90","2.9837098121643066","2.9837098121643066","2.9837098121643066","1.950240135192871","1.950240135192871","1.950240135192871","1.9130795001983643","1.9130795001983643","1.9130795001983643","2.6309306621551514","2.6309306621551514","2.6309306621551514","1.5228644609451294","1.5228644609451294","1.5228644609451294","1.407488226890564","1.407488226890564","1.407488226890564","1.3738765716552734","1.3738765716552734","1.3738765716552734","1.198183536529541","1.198183536529541","1.198183536529541","1.3465571999549866","1.3343652486801147","1.3587491512298584","2.301957607269287","2.301957607269287","2.301957607269287","1.4262549877166748","1.4262549877166748","1.4262549877166748","1.4399809837341309","1.4399809837341309","1.4399809837341309","1.3890340328216553","1.3890340328216553","1.3890340328216553","1.5557078123092651","1.5557078123092651","1.5557078123092651","1.186692237854004","1.186692237854004","1.186692237854004","1.7154908180236816","1.7154908180236816","1.7154908180236816","1.8754150867462158","1.8754150867462158","1.8754150867462158","2.3019001960754393","2.3017520904541016","2.3020687103271484","1.9646542072296143","1.9646542072296143","1.9646542072296143","1.7198965549468994","1.7198965549468994","1.7198965549468994","1.4923603534698486","1.4923603534698486","1.4923603534698486","1.3287811279296875","1.3287811279296875","1.3287811279296875","1.2409205436706543","1.2409205436706543","1.2409205436706543","1.672179937362671","1.672179937362671","1.672179937362671"
"91","3.2901058197021484","3.2901058197021484","3.2901058197021484","1.8038949966430664","1.8038949966430664","1.8038949966430664","1.7570674419403076","1.7570674419403076","1.7570674419403076","2.5754330158233643","2.5754330158233643","2.5754330158233643","1.3734567165374756","1.3734567165374756","1.3734567165374756","1.2794421911239624","1.2794421911239624","1.2794421911239624","1.2355068922042847","1.2355068922042847","1.2355068922042847","1.064023733139038","1.064023733139038","1.064023733139038","1.1659612655639648","1.1649874448776245","1.1669350862503052","2.302579641342163","2.302579641342163","2.302579641342163","1.473583459854126","1.473583459854126","1.473583459854126","1.4086651802062988","1.4086651802062988","1.4086651802062988","1.1214885711669922","1.1214885711669922","1.1214885711669922","1.377260446548462","1.377260446548462","1.377260446548462","0.9941529035568237","0.9941529035568237","0.9941529035568237","1.5462901592254639","1.5462901592254639","1.5462901592254639","1.911250114440918","1.911250114440918","1.911250114440918","2.3026214599609376","2.3025245666503906","2.3026726245880127","1.9481699466705322","1.9481699466705322","1.9481699466705322","1.553092360496521","1.553092360496521","1.553092360496521","1.5078060626983643","1.5078060626983643","1.5078060626983643","1.1600888967514038","1.1600888967514038","1.1600888967514038","1.0631859302520752","1.0631859302520752","1.0631859302520752","1.5538814067840576","1.5538814067840576","1.5538814067840576"
"92","2.339956760406494","2.339956760406494","2.339956760406494","2.1045989990234375","2.1045989990234375","2.1045989990234375","1.7422912120819092","1.7422912120819092","1.7422912120819092","2.7242608070373535","2.7242608070373535","2.7242608070373535","1.4541796445846558","1.4541796445846558","1.4541796445846558","1.3091435432434082","1.3091435432434082","1.3091435432434082","1.202934741973877","1.202934741973877","1.202934741973877","1.0723810195922852","1.0723810195922852","1.0723810195922852","1.2411368489265442","1.230963945388794","1.2513097524642944","2.3023452758789062","2.3023452758789062","2.3023452758789062","1.5342943668365479","1.5342943668365479","1.5342943668365479","1.442082405090332","1.442082405090332","1.442082405090332","1.1420633792877197","1.1420633792877197","1.1420633792877197","1.5057287216186523","1.5057287216186523","1.5057287216186523","0.989660382270813","0.989660382270813","0.989660382270813","1.5838418006896973","1.5838418006896973","1.5838418006896973","2.2140402793884277","2.2140402793884277","2.2140402793884277","2.3023183345794678","2.302284002304077","2.302374839782715","2.157670497894287","2.157670497894287","2.157670497894287","1.5216100215911865","1.5216100215911865","1.5216100215911865","1.5047358274459839","1.5047358274459839","1.5047358274459839","1.2304716110229492","1.2304716110229492","1.2304716110229492","1.1747360229492188","1.1747360229492188","1.1747360229492188","1.6216204166412354","1.6216204166412354","1.6216204166412354"
"93","2.8776767253875732","2.8776767253875732","2.8776767253875732","1.6955894231796265","1.6955894231796265","1.6955894231796265","1.8442991971969604","1.8442991971969604","1.8442991971969604","2.1407032012939453","2.1407032012939453","2.1407032012939453","1.299829363822937","1.299829363822937","1.299829363822937","1.1697477102279663","1.1697477102279663","1.1697477102279663","1.0913639068603516","1.0913639068603516","1.0913639068603516","0.8906186819076538","0.8906186819076538","0.8906186819076538","1.1223554611206055","1.1092627048492432","1.1354482173919678","2.302248954772949","2.302248954772949","2.302248954772949","1.3923543691635132","1.3923543691635132","1.3923543691635132","1.4574166536331177","1.4574166536331177","1.4574166536331177","1.1011533737182617","1.1011533737182617","1.1011533737182617","1.3534963130950928","1.3534963130950928","1.3534963130950928","0.94874107837677","0.94874107837677","0.94874107837677","1.5101021528244019","1.5101021528244019","1.5101021528244019","2.0305726528167725","2.0305726528167725","2.0305726528167725","2.302238702774048","2.3022146224975586","2.3022589683532715","2.0723161697387695","2.0723161697387695","2.0723161697387695","1.5701797008514404","1.5701797008514404","1.5701797008514404","1.4479589462280273","1.4479589462280273","1.4479589462280273","1.0331673622131348","1.0331673622131348","1.0331673622131348","0.947882354259491","0.947882354259491","0.947882354259491","1.5638375282287598","1.5638375282287598","1.5638375282287598"
"94","2.220262289047241","2.220262289047241","2.220262289047241","1.7612453699111938","1.7612453699111938","1.7612453699111938","1.4973211288452148","1.4973211288452148","1.4973211288452148","2.017949104309082","2.017949104309082","2.017949104309082","1.2306506633758545","1.2306506633758545","1.2306506633758545","1.1362812519073486","1.1362812519073486","1.1362812519073486","1.024397611618042","1.024397611618042","1.024397611618042","0.9178265929222107","0.9178265929222107","0.9178265929222107","1.0658769607543945","1.0402789115905762","1.091475009918213","2.303311824798584","2.303311824798584","2.303311824798584","1.437000036239624","1.437000036239624","1.437000036239624","1.3729424476623535","1.3729424476623535","1.3729424476623535","0.9946901798248291","0.9946901798248291","0.9946901798248291","1.2891616821289062","1.2891616821289062","1.2891616821289062","0.8704696893692017","0.8704696893692017","0.8704696893692017","1.4340112209320068","1.4340112209320068","1.4340112209320068","2.088653087615967","2.088653087615967","2.088653087615967","2.3033262729644775","2.303287982940674","2.3033485412597656","2.050030469894409","2.050030469894409","2.050030469894409","1.5166916847229004","1.5166916847229004","1.5166916847229004","1.4464995861053467","1.4464995861053467","1.4464995861053467","1.0584614276885986","1.0584614276885986","1.0584614276885986","0.9028377532958984","0.9028377532958984","0.9028377532958984","1.4580025672912598","1.4580025672912598","1.4580025672912598"
"175","2.413465976715088","2.413465976715088","2.413465976715088","1.9515514373779297","1.9515514373779297","1.9515514373779297","1.5553052425384521","1.5553052425384521","1.5553052425384521","2.2389397621154785","2.2389397621154785","2.2389397621154785","1.2808504104614258","1.2808504104614258","1.2808504104614258","1.221537709236145","1.221537709236145","1.221537709236145","1.054551362991333","1.054551362991333","1.054551362991333","0.9456848502159119","0.9456848502159119","0.9456848502159119","1.0882430672645569","1.0600024461746216","1.1164836883544922","2.302635431289673","2.302635431289673","2.302635431289673","1.3973424434661865","1.3973424434661865","1.3973424434661865","1.5559073686599731","1.5559073686599731","1.5559073686599731","1.1720507144927979","1.1720507144927979","1.1720507144927979","1.437774658203125","1.437774658203125","1.437774658203125","0.8341862559318542","0.8341862559318542","0.8341862559318542","1.4657950401306152","1.4657950401306152","1.4657950401306152","1.982914924621582","1.982914924621582","1.982914924621582","2.302565813064575","2.3025431632995605","2.3025918006896973","2.140591621398926","2.140591621398926","2.140591621398926","1.6058310270309448","1.6058310270309448","1.6058310270309448","1.5102512836456299","1.5102512836456299","1.5102512836456299","1.0231637954711914","1.0231637954711914","1.0231637954711914","0.7882721424102783","0.7882721424102783","0.7882721424102783","1.4680027961730957","1.4680027961730957","1.4680027961730957"
"176","1.9693593978881836","1.9693593978881836","1.9693593978881836","2.1409146785736084","2.1409146785736084","2.1409146785736084","1.5730996131896973","1.5730996131896973","1.5730996131896973","2.4656248092651367","2.4656248092651367","2.4656248092651367","1.2543011903762817","1.2543011903762817","1.2543011903762817","1.092526912689209","1.092526912689209","1.092526912689209","0.8905391693115234","0.8905391693115234","0.8905391693115234","0.8180528879165649","0.8180528879165649","0.8180528879165649","0.9841523766517639","0.9811493158340454","0.9871554374694824","2.302600860595703","2.302600860595703","2.302600860595703","1.3010059595108032","1.3010059595108032","1.3010059595108032","1.2757773399353027","1.2757773399353027","1.2757773399353027","0.9199244976043701","0.9199244976043701","0.9199244976043701","1.1349008083343506","1.1349008083343506","1.1349008083343506","0.6809924840927124","0.6809924840927124","0.6809924840927124","1.4088654518127441","1.4088654518127441","1.4088654518127441","2.0979080200195312","2.0979080200195312","2.0979080200195312","2.3026467323303224","2.302626132965088","2.3026628494262695","2.1389107704162598","2.1389107704162598","2.1389107704162598","1.446911096572876","1.446911096572876","1.446911096572876","1.3049590587615967","1.3049590587615967","1.3049590587615967","1.0519698858261108","1.0519698858261108","1.0519698858261108","0.7183371782302856","0.7183371782302856","0.7183371782302856","1.4088478088378906","1.4088478088378906","1.4088478088378906"
"177","2.311176300048828","2.311176300048828","2.311176300048828","2.3035740852355957","2.3035740852355957","2.3035740852355957","1.760725498199463","1.760725498199463","1.760725498199463","2.3263003826141357","2.3263003826141357","2.3263003826141357","1.3420941829681396","1.3420941829681396","1.3420941829681396","1.2203731536865234","1.2203731536865234","1.2203731536865234","0.9937905669212341","0.9937905669212341","0.9937905669212341","0.9706830978393555","0.9706830978393555","0.9706830978393555","1.1097305417060852","1.0631117820739746","1.1563493013381958","2.3022937774658203","2.3022937774658203","2.3022937774658203","1.3080214262008667","1.3080214262008667","1.3080214262008667","1.3040087223052979","1.3040087223052979","1.3040087223052979","0.9409819841384888","0.9409819841384888","0.9409819841384888","1.4090818166732788","1.4090818166732788","1.4090818166732788","0.7927809953689575","0.7927809953689575","0.7927809953689575","1.697089672088623","1.697089672088623","1.697089672088623","2.064697742462158","2.064697742462158","2.064697742462158","2.30230975151062","2.3022913932800293","2.3023312091827393","2.168043613433838","2.168043613433838","2.168043613433838","1.522418737411499","1.522418737411499","1.522418737411499","1.4278935194015503","1.4278935194015503","1.4278935194015503","1.0088670253753662","1.0088670253753662","1.0088670253753662","0.8072208166122437","0.8072208166122437","0.8072208166122437","1.6586036682128906","1.6586036682128906","1.6586036682128906"
"178","1.908686637878418","1.908686637878418","1.908686637878418","1.8742327690124512","1.8742327690124512","1.8742327690124512","1.8189562559127808","1.8189562559127808","1.8189562559127808","2.409529209136963","2.409529209136963","2.409529209136963","1.3828849792480469","1.3828849792480469","1.3828849792480469","1.2162307500839233","1.2162307500839233","1.2162307500839233","1.1008496284484863","1.1008496284484863","1.1008496284484863","0.9638873934745789","0.9638873934745789","0.9638873934745789","1.1003990769386292","1.091755747795105","1.1090424060821533","2.302710771560669","2.302710771560669","2.302710771560669","1.4797003269195557","1.4797003269195557","1.4797003269195557","1.3327261209487915","1.3327261209487915","1.3327261209487915","1.0419092178344727","1.0419092178344727","1.0419092178344727","1.3723214864730835","1.3723214864730835","1.3723214864730835","0.837560772895813","0.837560772895813","0.837560772895813","1.5109376907348633","1.5109376907348633","1.5109376907348633","2.008779525756836","2.008779525756836","2.008779525756836","2.3027063846588134","2.302694082260132","2.3027124404907227","2.1283164024353027","2.1283164024353027","2.1283164024353027","1.5655004978179932","1.5655004978179932","1.5655004978179932","1.5436071157455444","1.5436071157455444","1.5436071157455444","1.0803980827331543","1.0803980827331543","1.0803980827331543","0.8897648453712463","0.8897648453712463","0.8897648453712463","1.4834932088851929","1.4834932088851929","1.4834932088851929"
"179","2.679837942123413","2.679837942123413","2.679837942123413","1.464003324508667","1.464003324508667","1.464003324508667","1.4547383785247803","1.4547383785247803","1.4547383785247803","2.5813803672790527","2.5813803672790527","2.5813803672790527","1.328751802444458","1.328751802444458","1.328751802444458","1.2153825759887695","1.2153825759887695","1.2153825759887695","1.0750951766967773","1.0750951766967773","1.0750951766967773","0.9049619436264038","0.9049619436264038","0.9049619436264038","1.1745232939720154","1.1626019477844238","1.186444640159607","2.303762674331665","2.303762674331665","2.303762674331665","1.4608196020126343","1.4608196020126343","1.4608196020126343","1.3972227573394775","1.3972227573394775","1.3972227573394775","1.026631474494934","1.026631474494934","1.026631474494934","1.2963876724243164","1.2963876724243164","1.2963876724243164","0.8108193874359131","0.8108193874359131","0.8108193874359131","1.5162510871887207","1.5162510871887207","1.5162510871887207","1.9705252647399902","1.9705252647399902","1.9705252647399902","2.3039020538330077","2.303889274597168","2.3039097785949707","2.0867714881896973","2.0867714881896973","2.0867714881896973","1.457711935043335","1.457711935043335","1.457711935043335","1.3764209747314453","1.3764209747314453","1.3764209747314453","0.9794807434082031","0.9794807434082031","0.9794807434082031","0.8912339210510254","0.8912339210510254","0.8912339210510254","1.4393575191497803","1.4393575191497803","1.4393575191497803"
"180","2.542297124862671","2.542297124862671","2.542297124862671","1.711598515510559","1.711598515510559","1.711598515510559","1.4723231792449951","1.4723231792449951","1.4723231792449951","3.2918410301208496","3.2918410301208496","3.2918410301208496","1.1657063961029053","1.1657063961029053","1.1657063961029053","1.0105938911437988","1.0105938911437988","1.0105938911437988","0.8081049919128418","0.8081049919128418","0.8081049919128418","0.639141321182251","0.639141321182251","0.639141321182251","0.8873575925827026","0.8789851665496826","0.8957300186157227","2.30241322517395","2.30241322517395","2.30241322517395","1.262012004852295","1.262012004852295","1.262012004852295","1.138741135597229","1.138741135597229","1.138741135597229","0.8405860066413879","0.8405860066413879","0.8405860066413879","1.0344704389572144","1.0344704389572144","1.0344704389572144","0.6704890727996826","0.6704890727996826","0.6704890727996826","1.3063263893127441","1.3063263893127441","1.3063263893127441","1.9396510124206543","1.9396510124206543","1.9396510124206543","2.3024013519287108","2.302399158477783","2.302403688430786","1.948059320449829","1.948059320449829","1.948059320449829","1.3654894828796387","1.3654894828796387","1.3654894828796387","1.2050451040267944","1.2050451040267944","1.2050451040267944","0.8682514429092407","0.8682514429092407","0.8682514429092407","0.6294941902160645","0.6294941902160645","0.6294941902160645","1.339473009109497","1.339473009109497","1.339473009109497"
"181","3.038635730743408","3.038635730743408","3.038635730743408","1.8074805736541748","1.8074805736541748","1.8074805736541748","1.2300710678100586","1.2300710678100586","1.2300710678100586","2.81312894821167","2.81312894821167","2.81312894821167","1.212719440460205","1.212719440460205","1.212719440460205","1.0385432243347168","1.0385432243347168","1.0385432243347168","0.83043372631073","0.83043372631073","0.83043372631073","0.767920732498169","0.767920732498169","0.767920732498169","0.9505583047866821","0.9314846992492676","0.9696319103240967","2.302966594696045","2.302966594696045","2.302966594696045","1.2875066995620728","1.2875066995620728","1.2875066995620728","1.1439790725708008","1.1439790725708008","1.1439790725708008","0.9882991313934326","0.9882991313934326","0.9882991313934326","1.0057568550109863","1.0057568550109863","1.0057568550109863","0.6368787288665771","0.6368787288665771","0.6368787288665771","1.3437724113464355","1.3437724113464355","1.3437724113464355","1.8702232837677002","1.8702232837677002","1.8702232837677002","2.3030333042144777","2.3030288219451904","2.30303692817688","2.012343168258667","2.012343168258667","2.012343168258667","1.3898804187774658","1.3898804187774658","1.3898804187774658","1.250502347946167","1.250502347946167","1.250502347946167","0.9101502299308777","0.9101502299308777","0.9101502299308777","0.667016863822937","0.667016863822937","0.667016863822937","1.267049789428711","1.267049789428711","1.267049789428711"
"182","3.3264636993408203","3.3264636993408203","3.3264636993408203","1.86390221118927","1.86390221118927","1.86390221118927","1.4285614490509033","1.4285614490509033","1.4285614490509033","4.1410603523254395","4.1410603523254395","4.1410603523254395","1.2669272422790527","1.2669272422790527","1.2669272422790527","1.0922942161560059","1.0922942161560059","1.0922942161560059","1.010695219039917","1.010695219039917","1.010695219039917","0.9592698812484741","0.9592698812484741","0.9592698812484741","1.0396785140037537","1.014341950416565","1.0650150775909424","2.3020591735839844","2.3020591735839844","2.3020591735839844","1.3248579502105713","1.3248579502105713","1.3248579502105713","1.2030447721481323","1.2030447721481323","1.2030447721481323","0.9805014133453369","0.9805014133453369","0.9805014133453369","1.3492827415466309","1.3492827415466309","1.3492827415466309","0.7738099098205566","0.7738099098205566","0.7738099098205566","1.4771864414215088","1.4771864414215088","1.4771864414215088","1.856494665145874","1.856494665145874","1.856494665145874","2.302056360244751","2.3020505905151367","2.3020668029785156","2.026379108428955","2.026379108428955","2.026379108428955","1.4120543003082275","1.4120543003082275","1.4120543003082275","1.2786630392074585","1.2786630392074585","1.2786630392074585","0.9319039583206177","0.9319039583206177","0.9319039583206177","0.8186043500900269","0.8186043500900269","0.8186043500900269","1.475994348526001","1.475994348526001","1.475994348526001"
"263","2.315523862838745","2.315523862838745","2.315523862838745","1.575103521347046","1.575103521347046","1.575103521347046","1.637120008468628","1.637120008468628","1.637120008468628","3.25472092628479","3.25472092628479","3.25472092628479","1.3306870460510254","1.3306870460510254","1.3306870460510254","1.1934523582458496","1.1934523582458496","1.1934523582458496","1.0967150926589966","1.0967150926589966","1.0967150926589966","0.8544023036956787","0.8544023036956787","0.8544023036956787","0.9959510266780853","0.9831754565238953","1.0087265968322754","2.302700996398926","2.302700996398926","2.302700996398926","1.4014469385147095","1.4014469385147095","1.4014469385147095","1.4474928379058838","1.4474928379058838","1.4474928379058838","1.0253888368606567","1.0253888368606567","1.0253888368606567","1.3125343322753906","1.3125343322753906","1.3125343322753906","0.7136615514755249","0.7136615514755249","0.7136615514755249","1.4738855361938477","1.4738855361938477","1.4738855361938477","2.1901144981384277","2.1901144981384277","2.1901144981384277","2.3027013778686523","2.3026981353759766","2.302704334259033","2.094775676727295","2.094775676727295","2.094775676727295","1.5545488595962524","1.5545488595962524","1.5545488595962524","1.544645071029663","1.544645071029663","1.544645071029663","1.1042866706848145","1.1042866706848145","1.1042866706848145","0.8252608776092529","0.8252608776092529","0.8252608776092529","1.4598779678344727","1.4598779678344727","1.4598779678344727"
"264","2.858592987060547","2.858592987060547","2.858592987060547","1.7181087732315063","1.7181087732315063","1.7181087732315063","1.2541189193725586","1.2541189193725586","1.2541189193725586","3.4370672702789307","3.4370672702789307","3.4370672702789307","1.1598848104476929","1.1598848104476929","1.1598848104476929","1.064565896987915","1.064565896987915","1.064565896987915","0.9309854507446289","0.9309854507446289","0.9309854507446289","0.8638654947280884","0.8638654947280884","0.8638654947280884","0.942266047000885","0.8587735891342163","1.0257585048675537","2.30277419090271","2.30277419090271","2.30277419090271","1.3234384059906006","1.3234384059906006","1.3234384059906006","1.2880427837371826","1.2880427837371826","1.2880427837371826","1.006286859512329","1.006286859512329","1.006286859512329","1.101387858390808","1.101387858390808","1.101387858390808","0.7370283007621765","0.7370283007621765","0.7370283007621765","1.3481061458587646","1.3481061458587646","1.3481061458587646","2.0107603073120117","2.0107603073120117","2.0107603073120117","2.3028258323669433","2.302823066711426","2.3028295040130615","2.0788891315460205","2.0788891315460205","2.0788891315460205","1.4652068614959717","1.4652068614959717","1.4652068614959717","1.4321279525756836","1.4321279525756836","1.4321279525756836","1.069639801979065","1.069639801979065","1.069639801979065","0.8427820801734924","0.8427820801734924","0.8427820801734924","1.3277379274368286","1.3277379274368286","1.3277379274368286"
"265","2.8310656547546387","2.8310656547546387","2.8310656547546387","1.83983314037323","1.83983314037323","1.83983314037323","1.242845892906189","1.242845892906189","1.242845892906189","4.101315498352051","4.101315498352051","4.101315498352051","1.1388092041015625","1.1388092041015625","1.1388092041015625","1.0489457845687866","1.0489457845687866","1.0489457845687866","0.9578624963760376","0.9578624963760376","0.9578624963760376","0.6701990365982056","0.6701990365982056","0.6701990365982056","0.9225840866565704","0.9051352739334106","0.9400328993797302","2.3030247688293457","2.3030247688293457","2.3030247688293457","1.3028802871704102","1.3028802871704102","1.3028802871704102","1.2073445320129395","1.2073445320129395","1.2073445320129395","1.0405442714691162","1.0405442714691162","1.0405442714691162","1.051108479499817","1.051108479499817","1.051108479499817","0.6182102560997009","0.6182102560997009","0.6182102560997009","1.3437960147857666","1.3437960147857666","1.3437960147857666","2.053317070007324","2.053317070007324","2.053317070007324","2.303025722503662","2.303025245666504","2.3030261993408203","2.07448673248291","2.07448673248291","2.07448673248291","1.3913681507110596","1.3913681507110596","1.3913681507110596","1.2691084146499634","1.2691084146499634","1.2691084146499634","1.070196509361267","1.070196509361267","1.070196509361267","0.6787210702896118","0.6787210702896118","0.6787210702896118","1.356874704360962","1.356874704360962","1.356874704360962"
"266","2.206860065460205","2.206860065460205","2.206860065460205","1.776302456855774","1.776302456855774","1.776302456855774","1.3726048469543457","1.3726048469543457","1.3726048469543457","2.8062286376953125","2.8062286376953125","2.8062286376953125","1.1018577814102173","1.1018577814102173","1.1018577814102173","0.9184674024581909","0.9184674024581909","0.9184674024581909","0.6995057463645935","0.6995057463645935","0.6995057463645935","0.5872166156768799","0.5872166156768799","0.5872166156768799","0.7878505289554596","0.7661540508270264","0.8095470070838928","2.3019893169403076","2.3019893169403076","2.3019893169403076","1.5191733837127686","1.5191733837127686","1.5191733837127686","1.1781985759735107","1.1781985759735107","1.1781985759735107","0.858948826789856","0.858948826789856","0.858948826789856","0.9771820306777954","0.9771820306777954","0.9771820306777954","0.538754940032959","0.538754940032959","0.538754940032959","1.320763349533081","1.320763349533081","1.320763349533081","2.023529052734375","2.023529052734375","2.023529052734375","2.3019495964050294","2.3019487857818604","2.301950693130493","1.9871306419372559","1.9871306419372559","1.9871306419372559","1.3542771339416504","1.3542771339416504","1.3542771339416504","1.280851125717163","1.280851125717163","1.280851125717163","0.876340389251709","0.876340389251709","0.876340389251709","0.5059707760810852","0.5059707760810852","0.5059707760810852","1.3867820501327515","1.3867820501327515","1.3867820501327515"
"267","2.116849184036255","2.116849184036255","2.116849184036255","1.5246574878692627","1.5246574878692627","1.5246574878692627","1.3567206859588623","1.3567206859588623","1.3567206859588623","3.8215014934539795","3.8215014934539795","3.8215014934539795","1.1256318092346191","1.1256318092346191","1.1256318092346191","0.9282082319259644","0.9282082319259644","0.9282082319259644","0.7453822493553162","0.7453822493553162","0.7453822493553162","0.5944593548774719","0.5944593548774719","0.5944593548774719","0.861026793718338","0.818341851234436","0.90371173620224","2.302079677581787","2.302079677581787","2.302079677581787","1.4578273296356201","1.4578273296356201","1.4578273296356201","1.008979082107544","1.008979082107544","1.008979082107544","0.7274615168571472","0.7274615168571472","0.7274615168571472","1.038755178451538","1.038755178451538","1.038755178451538","0.5519746541976929","0.5519746541976929","0.5519746541976929","1.2999578714370728","1.2999578714370728","1.2999578714370728","1.9273858070373535","1.9273858070373535","1.9273858070373535","2.3021237373352053","2.3021228313446045","2.302124261856079","1.9497129917144775","1.9497129917144775","1.9497129917144775","1.4602582454681396","1.4602582454681396","1.4602582454681396","1.216206669807434","1.216206669807434","1.216206669807434","0.8443112969398499","0.8443112969398499","0.8443112969398499","0.5657966732978821","0.5657966732978821","0.5657966732978821","1.3365347385406494","1.3365347385406494","1.3365347385406494"
"268","2.4660849571228027","2.4660849571228027","2.4660849571228027","1.8162270784378052","1.8162270784378052","1.8162270784378052","1.3710795640945435","1.3710795640945435","1.3710795640945435","3.6288504600524902","3.6288504600524902","3.6288504600524902","1.1034901142120361","1.1034901142120361","1.1034901142120361","1.0765407085418701","1.0765407085418701","1.0765407085418701","0.9166271686553955","0.9166271686553955","0.9166271686553955","0.6904411911964417","0.6904411911964417","0.6904411911964417","0.960074782371521","0.8999481201171875","1.0202014446258545","2.302734851837158","2.302734851837158","2.302734851837158","1.3732223510742188","1.3732223510742188","1.3732223510742188","1.185058355331421","1.185058355331421","1.185058355331421","0.9665435552597046","0.9665435552597046","0.9665435552597046","1.0259063243865967","1.0259063243865967","1.0259063243865967","0.6677709817886353","0.6677709817886353","0.6677709817886353","1.3677630424499512","1.3677630424499512","1.3677630424499512","2.0208184719085693","2.0208184719085693","2.0208184719085693","2.302734708786011","2.302734375","2.302734851837158","2.003451347351074","2.003451347351074","2.003451347351074","1.3925912380218506","1.3925912380218506","1.3925912380218506","1.2474477291107178","1.2474477291107178","1.2474477291107178","1.0025053024291992","1.0025053024291992","1.0025053024291992","0.6173334121704102","0.6173334121704102","0.6173334121704102","1.3830797672271729","1.3830797672271729","1.3830797672271729"
"269","2.9162209033966064","2.9162209033966064","2.9162209033966064","1.401816725730896","1.401816725730896","1.401816725730896","1.1399489641189575","1.1399489641189575","1.1399489641189575","3.6372056007385254","3.6372056007385254","3.6372056007385254","1.1497255563735962","1.1497255563735962","1.1497255563735962","1.0159084796905518","1.0159084796905518","1.0159084796905518","0.7773377895355225","0.7773377895355225","0.7773377895355225","0.6046643257141113","0.6046643257141113","0.6046643257141113","0.8146479427814484","0.7789452075958252","0.8503506779670715","2.30260968208313","2.30260968208313","2.30260968208313","1.2038042545318604","1.2038042545318604","1.2038042545318604","1.1693525314331055","1.1693525314331055","1.1693525314331055","0.9276064038276672","0.9276064038276672","0.9276064038276672","0.9638899564743042","0.9638899564743042","0.9638899564743042","0.5860912799835205","0.5860912799835205","0.5860912799835205","1.1816887855529785","1.1816887855529785","1.1816887855529785","1.9526140689849854","1.9526140689849854","1.9526140689849854","2.302620363235474","2.302619457244873","2.302622079849243","1.878387212753296","1.878387212753296","1.878387212753296","1.2728618383407593","1.2728618383407593","1.2728618383407593","1.2875159978866577","1.2875159978866577","1.2875159978866577","0.9091238975524902","0.9091238975524902","0.9091238975524902","0.5091702938079834","0.5091702938079834","0.5091702938079834","1.221893548965454","1.221893548965454","1.221893548965454"
"270","4.558404922485352","4.558404922485352","4.558404922485352","1.6374969482421875","1.6374969482421875","1.6374969482421875","1.1661027669906616","1.1661027669906616","1.1661027669906616","3.0279555320739746","3.0279555320739746","3.0279555320739746","1.2422773838043213","1.2422773838043213","1.2422773838043213","0.9553437232971191","0.9553437232971191","0.9553437232971191","0.8211280107498169","0.8211280107498169","0.8211280107498169","0.5978313684463501","0.5978313684463501","0.5978313684463501","0.910701721906662","0.8425916433334351","0.9788118004798889","2.3024706840515137","2.3024706840515137","2.3024706840515137","1.2461858987808228","1.2461858987808228","1.2461858987808228","1.2640748023986816","1.2640748023986816","1.2640748023986816","0.9001874923706055","0.9001874923706055","0.9001874923706055","0.9535373449325562","0.9535373449325562","0.9535373449325562","0.5609709620475769","0.5609709620475769","0.5609709620475769","1.3357888460159302","1.3357888460159302","1.3357888460159302","1.9159018993377686","1.9159018993377686","1.9159018993377686","2.302494239807129","2.3024940490722656","2.302495002746582","1.970158338546753","1.970158338546753","1.970158338546753","1.3632359504699707","1.3632359504699707","1.3632359504699707","1.506076693534851","1.506076693534851","1.506076693534851","0.9488904476165771","0.9488904476165771","0.9488904476165771","0.5773117542266846","0.5773117542266846","0.5773117542266846","1.419304370880127","1.419304370880127","1.419304370880127"
"351","2.5470004081726074","2.5470004081726074","2.5470004081726074","2.0693445205688477","2.0693445205688477","2.0693445205688477","1.307793378829956","1.307793378829956","1.307793378829956","3.9412262439727783","3.9412262439727783","3.9412262439727783","1.173304796218872","1.173304796218872","1.173304796218872","0.9946585893630981","0.9946585893630981","0.9946585893630981","0.8199613094329834","0.8199613094329834","0.8199613094329834","0.6838659048080444","0.6838659048080444","0.6838659048080444","0.8773860335350037","0.8557546138763428","0.8990174531936646","2.302642345428467","2.302642345428467","2.302642345428467","1.3311434984207153","1.3311434984207153","1.3311434984207153","1.117659091949463","1.117659091949463","1.117659091949463","0.9277472496032715","0.9277472496032715","0.9277472496032715","1.0712926387786865","1.0712926387786865","1.0712926387786865","0.6131970882415771","0.6131970882415771","0.6131970882415771","1.3350439071655273","1.3350439071655273","1.3350439071655273","1.9826018810272217","1.9826018810272217","1.9826018810272217","2.3026162147521974","2.3026156425476074","2.3026180267333984","2.1629409790039062","2.1629409790039062","2.1629409790039062","1.3576596975326538","1.3576596975326538","1.3576596975326538","1.3211357593536377","1.3211357593536377","1.3211357593536377","0.941342830657959","0.941342830657959","0.941342830657959","0.5793102979660034","0.5793102979660034","0.5793102979660034","1.319140911102295","1.319140911102295","1.319140911102295"
"352","4.896329879760742","4.896329879760742","4.896329879760742","1.8235387802124023","1.8235387802124023","1.8235387802124023","1.3461995124816895","1.3461995124816895","1.3461995124816895","2.1547129154205322","2.1547129154205322","2.1547129154205322","1.2264962196350098","1.2264962196350098","1.2264962196350098","1.0963356494903564","1.0963356494903564","1.0963356494903564","0.8702365159988403","0.8702365159988403","0.8702365159988403","0.6500074863433838","0.6500074863433838","0.6500074863433838","0.872758150100708","0.8252973556518555","0.9202189445495605","2.3022685050964355","2.3022685050964355","2.3022685050964355","1.3543601036071777","1.3543601036071777","1.3543601036071777","1.253503441810608","1.253503441810608","1.253503441810608","0.9191029667854309","0.9191029667854309","0.9191029667854309","1.0633201599121094","1.0633201599121094","1.0633201599121094","0.5592118501663208","0.5592118501663208","0.5592118501663208","1.371240496635437","1.371240496635437","1.371240496635437","1.9938640594482422","1.9938640594482422","1.9938640594482422","2.3022993564605714","2.3022987842559814","2.3022994995117188","2.0099453926086426","2.0099453926086426","2.0099453926086426","1.472455382347107","1.472455382347107","1.472455382347107","1.3387649059295654","1.3387649059295654","1.3387649059295654","0.952813982963562","0.952813982963562","0.952813982963562","0.6439846158027649","0.6439846158027649","0.6439846158027649","1.4117523431777954","1.4117523431777954","1.4117523431777954"
"353","3.036447048187256","3.036447048187256","3.036447048187256","1.5598952770233154","1.5598952770233154","1.5598952770233154","1.2834150791168213","1.2834150791168213","1.2834150791168213","2.7420883178710938","2.7420883178710938","2.7420883178710938","1.210810899734497","1.210810899734497","1.210810899734497","1.151641845703125","1.151641845703125","1.151641845703125","1.025112509727478","1.025112509727478","1.025112509727478","0.7358201146125793","0.7358201146125793","0.7358201146125793","0.9392894208431244","0.9356235265731812","0.9429553151130676","2.302898406982422","2.302898406982422","2.302898406982422","1.4820936918258667","1.4820936918258667","1.4820936918258667","1.2848336696624756","1.2848336696624756","1.2848336696624756","1.0820362567901611","1.0820362567901611","1.0820362567901611","1.0818426609039307","1.0818426609039307","1.0818426609039307","0.6388698816299438","0.6388698816299438","0.6388698816299438","1.3049871921539307","1.3049871921539307","1.3049871921539307","2.0345351696014404","2.0345351696014404","2.0345351696014404","2.3028701305389405","2.3028697967529297","2.302870750427246","2.028043746948242","2.028043746948242","2.028043746948242","1.461520791053772","1.461520791053772","1.461520791053772","1.3090462684631348","1.3090462684631348","1.3090462684631348","1.0992075204849243","1.0992075204849243","1.0992075204849243","0.6059805154800415","0.6059805154800415","0.6059805154800415","1.3544446229934692","1.3544446229934692","1.3544446229934692"
"354","3.1441264152526855","3.1441264152526855","3.1441264152526855","1.4523167610168457","1.4523167610168457","1.4523167610168457","1.0710971355438232","1.0710971355438232","1.0710971355438232","3.758671522140503","3.758671522140503","3.758671522140503","1.0032503604888916","1.0032503604888916","1.0032503604888916","0.9629951119422913","0.9629951119422913","0.9629951119422913","0.6693302392959595","0.6693302392959595","0.6693302392959595","0.5316917896270752","0.5316917896270752","0.5316917896270752","0.8077585995197296","0.8072963953018188","0.8082208037376404","2.303177833557129","2.303177833557129","2.303177833557129","1.1574463844299316","1.1574463844299316","1.1574463844299316","1.6699271202087402","1.6699271202087402","1.6699271202087402","0.9158880710601807","0.9158880710601807","0.9158880710601807","0.963437020778656","0.963437020778656","0.963437020778656","0.4245303273200989","0.4245303273200989","0.4245303273200989","1.166912317276001","1.166912317276001","1.166912317276001","1.9362095594406128","1.9362095594406128","1.9362095594406128","2.303181028366089","2.30318021774292","2.30318284034729","1.999699592590332","1.999699592590332","1.999699592590332","1.3685762882232666","1.3685762882232666","1.3685762882232666","1.2418780326843262","1.2418780326843262","1.2418780326843262","0.8118264675140381","0.8118264675140381","0.8118264675140381","0.48715513944625854","0.48715513944625854","0.48715513944625854","1.2235738039016724","1.2235738039016724","1.2235738039016724"
"355","3.062929630279541","3.062929630279541","3.062929630279541","2.012298583984375","2.012298583984375","2.012298583984375","1.318548321723938","1.318548321723938","1.318548321723938","3.5103681087493896","3.5103681087493896","3.5103681087493896","1.176685094833374","1.176685094833374","1.176685094833374","0.9962556958198547","0.9962556958198547","0.9962556958198547","0.8291792869567871","0.8291792869567871","0.8291792869567871","0.6540098786354065","0.6540098786354065","0.6540098786354065","0.8950702250003815","0.8381180167198181","0.9520224332809448","2.3020029067993164","2.3020029067993164","2.3020029067993164","3.0207905769348145","3.0207905769348145","3.0207905769348145","1.2978181838989258","1.2978181838989258","1.2978181838989258","0.9489380717277527","0.9489380717277527","0.9489380717277527","1.163841962814331","1.163841962814331","1.163841962814331","0.4781586527824402","0.4781586527824402","0.4781586527824402","1.3380945920944214","1.3380945920944214","1.3380945920944214","1.9591302871704102","1.9591302871704102","1.9591302871704102","2.302133798599243","2.302133560180664","2.3021347522735596","1.9739184379577637","1.9739184379577637","1.9739184379577637","1.4580734968185425","1.4580734968185425","1.4580734968185425","1.3264315128326416","1.3264315128326416","1.3264315128326416","0.9611552357673645","0.9611552357673645","0.9611552357673645","0.5136834383010864","0.5136834383010864","0.5136834383010864","1.3303346633911133","1.3303346633911133","1.3303346633911133"
"356","4.60495138168335","4.60495138168335","4.60495138168335","2.3346872329711914","2.3346872329711914","2.3346872329711914","0.9544053673744202","0.9544053673744202","0.9544053673744202","2.950099468231201","2.950099468231201","2.950099468231201","1.081819772720337","1.081819772720337","1.081819772720337","0.8774965405464172","0.8774965405464172","0.8774965405464172","0.6348158121109009","0.6348158121109009","0.6348158121109009","0.3850695788860321","0.3850695788860321","0.3850695788860321","0.7229586839675903","0.6865071058273315","0.7594102621078491","2.3030593395233154","2.3030593395233154","2.3030593395233154","1.176870346069336","1.176870346069336","1.176870346069336","1.0597254037857056","1.0597254037857056","1.0597254037857056","0.7963904738426208","0.7963904738426208","0.7963904738426208","0.8236167430877686","0.8236167430877686","0.8236167430877686","0.4642733335494995","0.4642733335494995","0.4642733335494995","1.259620189666748","1.259620189666748","1.259620189666748","1.8369736671447754","1.8369736671447754","1.8369736671447754","2.3030166149139406","2.30301570892334","2.3030171394348145","1.9304108619689941","1.9304108619689941","1.9304108619689941","1.3555467128753662","1.3555467128753662","1.3555467128753662","1.1119658946990967","1.1119658946990967","1.1119658946990967","0.7577987909317017","0.7577987909317017","0.7577987909317017","0.4360692799091339","0.4360692799091339","0.4360692799091339","1.2164583206176758","1.2164583206176758","1.2164583206176758"
"357","3.128899097442627","3.128899097442627","3.128899097442627","2.3123795986175537","2.3123795986175537","2.3123795986175537","1.3341968059539795","1.3341968059539795","1.3341968059539795","2.552483081817627","2.552483081817627","2.552483081817627","1.2985972166061401","1.2985972166061401","1.2985972166061401","1.0812381505966187","1.0812381505966187","1.0812381505966187","0.867071270942688","0.867071270942688","0.867071270942688","0.5985708236694336","0.5985708236694336","0.5985708236694336","0.9160478115081787","0.8843958377838135","0.947699785232544","2.3024656772613525","2.3024656772613525","2.3024656772613525","1.499146819114685","1.499146819114685","1.499146819114685","1.2855110168457031","1.2855110168457031","1.2855110168457031","0.983457624912262","0.983457624912262","0.983457624912262","1.1301897764205933","1.1301897764205933","1.1301897764205933","0.49814820289611816","0.49814820289611816","0.49814820289611816","1.3648631572723389","1.3648631572723389","1.3648631572723389","2.1300582885742188","2.1300582885742188","2.1300582885742188","2.302459716796875","2.302459716796875","2.302459716796875","2.096264362335205","2.096264362335205","2.096264362335205","1.5459293127059937","1.5459293127059937","1.5459293127059937","1.4298992156982422","1.4298992156982422","1.4298992156982422","1.1695168018341064","1.1695168018341064","1.1695168018341064","0.586783230304718","0.586783230304718","0.586783230304718","1.4228034019470215","1.4228034019470215","1.4228034019470215"
"358","3.808567523956299","3.808567523956299","3.808567523956299","2.157590389251709","2.157590389251709","2.157590389251709","1.1890044212341309","1.1890044212341309","1.1890044212341309","3.7322914600372314","3.7322914600372314","3.7322914600372314","1.237326741218567","1.237326741218567","1.237326741218567","1.199445366859436","1.199445366859436","1.199445366859436","0.9371540546417236","0.9371540546417236","0.9371540546417236","0.7361197471618652","0.7361197471618652","0.7361197471618652","0.9105271697044373","0.8812499046325684","0.9398044347763062","2.303140163421631","2.303140163421631","2.303140163421631","1.4553980827331543","1.4553980827331543","1.4553980827331543","1.2116131782531738","1.2116131782531738","1.2116131782531738","0.978813886642456","0.978813886642456","0.978813886642456","1.0077123641967773","1.0077123641967773","1.0077123641967773","0.5020646452903748","0.5020646452903748","0.5020646452903748","1.3449313640594482","1.3449313640594482","1.3449313640594482","1.973752737045288","1.973752737045288","1.973752737045288","2.3031664848327638","2.303166389465332","2.303166627883911","1.8884038925170898","1.8884038925170898","1.8884038925170898","1.410222053527832","1.410222053527832","1.410222053527832","1.2803047895431519","1.2803047895431519","1.2803047895431519","1.0191633701324463","1.0191633701324463","1.0191633701324463","0.5446997284889221","0.5446997284889221","0.5446997284889221","1.324457049369812","1.324457049369812","1.324457049369812"
"439","3.4447128772735596","3.4447128772735596","3.4447128772735596","1.4695864915847778","1.4695864915847778","1.4695864915847778","1.207237720489502","1.207237720489502","1.207237720489502","3.5841355323791504","3.5841355323791504","3.5841355323791504","1.1398968696594238","1.1398968696594238","1.1398968696594238","1.0182949304580688","1.0182949304580688","1.0182949304580688","0.7467433214187622","0.7467433214187622","0.7467433214187622","0.6397619247436523","0.6397619247436523","0.6397619247436523","0.749622106552124","0.7113685607910156","0.7878756523132324","2.3019118309020996","2.3019118309020996","2.3019118309020996","2.0081770420074463","2.0081770420074463","2.0081770420074463","1.153093695640564","1.153093695640564","1.153093695640564","0.744725227355957","0.744725227355957","0.744725227355957","0.8773231506347656","0.8773231506347656","0.8773231506347656","0.399844229221344","0.399844229221344","0.399844229221344","1.2584807872772217","1.2584807872772217","1.2584807872772217","1.9741950035095215","1.9741950035095215","1.9741950035095215","2.301868534088135","2.301868438720703","2.3018689155578613","2.0091164112091064","2.0091164112091064","2.0091164112091064","1.3729796409606934","1.3729796409606934","1.3729796409606934","1.2537776231765747","1.2537776231765747","1.2537776231765747","0.9516074657440186","0.9516074657440186","0.9516074657440186","0.43059244751930237","0.43059244751930237","0.43059244751930237","1.3721526861190796","1.3721526861190796","1.3721526861190796"
"440","3.037473678588867","3.037473678588867","3.037473678588867","1.708317518234253","1.708317518234253","1.708317518234253","1.0763521194458008","1.0763521194458008","1.0763521194458008","2.7910046577453613","2.7910046577453613","2.7910046577453613","1.1997110843658447","1.1997110843658447","1.1997110843658447","1.074918270111084","1.074918270111084","1.074918270111084","0.8276248574256897","0.8276248574256897","0.8276248574256897","0.5506811738014221","0.5506811738014221","0.5506811738014221","0.8067141771316528","0.7256217002868652","0.8878066539764404","2.302401065826416","2.302401065826416","2.302401065826416","1.1744322776794434","1.1744322776794434","1.1744322776794434","1.228288173675537","1.228288173675537","1.228288173675537","1.1182016134262085","1.1182016134262085","1.1182016134262085","1.0228906869888306","1.0228906869888306","1.0228906869888306","0.5398808121681213","0.5398808121681213","0.5398808121681213","1.3335027694702148","1.3335027694702148","1.3335027694702148","2.1792149543762207","2.1792149543762207","2.1792149543762207","2.3023850440979006","2.302384376525879","2.3023853302001953","2.1162819862365723","2.1162819862365723","2.1162819862365723","1.3718798160552979","1.3718798160552979","1.3718798160552979","1.3075451850891113","1.3075451850891113","1.3075451850891113","1.062626838684082","1.062626838684082","1.062626838684082","0.4982301890850067","0.4982301890850067","0.4982301890850067","1.3370208740234375","1.3370208740234375","1.3370208740234375"
"441","4.217251300811768","4.217251300811768","4.217251300811768","1.6251620054244995","1.6251620054244995","1.6251620054244995","1.2526347637176514","1.2526347637176514","1.2526347637176514","3.4170589447021484","3.4170589447021484","3.4170589447021484","1.237030267715454","1.237030267715454","1.237030267715454","1.0595200061798096","1.0595200061798096","1.0595200061798096","0.855149507522583","0.855149507522583","0.855149507522583","0.5402365922927856","0.5402365922927856","0.5402365922927856","0.8772604465484619","0.8383080959320068","0.916212797164917","2.3024086952209473","2.3024086952209473","2.3024086952209473","1.4128293991088867","1.4128293991088867","1.4128293991088867","1.3718935251235962","1.3718935251235962","1.3718935251235962","0.9311336874961853","0.9311336874961853","0.9311336874961853","0.9452829957008362","0.9452829957008362","0.9452829957008362","0.5443823337554932","0.5443823337554932","0.5443823337554932","1.3882039785385132","1.3882039785385132","1.3882039785385132","2.0381243228912354","2.0381243228912354","2.0381243228912354","2.3024365425109865","2.302436351776123","2.302436590194702","2.146413803100586","2.146413803100586","2.146413803100586","1.5229039192199707","1.5229039192199707","1.5229039192199707","1.3478351831436157","1.3478351831436157","1.3478351831436157","1.0793282985687256","1.0793282985687256","1.0793282985687256","0.5848777294158936","0.5848777294158936","0.5848777294158936","1.355631947517395","1.355631947517395","1.355631947517395"
"442","2.7456037998199463","2.7456037998199463","2.7456037998199463","1.9282746315002441","1.9282746315002441","1.9282746315002441","1.2187697887420654","1.2187697887420654","1.2187697887420654","4.406606674194336","4.406606674194336","4.406606674194336","1.1381690502166748","1.1381690502166748","1.1381690502166748","0.9236471652984619","0.9236471652984619","0.9236471652984619","0.7552881836891174","0.7552881836891174","0.7552881836891174","0.6160626411437988","0.6160626411437988","0.6160626411437988","0.8113458156585693","0.7400833368301392","0.8826082944869995","2.3028883934020996","2.3028883934020996","2.3028883934020996","1.3243412971496582","1.3243412971496582","1.3243412971496582","1.2075858116149902","1.2075858116149902","1.2075858116149902","0.8801586031913757","0.8801586031913757","0.8801586031913757","0.9367042779922485","0.9367042779922485","0.9367042779922485","0.5079960227012634","0.5079960227012634","0.5079960227012634","1.2140817642211914","1.2140817642211914","1.2140817642211914","2.2323837280273438","2.2323837280273438","2.2323837280273438","2.302851343154907","2.3028507232666016","2.3028523921966553","2.0329065322875977","2.0329065322875977","2.0329065322875977","1.3390992879867554","1.3390992879867554","1.3390992879867554","1.1609947681427002","1.1609947681427002","1.1609947681427002","1.019740104675293","1.019740104675293","1.019740104675293","0.49747318029403687","0.49747318029403687","0.49747318029403687","1.2246222496032715","1.2246222496032715","1.2246222496032715"
"443","3.225985050201416","3.225985050201416","3.225985050201416","1.3600598573684692","1.3600598573684692","1.3600598573684692","1.1286581754684448","1.1286581754684448","1.1286581754684448","2.3231325149536133","2.3231325149536133","2.3231325149536133","0.9719328284263611","0.9719328284263611","0.9719328284263611","0.8236498236656189","0.8236498236656189","0.8236498236656189","0.5968868732452393","0.5968868732452393","0.5968868732452393","0.4076707363128662","0.4076707363128662","0.4076707363128662","0.6337260603904724","0.5850739479064941","0.6823781728744507","2.3020310401916504","2.3020310401916504","2.3020310401916504","1.0732418298721313","1.0732418298721313","1.0732418298721313","0.960641622543335","0.960641622543335","0.960641622543335","0.7244098782539368","0.7244098782539368","0.7244098782539368","0.8922410011291504","0.8922410011291504","0.8922410011291504","0.3895946145057678","0.3895946145057678","0.3895946145057678","1.0727096796035767","1.0727096796035767","1.0727096796035767","1.9195486307144165","1.9195486307144165","1.9195486307144165","2.302011728286743","2.302011489868164","2.3020119667053223","2.123438835144043","2.123438835144043","2.123438835144043","1.4227190017700195","1.4227190017700195","1.4227190017700195","1.1347155570983887","1.1347155570983887","1.1347155570983887","0.6411932110786438","0.6411932110786438","0.6411932110786438","0.40807488560676575","0.40807488560676575","0.40807488560676575","1.171006441116333","1.171006441116333","1.171006441116333"
"444","3.6497960090637207","3.6497960090637207","3.6497960090637207","1.908613681793213","1.908613681793213","1.908613681793213","1.300466775894165","1.300466775894165","1.300466775894165","3.230558156967163","3.230558156967163","3.230558156967163","1.2585641145706177","1.2585641145706177","1.2585641145706177","0.9819039106369019","0.9819039106369019","0.9819039106369019","0.7964580059051514","0.7964580059051514","0.7964580059051514","0.5622580647468567","0.5622580647468567","0.5622580647468567","0.8424248099327087","0.7706222534179688","0.9142273664474487","2.3030812740325928","2.3030812740325928","2.3030812740325928","1.4897706508636475","1.4897706508636475","1.4897706508636475","1.216254472732544","1.216254472732544","1.216254472732544","1.037229299545288","1.037229299545288","1.037229299545288","0.9670025110244751","0.9670025110244751","0.9670025110244751","0.5806949138641357","0.5806949138641357","0.5806949138641357","1.2788487672805786","1.2788487672805786","1.2788487672805786","2.230999708175659","2.230999708175659","2.230999708175659","2.303087568283081","2.3030872344970703","2.3030881881713867","2.053659677505493","2.053659677505493","2.053659677505493","1.466119408607483","1.466119408607483","1.466119408607483","1.3183659315109253","1.3183659315109253","1.3183659315109253","0.9498435854911804","0.9498435854911804","0.9498435854911804","0.5352794528007507","0.5352794528007507","0.5352794528007507","1.3376325368881226","1.3376325368881226","1.3376325368881226"
"445","4.755861759185791","4.755861759185791","4.755861759185791","1.4121321439743042","1.4121321439743042","1.4121321439743042","1.2936904430389404","1.2936904430389404","1.2936904430389404","4.062347412109375","4.062347412109375","4.062347412109375","1.1865131855010986","1.1865131855010986","1.1865131855010986","0.9552193880081177","0.9552193880081177","0.9552193880081177","0.7066980600357056","0.7066980600357056","0.7066980600357056","0.5214585065841675","0.5214585065841675","0.5214585065841675","0.7277929186820984","0.6400615572929382","0.8155242800712585","2.3029122352600098","2.3029122352600098","2.3029122352600098","1.2341644763946533","1.2341644763946533","1.2341644763946533","1.0588469505310059","1.0588469505310059","1.0588469505310059","0.7352060079574585","0.7352060079574585","0.7352060079574585","0.756859540939331","0.756859540939331","0.756859540939331","0.3275863528251648","0.3275863528251648","0.3275863528251648","1.2725648880004883","1.2725648880004883","1.2725648880004883","2.019951820373535","2.019951820373535","2.019951820373535","2.3029219627380373","2.302921772003174","2.302922248840332","2.0094292163848877","2.0094292163848877","2.0094292163848877","1.466158151626587","1.466158151626587","1.466158151626587","1.2825889587402344","1.2825889587402344","1.2825889587402344","0.9798798561096191","0.9798798561096191","0.9798798561096191","0.411308228969574","0.411308228969574","0.411308228969574","1.3039445877075195","1.3039445877075195","1.3039445877075195"
"526","3.7445831298828125","3.7445831298828125","3.7445831298828125","1.9218688011169434","1.9218688011169434","1.9218688011169434","1.1906330585479736","1.1906330585479736","1.1906330585479736","3.4387426376342773","3.4387426376342773","3.4387426376342773","0.9954839944839478","0.9954839944839478","0.9954839944839478","0.8865972757339478","0.8865972757339478","0.8865972757339478","0.7381638288497925","0.7381638288497925","0.7381638288497925","0.3726990818977356","0.3726990818977356","0.3726990818977356","0.6743805408477783","0.5821249485015869","0.7666361331939697","2.302722454071045","2.302722454071045","2.302722454071045","1.190537929534912","1.190537929534912","1.190537929534912","1.3869351148605347","1.3869351148605347","1.3869351148605347","0.8522964119911194","0.8522964119911194","0.8522964119911194","0.9776838421821594","0.9776838421821594","0.9776838421821594","0.3764340281486511","0.3764340281486511","0.3764340281486511","1.3180997371673584","1.3180997371673584","1.3180997371673584","2.005769968032837","2.005769968032837","2.005769968032837","2.3027363777160645","2.302736282348633","2.302736520767212","1.9848178625106812","1.9848178625106812","1.9848178625106812","1.3357889652252197","1.3357889652252197","1.3357889652252197","1.4634473323822021","1.4634473323822021","1.4634473323822021","0.9372854232788086","0.9372854232788086","0.9372854232788086","0.4015335738658905","0.4015335738658905","0.4015335738658905","1.2695937156677246","1.2695937156677246","1.2695937156677246"
"527","3.5855183601379395","3.5855183601379395","3.5855183601379395","1.3676762580871582","1.3676762580871582","1.3676762580871582","1.2978343963623047","1.2978343963623047","1.2978343963623047","3.3662211894989014","3.3662211894989014","3.3662211894989014","1.2858405113220215","1.2858405113220215","1.2858405113220215","1.0766507387161255","1.0766507387161255","1.0766507387161255","0.8367455005645752","0.8367455005645752","0.8367455005645752","0.5804199576377869","0.5804199576377869","0.5804199576377869","0.7030170559883118","0.5866725444793701","0.8193615674972534","2.303234338760376","2.303234338760376","2.303234338760376","1.5000760555267334","1.5000760555267334","1.5000760555267334","1.3205329179763794","1.3205329179763794","1.3205329179763794","1.0622936487197876","1.0622936487197876","1.0622936487197876","0.7613493204116821","0.7613493204116821","0.7613493204116821","0.4263402819633484","0.4263402819633484","0.4263402819633484","1.234076738357544","1.234076738357544","1.234076738357544","2.08854603767395","2.08854603767395","2.08854603767395","2.3032962322235107","2.303295612335205","2.3032965660095215","2.0218639373779297","2.0218639373779297","2.0218639373779297","1.3727052211761475","1.3727052211761475","1.3727052211761475","1.3704040050506592","1.3704040050506592","1.3704040050506592","1.056500792503357","1.056500792503357","1.056500792503357","0.3686005473136902","0.3686005473136902","0.3686005473136902","1.3213365077972412","1.3213365077972412","1.3213365077972412"
"528","4.8798418045043945","4.8798418045043945","4.8798418045043945","1.4647032022476196","1.4647032022476196","1.4647032022476196","1.1427035331726074","1.1427035331726074","1.1427035331726074","3.3763210773468018","3.3763210773468018","3.3763210773468018","1.0774364471435547","1.0774364471435547","1.0774364471435547","1.029662013053894","1.029662013053894","1.029662013053894","0.8434014320373535","0.8434014320373535","0.8434014320373535","0.45661818981170654","0.45661818981170654","0.45661818981170654","0.7069845795631409","0.6869550943374634","0.7270140647888184","2.3030078411102295","2.3030078411102295","2.3030078411102295","1.4043679237365723","1.4043679237365723","1.4043679237365723","1.2366416454315186","1.2366416454315186","1.2366416454315186","0.9521710872650146","0.9521710872650146","0.9521710872650146","0.964849591255188","0.964849591255188","0.964849591255188","0.4558684229850769","0.4558684229850769","0.4558684229850769","1.2143796682357788","1.2143796682357788","1.2143796682357788","1.9562487602233887","1.9562487602233887","1.9562487602233887","2.3030583381652834","2.30305814743042","2.303058385848999","1.9661387205123901","1.9661387205123901","1.9661387205123901","1.405508041381836","1.405508041381836","1.405508041381836","1.339113712310791","1.339113712310791","1.339113712310791","0.9424676299095154","0.9424676299095154","0.9424676299095154","0.5028512477874756","0.5028512477874756","0.5028512477874756","1.2953722476959229","1.2953722476959229","1.2953722476959229"
"529","3.0904273986816406","3.0904273986816406","3.0904273986816406","1.3873063325881958","1.3873063325881958","1.3873063325881958","1.3361179828643799","1.3361179828643799","1.3361179828643799","2.701018810272217","2.701018810272217","2.701018810272217","1.1009671688079834","1.1009671688079834","1.1009671688079834","0.9451731443405151","0.9451731443405151","0.9451731443405151","0.7353149056434631","0.7353149056434631","0.7353149056434631","0.406660795211792","0.406660795211792","0.406660795211792","0.7293443977832794","0.6793526411056519","0.779336154460907","2.303473949432373","2.303473949432373","2.303473949432373","1.3347903490066528","1.3347903490066528","1.3347903490066528","1.1562366485595703","1.1562366485595703","1.1562366485595703","0.8490744829177856","0.8490744829177856","0.8490744829177856","0.952406108379364","0.952406108379364","0.952406108379364","0.4221992492675781","0.4221992492675781","0.4221992492675781","1.226743459701538","1.226743459701538","1.226743459701538","1.9326157569885254","1.9326157569885254","1.9326157569885254","2.303499460220337","2.303499221801758","2.303499698638916","1.9997639656066895","1.9997639656066895","1.9997639656066895","1.356762409210205","1.356762409210205","1.356762409210205","1.3723911046981812","1.3723911046981812","1.3723911046981812","0.8805749416351318","0.8805749416351318","0.8805749416351318","0.41669175028800964","0.41669175028800964","0.41669175028800964","1.392585277557373","1.392585277557373","1.392585277557373"
"530","3.606989860534668","3.606989860534668","3.606989860534668","1.3888638019561768","1.3888638019561768","1.3888638019561768","0.8372722864151001","0.8372722864151001","0.8372722864151001","3.0230469703674316","3.0230469703674316","3.0230469703674316","1.0053184032440186","1.0053184032440186","1.0053184032440186","0.7941849231719971","0.7941849231719971","0.7941849231719971","0.6837120056152344","0.6837120056152344","0.6837120056152344","0.39766600728034973","0.39766600728034973","0.39766600728034973","0.5563740432262421","0.4883607029914856","0.6243873834609985","2.3025150299072266","2.3025150299072266","2.3025150299072266","1.1719145774841309","1.1719145774841309","1.1719145774841309","0.9431643486022949","0.9431643486022949","0.9431643486022949","0.7565104961395264","0.7565104961395264","0.7565104961395264","0.7623403072357178","0.7623403072357178","0.7623403072357178","0.318664014339447","0.318664014339447","0.318664014339447","1.0161075592041016","1.0161075592041016","1.0161075592041016","1.8288882970809937","1.8288882970809937","1.8288882970809937","2.302523136138916","2.302522897720337","2.302523374557495","1.8281196355819702","1.8281196355819702","1.8281196355819702","1.2677958011627197","1.2677958011627197","1.2677958011627197","1.0994162559509277","1.0994162559509277","1.0994162559509277","0.8682594299316406","0.8682594299316406","0.8682594299316406","0.3309248387813568","0.3309248387813568","0.3309248387813568","1.0924780368804932","1.0924780368804932","1.0924780368804932"
"531","4.453601360321045","4.453601360321045","4.453601360321045","1.3994791507720947","1.3994791507720947","1.3994791507720947","1.1889615058898926","1.1889615058898926","1.1889615058898926","2.7320396900177","2.7320396900177","2.7320396900177","1.0751023292541504","1.0751023292541504","1.0751023292541504","0.9796022772789001","0.9796022772789001","0.9796022772789001","0.6431412696838379","0.6431412696838379","0.6431412696838379","0.3340144753456116","0.3340144753456116","0.3340144753456116","0.6129234433174133","0.5438600778579712","0.6819868087768555","2.303086757659912","2.303086757659912","2.303086757659912","1.3580763339996338","1.3580763339996338","1.3580763339996338","1.1512802839279175","1.1512802839279175","1.1512802839279175","0.8857822418212891","0.8857822418212891","0.8857822418212891","0.8712683916091919","0.8712683916091919","0.8712683916091919","0.2921111583709717","0.2921111583709717","0.2921111583709717","1.2149760723114014","1.2149760723114014","1.2149760723114014","1.9442346096038818","1.9442346096038818","1.9442346096038818","2.303034257888794","2.3030340671539307","2.3030343055725098","1.8931628465652466","1.8931628465652466","1.8931628465652466","1.3921828269958496","1.3921828269958496","1.3921828269958496","1.2022349834442139","1.2022349834442139","1.2022349834442139","0.9323021173477173","0.9323021173477173","0.9323021173477173","0.29714810848236084","0.29714810848236084","0.29714810848236084","1.2527883052825928","1.2527883052825928","1.2527883052825928"
"532","3.3948371410369873","3.3948371410369873","3.3948371410369873","1.1194922924041748","1.1194922924041748","1.1194922924041748","0.8385506272315979","0.8385506272315979","0.8385506272315979","1.9889297485351562","1.9889297485351562","1.9889297485351562","0.9335172772407532","0.9335172772407532","0.9335172772407532","0.7507086992263794","0.7507086992263794","0.7507086992263794","0.4724467396736145","0.4724467396736145","0.4724467396736145","0.32486698031425476","0.32486698031425476","0.32486698031425476","0.5564068853855133","0.4953506588935852","0.6174631118774414","2.302490472793579","2.302490472793579","2.302490472793579","1.137500286102295","1.137500286102295","1.137500286102295","0.868433952331543","0.868433952331543","0.868433952331543","0.7368298768997192","0.7368298768997192","0.7368298768997192","0.5702245831489563","0.5702245831489563","0.5702245831489563","0.1965482234954834","0.1965482234954834","0.1965482234954834","1.0064654350280762","1.0064654350280762","1.0064654350280762","1.9129188060760498","1.9129188060760498","1.9129188060760498","2.302491235733032","2.3024911880493164","2.3024914264678955","1.9034030437469482","1.9034030437469482","1.9034030437469482","1.2658981084823608","1.2658981084823608","1.2658981084823608","1.0741479396820068","1.0741479396820068","1.0741479396820068","0.6416530609130859","0.6416530609130859","0.6416530609130859","0.32862505316734314","0.32862505316734314","0.32862505316734314","1.0153372287750244","1.0153372287750244","1.0153372287750244"
"533","4.094468593597412","4.094468593597412","4.094468593597412","1.579901933670044","1.579901933670044","1.579901933670044","1.0727474689483643","1.0727474689483643","1.0727474689483643","3.535829544067383","3.535829544067383","3.535829544067383","1.114056944847107","1.114056944847107","1.114056944847107","1.0232027769088745","1.0232027769088745","1.0232027769088745","0.7602733373641968","0.7602733373641968","0.7602733373641968","0.3746696710586548","0.3746696710586548","0.3746696710586548","0.7190345227718353","0.606681764125824","0.8313872814178467","2.30194091796875","2.30194091796875","2.30194091796875","1.2944681644439697","1.2944681644439697","1.2944681644439697","1.2295732498168945","1.2295732498168945","1.2295732498168945","0.923589825630188","0.923589825630188","0.923589825630188","1.0435137748718262","1.0435137748718262","1.0435137748718262","0.30475401878356934","0.30475401878356934","0.30475401878356934","1.2954188585281372","1.2954188585281372","1.2954188585281372","2.0941262245178223","2.0941262245178223","2.0941262245178223","2.3019192695617674","2.3019192218780518","2.301919460296631","2.0281403064727783","2.0281403064727783","2.0281403064727783","1.4711966514587402","1.4711966514587402","1.4711966514587402","1.2944295406341553","1.2944295406341553","1.2944295406341553","0.9224816560745239","0.9224816560745239","0.9224816560745239","0.2999758720397949","0.2999758720397949","0.2999758720397949","1.3112879991531372","1.3112879991531372","1.3112879991531372"
"614","3.631577968597412","3.631577968597412","3.631577968597412","1.5949517488479614","1.5949517488479614","1.5949517488479614","1.1455504894256592","1.1455504894256592","1.1455504894256592","2.2043328285217285","2.2043328285217285","2.2043328285217285","1.0806199312210083","1.0806199312210083","1.0806199312210083","1.003682255744934","1.003682255744934","1.003682255744934","0.6734691858291626","0.6734691858291626","0.6734691858291626","0.4281001687049866","0.4281001687049866","0.4281001687049866","0.6458775699138641","0.5876843333244324","0.7040708065032959","2.3023157119750977","2.3023157119750977","2.3023157119750977","1.1751110553741455","1.1751110553741455","1.1751110553741455","1.3203747272491455","1.3203747272491455","1.3203747272491455","0.8608001470565796","0.8608001470565796","0.8608001470565796","0.8626223802566528","0.8626223802566528","0.8626223802566528","0.42025026679039","0.42025026679039","0.42025026679039","1.2047104835510254","1.2047104835510254","1.2047104835510254","1.9329211711883545","1.9329211711883545","1.9329211711883545","2.302257013320923","2.3022565841674805","2.3022572994232178","1.919797658920288","1.919797658920288","1.919797658920288","1.3396059274673462","1.3396059274673462","1.3396059274673462","1.4345581531524658","1.4345581531524658","1.4345581531524658","0.8576604127883911","0.8576604127883911","0.8576604127883911","0.340957373380661","0.340957373380661","0.340957373380661","1.16330087184906","1.16330087184906","1.16330087184906"
"615","4.666509628295898","4.666509628295898","4.666509628295898","1.7466375827789307","1.7466375827789307","1.7466375827789307","1.026885747909546","1.026885747909546","1.026885747909546","2.729915142059326","2.729915142059326","2.729915142059326","1.0048129558563232","1.0048129558563232","1.0048129558563232","0.8488670587539673","0.8488670587539673","0.8488670587539673","0.6699602603912354","0.6699602603912354","0.6699602603912354","0.3709713816642761","0.3709713816642761","0.3709713816642761","0.6293178200721741","0.5275126695632935","0.7311229705810547","2.302112340927124","2.302112340927124","2.302112340927124","1.323801040649414","1.323801040649414","1.323801040649414","1.4532679319381714","1.4532679319381714","1.4532679319381714","0.8000308871269226","0.8000308871269226","0.8000308871269226","1.104010820388794","1.104010820388794","1.104010820388794","0.2905575931072235","0.2905575931072235","0.2905575931072235","1.2327475547790527","1.2327475547790527","1.2327475547790527","2.027512550354004","2.027512550354004","2.027512550354004","2.302237367630005","2.302237033843994","2.3022375106811523","2.019308567047119","2.019308567047119","2.019308567047119","1.3706929683685303","1.3706929683685303","1.3706929683685303","1.2844393253326416","1.2844393253326416","1.2844393253326416","0.9190492630004883","0.9190492630004883","0.9190492630004883","0.3171154856681824","0.3171154856681824","0.3171154856681824","1.306508183479309","1.306508183479309","1.306508183479309"
"616","6.774045944213867","6.774045944213867","6.774045944213867","1.4045339822769165","1.4045339822769165","1.4045339822769165","1.2626893520355225","1.2626893520355225","1.2626893520355225","3.0444726943969727","3.0444726943969727","3.0444726943969727","1.1947968006134033","1.1947968006134033","1.1947968006134033","0.9690585136413574","0.9690585136413574","0.9690585136413574","0.7553993463516235","0.7553993463516235","0.7553993463516235","0.49489831924438477","0.49489831924438477","0.49489831924438477","0.7021221816539764","0.5865560173988342","0.8176883459091187","2.303081750869751","2.303081750869751","2.303081750869751","1.3650779724121094","1.3650779724121094","1.3650779724121094","1.352353811264038","1.352353811264038","1.352353811264038","0.8580392599105835","0.8580392599105835","0.8580392599105835","1.4787644147872925","1.4787644147872925","1.4787644147872925","0.3430488109588623","0.3430488109588623","0.3430488109588623","1.2752256393432617","1.2752256393432617","1.2752256393432617","2.209904432296753","2.209904432296753","2.209904432296753","2.3031553745269777","2.3031551837921143","2.3031554222106934","2.1168324947357178","2.1168324947357178","2.1168324947357178","1.3058702945709229","1.3058702945709229","1.3058702945709229","1.360769271850586","1.360769271850586","1.360769271850586","0.8532896637916565","0.8532896637916565","0.8532896637916565","0.36984843015670776","0.36984843015670776","0.36984843015670776","1.25112783908844","1.25112783908844","1.25112783908844"
"617","4.086544990539551","4.086544990539551","4.086544990539551","1.858033299446106","1.858033299446106","1.858033299446106","0.9907059669494629","0.9907059669494629","0.9907059669494629","3.248845100402832","3.248845100402832","3.248845100402832","1.0338616371154785","1.0338616371154785","1.0338616371154785","0.9003990292549133","0.9003990292549133","0.9003990292549133","0.6679164171218872","0.6679164171218872","0.6679164171218872","0.42421072721481323","0.42421072721481323","0.42421072721481323","0.5634238421916962","0.44760221242904663","0.6792454719543457","2.302612543106079","2.302612543106079","2.302612543106079","0.9889589548110962","0.9889589548110962","0.9889589548110962","0.9574811458587646","0.9574811458587646","0.9574811458587646","0.7405486106872559","0.7405486106872559","0.7405486106872559","0.8061684370040894","0.8061684370040894","0.8061684370040894","0.26411503553390503","0.26411503553390503","0.26411503553390503","1.15407133102417","1.15407133102417","1.15407133102417","1.8987312316894531","1.8987312316894531","1.8987312316894531","2.302654504776001","2.302654266357422","2.30265474319458","1.899549126625061","1.899549126625061","1.899549126625061","1.4300551414489746","1.4300551414489746","1.4300551414489746","1.2024976015090942","1.2024976015090942","1.2024976015090942","0.7584327459335327","0.7584327459335327","0.7584327459335327","0.251949280500412","0.251949280500412","0.251949280500412","1.1822086572647095","1.1822086572647095","1.1822086572647095"
"618","3.1727781295776367","3.1727781295776367","3.1727781295776367","1.6576545238494873","1.6576545238494873","1.6576545238494873","1.0547995567321777","1.0547995567321777","1.0547995567321777","4.304299354553223","4.304299354553223","4.304299354553223","1.1251232624053955","1.1251232624053955","1.1251232624053955","1.0248441696166992","1.0248441696166992","1.0248441696166992","0.7639962434768677","0.7639962434768677","0.7639962434768677","0.4224253296852112","0.4224253296852112","0.4224253296852112","0.7251006066799164","0.6571773886680603","0.7930238246917725","2.3028764724731445","2.3028764724731445","2.3028764724731445","1.3855750560760498","1.3855750560760498","1.3855750560760498","1.1558200120925903","1.1558200120925903","1.1558200120925903","0.7389708161354065","0.7389708161354065","0.7389708161354065","1.1129424571990967","1.1129424571990967","1.1129424571990967","0.2653599679470062","0.2653599679470062","0.2653599679470062","1.228541374206543","1.228541374206543","1.228541374206543","1.9396430253982544","1.9396430253982544","1.9396430253982544","2.30291109085083","2.3029110431671143","2.3029112815856934","2.0330677032470703","2.0330677032470703","2.0330677032470703","1.2596043348312378","1.2596043348312378","1.2596043348312378","1.2335984706878662","1.2335984706878662","1.2335984706878662","0.8397165536880493","0.8397165536880493","0.8397165536880493","0.26612555980682373","0.26612555980682373","0.26612555980682373","1.2208278179168701","1.2208278179168701","1.2208278179168701"
"619","4.113339900970459","4.113339900970459","4.113339900970459","1.8860034942626953","1.8860034942626953","1.8860034942626953","1.34326171875","1.34326171875","1.34326171875","2.930844306945801","2.930844306945801","2.930844306945801","1.2226159572601318","1.2226159572601318","1.2226159572601318","1.0489660501480103","1.0489660501480103","1.0489660501480103","0.865828812122345","0.865828812122345","0.865828812122345","0.4523950219154358","0.4523950219154358","0.4523950219154358","0.7659066319465637","0.6350457072257996","0.8967675566673279","2.3026185035705566","2.3026185035705566","2.3026185035705566","1.4808845520019531","1.4808845520019531","1.4808845520019531","1.2633203268051147","1.2633203268051147","1.2633203268051147","1.040167212486267","1.040167212486267","1.040167212486267","1.0797743797302246","1.0797743797302246","1.0797743797302246","0.3386106789112091","0.3386106789112091","0.3386106789112091","1.4570815563201904","1.4570815563201904","1.4570815563201904","2.059351921081543","2.059351921081543","2.059351921081543","2.302591419219971","2.302591323852539","2.302591562271118","2.0687055587768555","2.0687055587768555","2.0687055587768555","1.3643906116485596","1.3643906116485596","1.3643906116485596","1.2593761682510376","1.2593761682510376","1.2593761682510376","0.9377247095108032","0.9377247095108032","0.9377247095108032","0.35581469535827637","0.35581469535827637","0.35581469535827637","1.4921642541885376","1.4921642541885376","1.4921642541885376"
"620","2.998347520828247","2.998347520828247","2.998347520828247","1.5329586267471313","1.5329586267471313","1.5329586267471313","0.9606454968452454","0.9606454968452454","0.9606454968452454","2.333566665649414","2.333566665649414","2.333566665649414","0.9021885991096497","0.9021885991096497","0.9021885991096497","0.8262282609939575","0.8262282609939575","0.8262282609939575","0.6163995265960693","0.6163995265960693","0.6163995265960693","0.39189326763153076","0.39189326763153076","0.39189326763153076","0.5894884467124939","0.5063341856002808","0.672642707824707","2.302823543548584","2.302823543548584","2.302823543548584","1.2739014625549316","1.2739014625549316","1.2739014625549316","0.9854342937469482","0.9854342937469482","0.9854342937469482","0.7893821597099304","0.7893821597099304","0.7893821597099304","0.8609932661056519","0.8609932661056519","0.8609932661056519","0.2777014374732971","0.2777014374732971","0.2777014374732971","1.111440896987915","1.111440896987915","1.111440896987915","1.945031762123108","1.945031762123108","1.945031762123108","2.3027620792388914","2.302762031555176","2.302762269973755","2.0528628826141357","2.0528628826141357","2.0528628826141357","1.2223029136657715","1.2223029136657715","1.2223029136657715","1.081237554550171","1.081237554550171","1.081237554550171","0.852564811706543","0.852564811706543","0.852564811706543","0.23964035511016846","0.23964035511016846","0.23964035511016846","1.1531586647033691","1.1531586647033691","1.1531586647033691"
"621","2.9420864582061768","2.9420864582061768","2.9420864582061768","1.7029509544372559","1.7029509544372559","1.7029509544372559","0.9569352269172668","0.9569352269172668","0.9569352269172668","2.6808557510375977","2.6808557510375977","2.6808557510375977","1.0661189556121826","1.0661189556121826","1.0661189556121826","0.7719718217849731","0.7719718217849731","0.7719718217849731","0.662601113319397","0.662601113319397","0.662601113319397","0.27053773403167725","0.27053773403167725","0.27053773403167725","0.5923886597156525","0.5088876485824585","0.6758896708488464","2.3030383586883545","2.3030383586883545","2.3030383586883545","1.3311333656311035","1.3311333656311035","1.3311333656311035","1.1321614980697632","1.1321614980697632","1.1321614980697632","0.7285626530647278","0.7285626530647278","0.7285626530647278","0.709064781665802","0.709064781665802","0.709064781665802","0.2765026092529297","0.2765026092529297","0.2765026092529297","1.1327159404754639","1.1327159404754639","1.1327159404754639","1.904924988746643","1.904924988746643","1.904924988746643","2.303117799758911","2.3031177520751953","2.3031179904937744","1.9624906778335571","1.9624906778335571","1.9624906778335571","1.3306220769882202","1.3306220769882202","1.3306220769882202","1.1713109016418457","1.1713109016418457","1.1713109016418457","0.772457480430603","0.772457480430603","0.772457480430603","0.29670414328575134","0.29670414328575134","0.29670414328575134","1.2547143697738647","1.2547143697738647","1.2547143697738647"
"702","4.79669189453125","4.79669189453125","4.79669189453125","1.6751337051391602","1.6751337051391602","1.6751337051391602","1.1856472492218018","1.1856472492218018","1.1856472492218018","3.053978443145752","3.053978443145752","3.053978443145752","1.1570030450820923","1.1570030450820923","1.1570030450820923","0.9082729816436768","0.9082729816436768","0.9082729816436768","0.7633557319641113","0.7633557319641113","0.7633557319641113","0.3527979254722595","0.3527979254722595","0.3527979254722595","0.6150288581848145","0.5126861333847046","0.7173715829849243","2.3030216693878174","2.3030216693878174","2.3030216693878174","1.3555549383163452","1.3555549383163452","1.3555549383163452","1.0491907596588135","1.0491907596588135","1.0491907596588135","0.9332214593887329","0.9332214593887329","0.9332214593887329","1.0271883010864258","1.0271883010864258","1.0271883010864258","0.20583707094192505","0.20583707094192505","0.20583707094192505","1.2861318588256836","1.2861318588256836","1.2861318588256836","2.307582378387451","2.307582378387451","2.307582378387451","2.3030004501342773","2.3030004501342773","2.3030004501342773","2.0226035118103027","2.0226035118103027","2.0226035118103027","1.4916551113128662","1.4916551113128662","1.4916551113128662","1.2373207807540894","1.2373207807540894","1.2373207807540894","0.8666034936904907","0.8666034936904907","0.8666034936904907","0.3424781560897827","0.3424781560897827","0.3424781560897827","1.2732399702072144","1.2732399702072144","1.2732399702072144"
"703","3.8995704650878906","3.8995704650878906","3.8995704650878906","1.9735589027404785","1.9735589027404785","1.9735589027404785","0.9656183123588562","0.9656183123588562","0.9656183123588562","3.995713710784912","3.995713710784912","3.995713710784912","0.9688676595687866","0.9688676595687866","0.9688676595687866","0.8447146415710449","0.8447146415710449","0.8447146415710449","0.6499555110931396","0.6499555110931396","0.6499555110931396","0.3344080448150635","0.3344080448150635","0.3344080448150635","0.582826241850853","0.4669380486011505","0.6987144351005554","2.3021528720855713","2.3021528720855713","2.3021528720855713","1.2470347881317139","1.2470347881317139","1.2470347881317139","1.143491268157959","1.143491268157959","1.143491268157959","0.675564169883728","0.675564169883728","0.675564169883728","0.9187145233154297","0.9187145233154297","0.9187145233154297","0.16285695135593414","0.16285695135593414","0.16285695135593414","1.12014639377594","1.12014639377594","1.12014639377594","1.858907699584961","1.858907699584961","1.858907699584961","2.3021920680999757","2.302191972732544","2.302192211151123","1.826392412185669","1.826392412185669","1.826392412185669","1.5267823934555054","1.5267823934555054","1.5267823934555054","1.2310426235198975","1.2310426235198975","1.2310426235198975","0.8292349576950073","0.8292349576950073","0.8292349576950073","0.1787525713443756","0.1787525713443756","0.1787525713443756","1.2422521114349365","1.2422521114349365","1.2422521114349365"
"704","4.992155075073242","4.992155075073242","4.992155075073242","1.627081274986267","1.627081274986267","1.627081274986267","1.0961666107177734","1.0961666107177734","1.0961666107177734","3.5712928771972656","3.5712928771972656","3.5712928771972656","1.122255563735962","1.122255563735962","1.122255563735962","0.9099051356315613","0.9099051356315613","0.9099051356315613","0.6638404726982117","0.6638404726982117","0.6638404726982117","0.46095630526542664","0.46095630526542664","0.46095630526542664","0.6690367460250854","0.5631668567657471","0.7749066352844238","2.3025152683258057","2.3025152683258057","2.3025152683258057","1.4664318561553955","1.4664318561553955","1.4664318561553955","1.1833727359771729","1.1833727359771729","1.1833727359771729","0.8910779356956482","0.8910779356956482","0.8910779356956482","0.9664684534072876","0.9664684534072876","0.9664684534072876","0.35557079315185547","0.35557079315185547","0.35557079315185547","1.3131368160247803","1.3131368160247803","1.3131368160247803","2.0640435218811035","2.0640435218811035","2.0640435218811035","2.302558422088623","2.302558183670044","2.302558660507202","2.1506295204162598","2.1506295204162598","2.1506295204162598","1.5326097011566162","1.5326097011566162","1.5326097011566162","1.287636637687683","1.287636637687683","1.287636637687683","0.8923259973526001","0.8923259973526001","0.8923259973526001","0.3319356441497803","0.3319356441497803","0.3319356441497803","1.2865662574768066","1.2865662574768066","1.2865662574768066"
"705","5.081852912902832","5.081852912902832","5.081852912902832","1.7353510856628418","1.7353510856628418","1.7353510856628418","0.9417209625244141","0.9417209625244141","0.9417209625244141","3.155684471130371","3.155684471130371","3.155684471130371","1.0288481712341309","1.0288481712341309","1.0288481712341309","0.9960792660713196","0.9960792660713196","0.9960792660713196","0.6748449802398682","0.6748449802398682","0.6748449802398682","0.3285212814807892","0.3285212814807892","0.3285212814807892","0.5852847695350647","0.45669615268707275","0.7138733863830566","2.302621364593506","2.302621364593506","2.302621364593506","1.2111245393753052","1.2111245393753052","1.2111245393753052","1.141108512878418","1.141108512878418","1.141108512878418","0.9595911502838135","0.9595911502838135","0.9595911502838135","0.8123574256896973","0.8123574256896973","0.8123574256896973","0.3281424343585968","0.3281424343585968","0.3281424343585968","1.0896289348602295","1.0896289348602295","1.0896289348602295","1.851021647453308","1.851021647453308","1.851021647453308","2.302631139755249","2.30263090133667","2.302631378173828","2.3861746788024902","2.3861746788024902","2.3861746788024902","1.2689831256866455","1.2689831256866455","1.2689831256866455","1.228229284286499","1.228229284286499","1.228229284286499","0.9735268354415894","0.9735268354415894","0.9735268354415894","0.2947152853012085","0.2947152853012085","0.2947152853012085","1.1327266693115234","1.1327266693115234","1.1327266693115234"
"706","4.195378303527832","4.195378303527832","4.195378303527832","2.0405526161193848","2.0405526161193848","2.0405526161193848","1.1242778301239014","1.1242778301239014","1.1242778301239014","3.5730817317962646","3.5730817317962646","3.5730817317962646","1.0985689163208008","1.0985689163208008","1.0985689163208008","0.8948599100112915","0.8948599100112915","0.8948599100112915","0.6403694152832031","0.6403694152832031","0.6403694152832031","0.2863510251045227","0.2863510251045227","0.2863510251045227","0.5497650355100632","0.41980716586112976","0.6797229051589966","2.3028793334960938","2.3028793334960938","2.3028793334960938","1.215682864189148","1.215682864189148","1.215682864189148","1.2267372608184814","1.2267372608184814","1.2267372608184814","0.7290672659873962","0.7290672659873962","0.7290672659873962","1.201448917388916","1.201448917388916","1.201448917388916","0.22000804543495178","0.22000804543495178","0.22000804543495178","1.1042280197143555","1.1042280197143555","1.1042280197143555","1.9534984827041626","1.9534984827041626","1.9534984827041626","2.302994203567505","2.3029940128326416","2.3029942512512207","2.035756826400757","2.035756826400757","2.035756826400757","1.4009429216384888","1.4009429216384888","1.4009429216384888","1.14896821975708","1.14896821975708","1.14896821975708","0.8198150396347046","0.8198150396347046","0.8198150396347046","0.2483019232749939","0.2483019232749939","0.2483019232749939","1.1256295442581177","1.1256295442581177","1.1256295442581177"
"707","6.8012919425964355","6.8012919425964355","6.8012919425964355","1.5921595096588135","1.5921595096588135","1.5921595096588135","1.036783218383789","1.036783218383789","1.036783218383789","2.1427419185638428","2.1427419185638428","2.1427419185638428","0.9839415550231934","0.9839415550231934","0.9839415550231934","0.9398388862609863","0.9398388862609863","0.9398388862609863","0.7051793336868286","0.7051793336868286","0.7051793336868286","0.243423730134964","0.243423730134964","0.243423730134964","0.5673298835754395","0.42543888092041016","0.7092208862304688","2.302868127822876","2.302868127822876","2.302868127822876","1.3427400588989258","1.3427400588989258","1.3427400588989258","1.0867314338684082","1.0867314338684082","1.0867314338684082","0.8770618438720703","0.8770618438720703","0.8770618438720703","0.9293631315231323","0.9293631315231323","0.9293631315231323","0.21470516920089722","0.21470516920089722","0.21470516920089722","1.1299587488174438","1.1299587488174438","1.1299587488174438","1.8648350238800049","1.8648350238800049","1.8648350238800049","2.302891969680786","2.302891731262207","2.3028922080993652","1.9641284942626953","1.9641284942626953","1.9641284942626953","1.2882888317108154","1.2882888317108154","1.2882888317108154","1.106034755706787","1.106034755706787","1.106034755706787","0.9615656137466431","0.9615656137466431","0.9615656137466431","0.17959721386432648","0.17959721386432648","0.17959721386432648","1.1800751686096191","1.1800751686096191","1.1800751686096191"
"708","3.323620319366455","3.323620319366455","3.323620319366455","1.5552551746368408","1.5552551746368408","1.5552551746368408","1.1613225936889648","1.1613225936889648","1.1613225936889648","3.31264591217041","3.31264591217041","3.31264591217041","1.0573101043701172","1.0573101043701172","1.0573101043701172","0.8829466700553894","0.8829466700553894","0.8829466700553894","0.6663661599159241","0.6663661599159241","0.6663661599159241","0.3175176680088043","0.3175176680088043","0.3175176680088043","0.5707337856292725","0.4902340769767761","0.6512334942817688","2.3025221824645996","2.3025221824645996","2.3025221824645996","1.28041672706604","1.28041672706604","1.28041672706604","1.0861616134643555","1.0861616134643555","1.0861616134643555","0.8427548408508301","0.8427548408508301","0.8427548408508301","0.7593513131141663","0.7593513131141663","0.7593513131141663","0.19654890894889832","0.19654890894889832","0.19654890894889832","1.1236660480499268","1.1236660480499268","1.1236660480499268","1.9173743724822998","1.9173743724822998","1.9173743724822998","2.302514839172363","2.3025147914886475","2.3025150299072266","2.032911777496338","2.032911777496338","2.032911777496338","1.4590568542480469","1.4590568542480469","1.4590568542480469","1.1812224388122559","1.1812224388122559","1.1812224388122559","0.858113169670105","0.858113169670105","0.858113169670105","0.23765894770622253","0.23765894770622253","0.23765894770622253","1.166083812713623","1.166083812713623","1.166083812713623"
"709","4.503115177154541","4.503115177154541","4.503115177154541","3.4576058387756348","3.4576058387756348","3.4576058387756348","1.0897634029388428","1.0897634029388428","1.0897634029388428","2.9227652549743652","2.9227652549743652","2.9227652549743652","0.9763951301574707","0.9763951301574707","0.9763951301574707","0.828795850276947","0.828795850276947","0.828795850276947","0.5490387678146362","0.5490387678146362","0.5490387678146362","0.25142988562583923","0.25142988562583923","0.25142988562583923","0.49627411365509033","0.45957648754119873","0.5329717397689819","2.302751064300537","2.302751064300537","2.302751064300537","1.2754101753234863","1.2754101753234863","1.2754101753234863","1.0670015811920166","1.0670015811920166","1.0670015811920166","0.7906738519668579","0.7906738519668579","0.7906738519668579","0.8725545406341553","0.8725545406341553","0.8725545406341553","0.1659485399723053","0.1659485399723053","0.1659485399723053","1.1033554077148438","1.1033554077148438","1.1033554077148438","1.9443258047103882","1.9443258047103882","1.9443258047103882","2.302733135223389","2.3027329444885254","2.3027331829071045","1.9628218412399292","1.9628218412399292","1.9628218412399292","1.3423187732696533","1.3423187732696533","1.3423187732696533","1.150881052017212","1.150881052017212","1.150881052017212","0.8043917417526245","0.8043917417526245","0.8043917417526245","0.1553555130958557","0.1553555130958557","0.1553555130958557","1.1001683473587036","1.1001683473587036","1.1001683473587036"
"790","4.066102981567383","4.066102981567383","4.066102981567383","1.5799343585968018","1.5799343585968018","1.5799343585968018","1.3435167074203491","1.3435167074203491","1.3435167074203491","3.168766498565674","3.168766498565674","3.168766498565674","1.0488183498382568","1.0488183498382568","1.0488183498382568","0.9151654839515686","0.9151654839515686","0.9151654839515686","0.6178573369979858","0.6178573369979858","0.6178573369979858","0.25806528329849243","0.25806528329849243","0.25806528329849243","0.5061352849006653","0.33300626277923584","0.6792643070220947","2.3023853302001953","2.3023853302001953","2.3023853302001953","1.5249083042144775","1.5249083042144775","1.5249083042144775","1.4613916873931885","1.4613916873931885","1.4613916873931885","0.9599900245666504","0.9599900245666504","0.9599900245666504","0.9519478678703308","0.9519478678703308","0.9519478678703308","0.17773684859275818","0.17773684859275818","0.17773684859275818","1.2059965133666992","1.2059965133666992","1.2059965133666992","2.08250093460083","2.08250093460083","2.08250093460083","2.3023372650146485","2.302337169647217","2.302337646484375","2.050297737121582","2.050297737121582","2.050297737121582","1.4823675155639648","1.4823675155639648","1.4823675155639648","1.1107968091964722","1.1107968091964722","1.1107968091964722","0.9993469715118408","0.9993469715118408","0.9993469715118408","0.17727559804916382","0.17727559804916382","0.17727559804916382","1.2096531391143799","1.2096531391143799","1.2096531391143799"
"791","3.090517520904541","3.090517520904541","3.090517520904541","2.4248454570770264","2.4248454570770264","2.4248454570770264","1.1938376426696777","1.1938376426696777","1.1938376426696777","3.020925760269165","3.020925760269165","3.020925760269165","0.9438974857330322","0.9438974857330322","0.9438974857330322","0.8272517323493958","0.8272517323493958","0.8272517323493958","0.5532382130622864","0.5532382130622864","0.5532382130622864","0.2216709554195404","0.2216709554195404","0.2216709554195404","0.5156442224979401","0.40758854150772095","0.6236999034881592","2.3021774291992188","2.3021774291992188","2.3021774291992188","1.186487078666687","1.186487078666687","1.186487078666687","1.1508939266204834","1.1508939266204834","1.1508939266204834","0.7355548143386841","0.7355548143386841","0.7355548143386841","0.7055652737617493","0.7055652737617493","0.7055652737617493","0.18315649032592773","0.18315649032592773","0.18315649032592773","1.119529366493225","1.119529366493225","1.119529366493225","1.9839526414871216","1.9839526414871216","1.9839526414871216","2.302183151245117","2.302183151245117","2.302183151245117","2.084385395050049","2.084385395050049","2.084385395050049","1.3029682636260986","1.3029682636260986","1.3029682636260986","1.0893932580947876","1.0893932580947876","1.0893932580947876","0.71681147813797","0.71681147813797","0.71681147813797","0.17248272895812988","0.17248272895812988","0.17248272895812988","1.1386306285858154","1.1386306285858154","1.1386306285858154"
"792","4.410706520080566","4.410706520080566","4.410706520080566","2.410005807876587","2.410005807876587","2.410005807876587","1.133428931236267","1.133428931236267","1.133428931236267","3.9260976314544678","3.9260976314544678","3.9260976314544678","1.0138171911239624","1.0138171911239624","1.0138171911239624","0.8838116526603699","0.8838116526603699","0.8838116526603699","0.7003974318504333","0.7003974318504333","0.7003974318504333","0.4856492578983307","0.4856492578983307","0.4856492578983307","0.5178769528865814","0.3813466429710388","0.654407262802124","2.302156686782837","2.302156686782837","2.302156686782837","1.2875291109085083","1.2875291109085083","1.2875291109085083","1.0791010856628418","1.0791010856628418","1.0791010856628418","0.6964036226272583","0.6964036226272583","0.6964036226272583","0.9480872750282288","0.9480872750282288","0.9480872750282288","0.17847466468811035","0.17847466468811035","0.17847466468811035","1.0846662521362305","1.0846662521362305","1.0846662521362305","1.9336638450622559","1.9336638450622559","1.9336638450622559","2.3021713733673095","2.302171230316162","2.302171468734741","2.0119943618774414","2.0119943618774414","2.0119943618774414","1.3619904518127441","1.3619904518127441","1.3619904518127441","1.2667317390441895","1.2667317390441895","1.2667317390441895","0.7543573975563049","0.7543573975563049","0.7543573975563049","0.30527907609939575","0.30527907609939575","0.30527907609939575","1.1196393966674805","1.1196393966674805","1.1196393966674805"
"793","2.849397659301758","2.849397659301758","2.849397659301758","1.9189294576644897","1.9189294576644897","1.9189294576644897","0.8832544088363647","0.8832544088363647","0.8832544088363647","2.1102395057678223","2.1102395057678223","2.1102395057678223","0.9249876141548157","0.9249876141548157","0.9249876141548157","0.8488270044326782","0.8488270044326782","0.8488270044326782","0.5860534906387329","0.5860534906387329","0.5860534906387329","0.22555451095104218","0.22555451095104218","0.22555451095104218","0.4741249084472656","0.36867332458496094","0.5795764923095703","2.3027303218841553","2.3027303218841553","2.3027303218841553","1.4529898166656494","1.4529898166656494","1.4529898166656494","1.3573890924453735","1.3573890924453735","1.3573890924453735","0.7216740846633911","0.7216740846633911","0.7216740846633911","0.8287999629974365","0.8287999629974365","0.8287999629974365","0.22332027554512024","0.22332027554512024","0.22332027554512024","1.0310280323028564","1.0310280323028564","1.0310280323028564","1.8517498970031738","1.8517498970031738","1.8517498970031738","2.3026913166046143","2.3026912212371826","2.3026914596557617","1.8849048614501953","1.8849048614501953","1.8849048614501953","1.288054347038269","1.288054347038269","1.288054347038269","1.1550763845443726","1.1550763845443726","1.1550763845443726","0.6850086450576782","0.6850086450576782","0.6850086450576782","0.253030002117157","0.253030002117157","0.253030002117157","1.0415939092636108","1.0415939092636108","1.0415939092636108"
"794","2.6673223972320557","2.6673223972320557","2.6673223972320557","2.7261414527893066","2.7261414527893066","2.7261414527893066","1.2272571325302124","1.2272571325302124","1.2272571325302124","3.622143030166626","3.622143030166626","3.622143030166626","0.9857556223869324","0.9857556223869324","0.9857556223869324","0.7677274346351624","0.7677274346351624","0.7677274346351624","0.4768426716327667","0.4768426716327667","0.4768426716327667","0.23194104433059692","0.23194104433059692","0.23194104433059692","0.4473874866962433","0.2905231714248657","0.6042518019676208","2.302722930908203","2.302722930908203","2.302722930908203","1.230436086654663","1.230436086654663","1.230436086654663","1.0804722309112549","1.0804722309112549","1.0804722309112549","0.8385076522827148","0.8385076522827148","0.8385076522827148","0.6911189556121826","0.6911189556121826","0.6911189556121826","0.10200637578964233","0.10200637578964233","0.10200637578964233","1.0931185483932495","1.0931185483932495","1.0931185483932495","2.0167622566223145","2.0167622566223145","2.0167622566223145","2.30273175239563","2.302731513977051","2.302731990814209","1.9676283597946167","1.9676283597946167","1.9676283597946167","1.3158433437347412","1.3158433437347412","1.3158433437347412","1.0210955142974854","1.0210955142974854","1.0210955142974854","0.7403718829154968","0.7403718829154968","0.7403718829154968","0.12296535074710846","0.12296535074710846","0.12296535074710846","1.1653658151626587","1.1653658151626587","1.1653658151626587"
"795","2.633237838745117","2.633237838745117","2.633237838745117","2.116579294204712","2.116579294204712","2.116579294204712","1.034124732017517","1.034124732017517","1.034124732017517","3.1238908767700195","3.1238908767700195","3.1238908767700195","1.0344417095184326","1.0344417095184326","1.0344417095184326","0.9455955028533936","0.9455955028533936","0.9455955028533936","0.5647302865982056","0.5647302865982056","0.5647302865982056","0.2318934202194214","0.2318934202194214","0.2318934202194214","0.5101236552000046","0.37270864844322205","0.6475386619567871","2.302314519882202","2.302314519882202","2.302314519882202","1.1621179580688477","1.1621179580688477","1.1621179580688477","1.1054428815841675","1.1054428815841675","1.1054428815841675","0.6669671535491943","0.6669671535491943","0.6669671535491943","0.5921021699905396","0.5921021699905396","0.5921021699905396","0.18018683791160583","0.18018683791160583","0.18018683791160583","1.0927729606628418","1.0927729606628418","1.0927729606628418","1.8373618125915527","1.8373618125915527","1.8373618125915527","2.302329349517822","2.3023290634155273","2.3023295402526855","2.1180620193481445","2.1180620193481445","2.1180620193481445","1.2777799367904663","1.2777799367904663","1.2777799367904663","1.1413745880126953","1.1413745880126953","1.1413745880126953","0.8850141763687134","0.8850141763687134","0.8850141763687134","0.20656773447990417","0.20656773447990417","0.20656773447990417","1.1969538927078247","1.1969538927078247","1.1969538927078247"
"796","3.6832287311553955","3.6832287311553955","3.6832287311553955","1.8329997062683105","1.8329997062683105","1.8329997062683105","0.9967516660690308","0.9967516660690308","0.9967516660690308","2.7534170150756836","2.7534170150756836","2.7534170150756836","0.9260991215705872","0.9260991215705872","0.9260991215705872","0.7079594731330872","0.7079594731330872","0.7079594731330872","0.5213865041732788","0.5213865041732788","0.5213865041732788","0.24533343315124512","0.24533343315124512","0.24533343315124512","0.4370647072792053","0.3531661033630371","0.5209633111953735","2.3024203777313232","2.3024203777313232","2.3024203777313232","1.3524967432022095","1.3524967432022095","1.3524967432022095","1.0692801475524902","1.0692801475524902","1.0692801475524902","0.5313053131103516","0.5313053131103516","0.5313053131103516","0.4928225874900818","0.4928225874900818","0.4928225874900818","0.12009678781032562","0.12009678781032562","0.12009678781032562","0.9034415483474731","0.9034415483474731","0.9034415483474731","1.9736309051513672","1.9736309051513672","1.9736309051513672","2.3024129390716555","2.302412748336792","2.302412986755371","2.196810722351074","2.196810722351074","2.196810722351074","1.2640776634216309","1.2640776634216309","1.2640776634216309","1.0603950023651123","1.0603950023651123","1.0603950023651123","0.5591834783554077","0.5591834783554077","0.5591834783554077","0.21093644201755524","0.21093644201755524","0.21093644201755524","1.01360023021698","1.01360023021698","1.01360023021698"
"797","3.879110097885132","3.879110097885132","3.879110097885132","2.1677303314208984","2.1677303314208984","2.1677303314208984","1.0563042163848877","1.0563042163848877","1.0563042163848877","2.457256317138672","2.457256317138672","2.457256317138672","0.9816421270370483","0.9816421270370483","0.9816421270370483","0.845856785774231","0.845856785774231","0.845856785774231","0.553226888179779","0.553226888179779","0.553226888179779","0.31536683440208435","0.31536683440208435","0.31536683440208435","0.4631129503250122","0.3683188557624817","0.5579070448875427","2.302532196044922","2.302532196044922","2.302532196044922","1.2541425228118896","1.2541425228118896","1.2541425228118896","0.8681933879852295","0.8681933879852295","0.8681933879852295","0.7005274295806885","0.7005274295806885","0.7005274295806885","0.8077574372291565","0.8077574372291565","0.8077574372291565","0.16746467351913452","0.16746467351913452","0.16746467351913452","1.0772392749786377","1.0772392749786377","1.0772392749786377","2.3339738845825195","2.3339738845825195","2.3339738845825195","2.3024983406066895","2.3024981021881104","2.3024985790252686","2.0404601097106934","2.0404601097106934","2.0404601097106934","1.2776286602020264","1.2776286602020264","1.2776286602020264","1.1107513904571533","1.1107513904571533","1.1107513904571533","0.7764365673065186","0.7764365673065186","0.7764365673065186","0.10479223728179932","0.10479223728179932","0.10479223728179932","1.1416858434677124","1.1416858434677124","1.1416858434677124"

==> data/cifar10/va_epoch.csv <==
"Step"," cifar_10_mean_lr_0.1 - va_epoch"," cifar_10_mean_lr_0.1 - va_epoch__MIN"," cifar_10_mean_lr_0.1 - va_epoch__MAX"," cifar_10_mean_lr_0.05 - va_epoch"," cifar_10_mean_lr_0.05 - va_epoch__MIN"," cifar_10_mean_lr_0.05 - va_epoch__MAX"," cifar_10_median_lr_0.05 - va_epoch"," cifar_10_median_lr_0.05 - va_epoch__MIN"," cifar_10_median_lr_0.05 - va_epoch__MAX"," cifar_10_median_lr_0.1 - va_epoch"," cifar_10_median_lr_0.1 - va_epoch__MIN"," cifar_10_median_lr_0.1 - va_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - va_epoch"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - va_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - va_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_epoch"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_epoch"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001 - va_epoch"," BitNet_cifar_10_mean_lr_0.001 - va_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001 - va_epoch__MAX","one_bit_cifar_10_mean_lr_0.0001 - va_epoch","one_bit_cifar_10_mean_lr_0.0001 - va_epoch__MIN","one_bit_cifar_10_mean_lr_0.0001 - va_epoch__MAX","normal_cifar_10_lr_0.001_weight_decay_0.1 - va_epoch","normal_cifar_10_lr_0.001_weight_decay_0.1 - va_epoch__MIN","normal_cifar_10_lr_0.001_weight_decay_0.1 - va_epoch__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - va_epoch","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - va_epoch__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - va_epoch__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_epoch","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_epoch__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_epoch__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_epoch","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_epoch__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_epoch__MAX","one_bit_cifar_10_mean_lr_0.01 - va_epoch","one_bit_cifar_10_mean_lr_0.01 - va_epoch__MIN","one_bit_cifar_10_mean_lr_0.01 - va_epoch__MAX","one_bit_cifar_10_mean_lr_0.001 - va_epoch","one_bit_cifar_10_mean_lr_0.001 - va_epoch__MIN","one_bit_cifar_10_mean_lr_0.001 - va_epoch__MAX","normal_cifar_10_lr_0.0001 - va_epoch","normal_cifar_10_lr_0.0001 - va_epoch__MIN","normal_cifar_10_lr_0.0001 - va_epoch__MAX","normal_cifar_10_lr_0.001_weight_decay_0.05 - va_epoch","normal_cifar_10_lr_0.001_weight_decay_0.05 - va_epoch__MIN","normal_cifar_10_lr_0.001_weight_decay_0.05 - va_epoch__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - va_epoch","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - va_epoch__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - va_epoch__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - va_epoch","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - va_epoch__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - va_epoch__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - va_epoch","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - va_epoch__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - va_epoch__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - va_epoch","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - va_epoch__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - va_epoch__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - va_epoch","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - va_epoch__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - va_epoch__MAX","one_bit_cifar_10_lr_0.001 - va_epoch","one_bit_cifar_10_lr_0.001 - va_epoch__MIN","one_bit_cifar_10_lr_0.001 - va_epoch__MAX","normal_cifar_10_lr_0.001_weight_decay_0.01 - va_epoch","normal_cifar_10_lr_0.001_weight_decay_0.01 - va_epoch__MIN","normal_cifar_10_lr_0.001_weight_decay_0.01 - va_epoch__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - va_epoch","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - va_epoch__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - va_epoch__MAX"
"86","0.14910000562667847","0.14910000562667847","0.14910000562667847","0.2574000060558319","0.2574000060558319","0.2574000060558319","0.3012000024318695","0.3012000024318695","0.3012000024318695","0.1315000057220459","0.1315000057220459","0.1315000057220459","0.4586000144481659","0.4586000144481659","0.4586000144481659","0.5080999732017517","0.5080999732017517","0.5080999732017517","0.5460000038146973","0.5460000038146973","0.5460000038146973","0.5885999798774719","0.5885999798774719","0.5885999798774719","0.5415999889373779","0.5379999876022339","0.545199990272522","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.4244999885559082","0.4244999885559082","0.4244999885559082","0.4675000011920929","0.4675000011920929","0.4675000011920929","0.5498999953269958","0.5498999953269958","0.5498999953269958","0.39959999918937683","0.39959999918937683","0.39959999918937683","0.5982999801635742","0.5982999801635742","0.5982999801635742","0.42089998722076416","0.42089998722076416","0.42089998722076416","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.24699999392032623","0.24699999392032623","0.24699999392032623","0.2084999978542328","0.2084999978542328","0.2084999978542328","0.4375","0.4375","0.4375","0.47519999742507935","0.47519999742507935","0.47519999742507935","0.550599992275238","0.550599992275238","0.550599992275238","0.5794000029563904","0.5794000029563904","0.5794000029563904","0.4059000015258789","0.4059000015258789","0.4059000015258789","0.3499999940395355","0.3499999940395355","0.3499999940395355"
"174","0.18440000712871552","0.18440000712871552","0.18440000712871552","0.4205000102519989","0.4205000102519989","0.4205000102519989","0.39469999074935913","0.39469999074935913","0.39469999074935913","0.2639000117778778","0.2639000117778778","0.2639000117778778","0.5295000076293945","0.5295000076293945","0.5295000076293945","0.5835999846458435","0.5835999846458435","0.5835999846458435","0.6252999901771545","0.6252999901771545","0.6252999901771545","0.6384000182151794","0.6384000182151794","0.6384000182151794","0.5991500020027161","0.5884000062942505","0.6098999977111816","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.4350999891757965","0.4350999891757965","0.4350999891757965","0.5230000019073486","0.5230000019073486","0.5230000019073486","0.6158000230789185","0.6158000230789185","0.6158000230789185","0.5325000286102295","0.5325000286102295","0.5325000286102295","0.6827999949455261","0.6827999949455261","0.6827999949455261","0.4749999940395355","0.4749999940395355","0.4749999940395355","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.23770000040531158","0.23770000040531158","0.23770000040531158","0.2506999969482422","0.2506999969482422","0.2506999969482422","0.4537999927997589","0.4537999927997589","0.4537999927997589","0.48910000920295715","0.48910000920295715","0.48910000920295715","0.6233000159263611","0.6233000159263611","0.6233000159263611","0.6682999730110168","0.6682999730110168","0.6682999730110168","0.44850000739097595","0.44850000739097595","0.44850000739097595","0.3662000000476837","0.3662000000476837","0.3662000000476837"
"262","0.2378000020980835","0.2378000020980835","0.2378000020980835","0.41190001368522644","0.41190001368522644","0.41190001368522644","0.5013999938964844","0.5013999938964844","0.5013999938964844","0.18279999494552612","0.18279999494552612","0.18279999494552612","0.5770999789237976","0.5770999789237976","0.5770999789237976","0.6093000173568726","0.6093000173568726","0.6093000173568726","0.6424000263214111","0.6424000263214111","0.6424000263214111","0.6834999918937683","0.6834999918937683","0.6834999918937683","0.6376000046730042","0.6348000168800354","0.6403999924659729","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.5202999711036682","0.5202999711036682","0.5202999711036682","0.5289999842643738","0.5289999842643738","0.5289999842643738","0.6290000081062317","0.6290000081062317","0.6290000081062317","0.5922999978065491","0.5922999978065491","0.5922999978065491","0.6862999796867371","0.6862999796867371","0.6862999796867371","0.5005999803543091","0.5005999803543091","0.5005999803543091","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.24240000545978546","0.24240000545978546","0.24240000545978546","0.2345000058412552","0.2345000058412552","0.2345000058412552","0.45080000162124634","0.45080000162124634","0.45080000162124634","0.532800018787384","0.532800018787384","0.532800018787384","0.6338000297546387","0.6338000297546387","0.6338000297546387","0.7053999900817871","0.7053999900817871","0.7053999900817871","0.49559998512268066","0.49559998512268066","0.49559998512268066","0.4284999966621399","0.4284999966621399","0.4284999966621399"
"350","0.22869999706745148","0.22869999706745148","0.22869999706745148","0.4542999863624573","0.4542999863624573","0.4542999863624573","0.5260000228881836","0.5260000228881836","0.5260000228881836","0.19519999623298645","0.19519999623298645","0.19519999623298645","0.588100016117096","0.588100016117096","0.588100016117096","0.629800021648407","0.629800021648407","0.629800021648407","0.6660000085830688","0.6660000085830688","0.6660000085830688","0.6953999996185303","0.6953999996185303","0.6953999996185303","0.6554500162601471","0.6467000246047974","0.6642000079154968","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.5497999787330627","0.5497999787330627","0.5497999787330627","0.5843999981880188","0.5843999981880188","0.5843999981880188","0.652899980545044","0.652899980545044","0.652899980545044","0.6089000105857849","0.6089000105857849","0.6089000105857849","0.7035999894142151","0.7035999894142151","0.7035999894142151","0.5231999754905701","0.5231999754905701","0.5231999754905701","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.24789999425411224","0.24789999425411224","0.24789999425411224","0.2460000067949295","0.2460000067949295","0.2460000067949295","0.4480000138282776","0.4480000138282776","0.4480000138282776","0.5551000237464905","0.5551000237464905","0.5551000237464905","0.6560999751091003","0.6560999751091003","0.6560999751091003","0.6917999982833862","0.6917999982833862","0.6917999982833862","0.5169000029563904","0.5169000029563904","0.5169000029563904","0.3797000050544739","0.3797000050544739","0.3797000050544739"
"438","0.2750000059604645","0.2750000059604645","0.2750000059604645","0.45010000467300415","0.45010000467300415","0.45010000467300415","0.5728999972343445","0.5728999972343445","0.5728999972343445","0.23119999468326569","0.23119999468326569","0.23119999468326569","0.6154999732971191","0.6154999732971191","0.6154999732971191","0.6559000015258789","0.6559000015258789","0.6559000015258789","0.6628000140190125","0.6628000140190125","0.6628000140190125","0.6998000144958496","0.6998000144958496","0.6998000144958496","0.6701000034809113","0.66839998960495","0.6718000173568726","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.5343000292778015","0.5343000292778015","0.5343000292778015","0.6011999845504761","0.6011999845504761","0.6011999845504761","0.6638000011444092","0.6638000011444092","0.6638000011444092","0.6413999795913696","0.6413999795913696","0.6413999795913696","0.6938999891281128","0.6938999891281128","0.6938999891281128","0.5442000031471252","0.5442000031471252","0.5442000031471252","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.24240000545978546","0.24240000545978546","0.24240000545978546","0.23029999434947968","0.23029999434947968","0.23029999434947968","0.486299991607666","0.486299991607666","0.486299991607666","0.5597000122070312","0.5597000122070312","0.5597000122070312","0.6796000003814697","0.6796000003814697","0.6796000003814697","0.7034000158309937","0.7034000158309937","0.7034000158309937","0.5374000072479248","0.5374000072479248","0.5374000072479248","0.42559999227523804","0.42559999227523804","0.42559999227523804"
"525","0.2678000032901764","0.2678000032901764","0.2678000032901764","0.45840001106262207","0.45840001106262207","0.45840001106262207","0.5864999890327454","0.5864999890327454","0.5864999890327454","0.23409999907016754","0.23409999907016754","0.23409999907016754","0.6348999738693237","0.6348999738693237","0.6348999738693237","0.65829998254776","0.65829998254776","0.65829998254776","0.6773999929428101","0.6773999929428101","0.6773999929428101","0.6924999952316284","0.6924999952316284","0.6924999952316284","0.6785999834537506","0.6726999878883362","0.684499979019165","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.5622000098228455","0.5622000098228455","0.5622000098228455","0.5813000202178955","0.5813000202178955","0.5813000202178955","0.6866000294685364","0.6866000294685364","0.6866000294685364","0.652999997138977","0.652999997138977","0.652999997138977","0.7135999798774719","0.7135999798774719","0.7135999798774719","0.5609999895095825","0.5609999895095825","0.5609999895095825","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.26840001344680786","0.26840001344680786","0.26840001344680786","0.2320999950170517","0.2320999950170517","0.2320999950170517","0.4878000020980835","0.4878000020980835","0.4878000020980835","0.5401999950408936","0.5401999950408936","0.5401999950408936","0.6385999917984009","0.6385999917984009","0.6385999917984009","0.6890000104904175","0.6890000104904175","0.6890000104904175","0.5570999979972839","0.5570999979972839","0.5570999979972839","0.36160001158714294","0.36160001158714294","0.36160001158714294"
"613","0.16459999978542328","0.16459999978542328","0.16459999978542328","0.5005000233650208","0.5005000233650208","0.5005000233650208","0.5835000276565552","0.5835000276565552","0.5835000276565552","0.2126999944448471","0.2126999944448471","0.2126999944448471","0.6312999725341797","0.6312999725341797","0.6312999725341797","0.6603000164031982","0.6603000164031982","0.6603000164031982","0.6934999823570251","0.6934999823570251","0.6934999823570251","0.6909999847412109","0.6909999847412109","0.6909999847412109","0.6846999824047089","0.682699978351593","0.6866999864578247","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.5638999938964844","0.5638999938964844","0.5638999938964844","0.6110000014305115","0.6110000014305115","0.6110000014305115","0.6674000024795532","0.6674000024795532","0.6674000024795532","0.6359000205993652","0.6359000205993652","0.6359000205993652","0.7078999876976013","0.7078999876976013","0.7078999876976013","0.5738000273704529","0.5738000273704529","0.5738000273704529","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.24210000038146973","0.24210000038146973","0.24210000038146973","0.2304999977350235","0.2304999977350235","0.2304999977350235","0.5202999711036682","0.5202999711036682","0.5202999711036682","0.5921000242233276","0.5921000242233276","0.5921000242233276","0.6686000227928162","0.6686000227928162","0.6686000227928162","0.6998000144958496","0.6998000144958496","0.6998000144958496","0.5698999762535095","0.5698999762535095","0.5698999762535095","0.4059999883174896","0.4059999883174896","0.4059999883174896"
"701","0.3230000138282776","0.3230000138282776","0.3230000138282776","0.46219998598098755","0.46219998598098755","0.46219998598098755","0.59579998254776","0.59579998254776","0.59579998254776","0.3012999892234802","0.3012999892234802","0.3012999892234802","0.6341999769210815","0.6341999769210815","0.6341999769210815","0.6804999709129333","0.6804999709129333","0.6804999709129333","0.6804999709129333","0.6804999709129333","0.6804999709129333","0.671999990940094","0.671999990940094","0.671999990940094","0.6804499924182892","0.6748999953269958","0.6859999895095825","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.532800018787384","0.532800018787384","0.532800018787384","0.6129000186920166","0.6129000186920166","0.6129000186920166","0.6952000260353088","0.6952000260353088","0.6952000260353088","0.6036999821662903","0.6036999821662903","0.6036999821662903","0.7200999855995178","0.7200999855995178","0.7200999855995178","0.5907999873161316","0.5907999873161316","0.5907999873161316","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.2777000069618225","0.2777000069618225","0.2777000069618225","0.24979999661445618","0.24979999661445618","0.24979999661445618","0.5199000239372253","0.5199000239372253","0.5199000239372253","0.5455999970436096","0.5455999970436096","0.5455999970436096","0.6959999799728394","0.6959999799728394","0.6959999799728394","0.697700023651123","0.697700023651123","0.697700023651123","0.5777999758720398","0.5777999758720398","0.5777999758720398","0.4050999879837036","0.4050999879837036","0.4050999879837036"
"789","0.3142000138759613","0.3142000138759613","0.3142000138759613","0.5059999823570251","0.5059999823570251","0.5059999823570251","0.5257999897003174","0.5257999897003174","0.5257999897003174","0.34549999237060547","0.34549999237060547","0.34549999237060547","0.6589999794960022","0.6589999794960022","0.6589999794960022","0.6693999767303467","0.6693999767303467","0.6693999767303467","0.7006000280380249","0.7006000280380249","0.7006000280380249","0.6699000000953674","0.6699000000953674","0.6699000000953674","0.6877500116825104","0.6872000098228455","0.6883000135421753","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.5601000189781189","0.5601000189781189","0.5601000189781189","0.5922999978065491","0.5922999978065491","0.5922999978065491","0.6837999820709229","0.6837999820709229","0.6837999820709229","0.5885000228881836","0.5885000228881836","0.5885000228881836","0.7113999724388123","0.7113999724388123","0.7113999724388123","0.6033999919891357","0.6033999919891357","0.6033999919891357","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.2515999972820282","0.2515999972820282","0.2515999972820282","0.23800000548362732","0.23800000548362732","0.23800000548362732","0.5238999724388123","0.5238999724388123","0.5238999724388123","0.585099995136261","0.585099995136261","0.585099995136261","0.6859999895095825","0.6859999895095825","0.6859999895095825","0.7042999863624573","0.7042999863624573","0.7042999863624573","0.5853999853134155","0.5853999853134155","0.5853999853134155","0.43650001287460327","0.43650001287460327","0.43650001287460327"
"877","0.3465999960899353","0.3465999960899353","0.3465999960899353","0.46149998903274536","0.46149998903274536","0.46149998903274536","0.5928999781608582","0.5928999781608582","0.5928999781608582","0.31380000710487366","0.31380000710487366","0.31380000710487366","0.6532999873161316","0.6532999873161316","0.6532999873161316","0.6696000099182129","0.6696000099182129","0.6696000099182129","0.7123000025749207","0.7123000025749207","0.7123000025749207","0.6777999997138977","0.6777999997138977","0.6777999997138977","0.6895999908447266","0.6876999735832214","0.6915000081062317","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.5392000079154968","0.5392000079154968","0.5392000079154968","0.6108999848365784","0.6108999848365784","0.6108999848365784","0.694100022315979","0.694100022315979","0.694100022315979","0.611299991607666","0.611299991607666","0.611299991607666","0.7017999887466431","0.7017999887466431","0.7017999887466431","0.6136000156402588","0.6136000156402588","0.6136000156402588","0.10000000149011612","0.10000000149011612","0.10000000149011612","0.2897999882698059","0.2897999882698059","0.2897999882698059","0.24410000443458557","0.24410000443458557","0.24410000443458557","0.505299985408783","0.505299985408783","0.505299985408783","0.5824000239372253","0.5824000239372253","0.5824000239372253","0.6575999855995178","0.6575999855995178","0.6575999855995178","0.7111999988555908","0.7111999988555908","0.7111999988555908","0.5978999733924866","0.5978999733924866","0.5978999733924866","0.40369999408721924","0.40369999408721924","0.40369999408721924"

==> data/cifar10/va_step.csv <==
"Step"," cifar_10_mean_lr_0.1 - va_step"," cifar_10_mean_lr_0.1 - va_step__MIN"," cifar_10_mean_lr_0.1 - va_step__MAX"," cifar_10_mean_lr_0.05 - va_step"," cifar_10_mean_lr_0.05 - va_step__MIN"," cifar_10_mean_lr_0.05 - va_step__MAX"," cifar_10_median_lr_0.05 - va_step"," cifar_10_median_lr_0.05 - va_step__MIN"," cifar_10_median_lr_0.05 - va_step__MAX"," cifar_10_median_lr_0.1 - va_step"," cifar_10_median_lr_0.1 - va_step__MIN"," cifar_10_median_lr_0.1 - va_step__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - va_step"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - va_step__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - va_step__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_step"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_step__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_step__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_step"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_step__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_step__MAX"," BitNet_cifar_10_mean_lr_0.001 - va_step"," BitNet_cifar_10_mean_lr_0.001 - va_step__MIN"," BitNet_cifar_10_mean_lr_0.001 - va_step__MAX","one_bit_cifar_10_mean_lr_0.0001 - va_step","one_bit_cifar_10_mean_lr_0.0001 - va_step__MIN","one_bit_cifar_10_mean_lr_0.0001 - va_step__MAX","normal_cifar_10_lr_0.001_weight_decay_0.1 - va_step","normal_cifar_10_lr_0.001_weight_decay_0.1 - va_step__MIN","normal_cifar_10_lr_0.001_weight_decay_0.1 - va_step__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - va_step","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - va_step__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - va_step__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_step","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_step__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - va_step__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_step","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_step__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - va_step__MAX","one_bit_cifar_10_mean_lr_0.01 - va_step","one_bit_cifar_10_mean_lr_0.01 - va_step__MIN","one_bit_cifar_10_mean_lr_0.01 - va_step__MAX","one_bit_cifar_10_mean_lr_0.001 - va_step","one_bit_cifar_10_mean_lr_0.001 - va_step__MIN","one_bit_cifar_10_mean_lr_0.001 - va_step__MAX","normal_cifar_10_lr_0.0001 - va_step","normal_cifar_10_lr_0.0001 - va_step__MIN","normal_cifar_10_lr_0.0001 - va_step__MAX","normal_cifar_10_lr_0.001_weight_decay_0.05 - va_step","normal_cifar_10_lr_0.001_weight_decay_0.05 - va_step__MIN","normal_cifar_10_lr_0.001_weight_decay_0.05 - va_step__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - va_step","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - va_step__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - va_step__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - va_step","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - va_step__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - va_step__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - va_step","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - va_step__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - va_step__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - va_step","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - va_step__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - va_step__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - va_step","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - va_step__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - va_step__MAX","one_bit_cifar_10_lr_0.001 - va_step","one_bit_cifar_10_lr_0.001 - va_step__MIN","one_bit_cifar_10_lr_0.001 - va_step__MAX","normal_cifar_10_lr_0.001_weight_decay_0.01 - va_step","normal_cifar_10_lr_0.001_weight_decay_0.01 - va_step__MIN","normal_cifar_10_lr_0.001_weight_decay_0.01 - va_step__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - va_step","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - va_step__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - va_step__MAX"
"7","0.1640625","0.1640625","0.1640625","0.2265625","0.2265625","0.2265625","0.328125","0.328125","0.328125","0.1328125","0.1328125","0.1328125","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.62109375","0.6171875","0.625","0.0703125","0.0703125","0.0703125","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.4296875","0.4296875","0.4296875","0.65625","0.65625","0.65625","0.4453125","0.4453125","0.4453125","0.0703125","0.0703125","0.0703125","0.3046875","0.3046875","0.3046875","0.1875","0.1875","0.1875","0.515625","0.515625","0.515625","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.6171875","0.6171875","0.6171875","0.4609375","0.4609375","0.4609375","0.3828125","0.3828125","0.3828125"
"8","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.2734375","0.2734375","0.2734375","0.078125","0.078125","0.078125","0.375","0.375","0.375","0.4453125","0.4453125","0.4453125","0.4765625","0.4765625","0.4765625","0.53125","0.53125","0.53125","0.46875","0.4609375","0.4765625","0.1328125","0.1328125","0.1328125","0.359375","0.359375","0.359375","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.3359375","0.3359375","0.3359375","0.5546875","0.5546875","0.5546875","0.328125","0.328125","0.328125","0.1328125","0.1328125","0.1328125","0.2109375","0.2109375","0.2109375","0.203125","0.203125","0.203125","0.3828125","0.3828125","0.3828125","0.421875","0.421875","0.421875","0.4765625","0.4765625","0.4765625","0.484375","0.484375","0.484375","0.3671875","0.3671875","0.3671875","0.3125","0.3125","0.3125"
"9","0.140625","0.140625","0.140625","0.28125","0.28125","0.28125","0.3203125","0.3203125","0.3203125","0.1640625","0.1640625","0.1640625","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.515625","0.5078125","0.5234375","0.0703125","0.0703125","0.0703125","0.4375","0.4375","0.4375","0.453125","0.453125","0.453125","0.5703125","0.5703125","0.5703125","0.4296875","0.4296875","0.4296875","0.6171875","0.6171875","0.6171875","0.421875","0.421875","0.421875","0.0703125","0.0703125","0.0703125","0.2890625","0.2890625","0.2890625","0.1796875","0.1796875","0.1796875","0.4140625","0.4140625","0.4140625","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.4296875","0.4296875","0.4296875","0.3359375","0.3359375","0.3359375"
"10","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.25","0.25","0.25","0.1171875","0.1171875","0.1171875","0.4140625","0.4140625","0.4140625","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.5","0.484375","0.515625","0.1171875","0.1171875","0.1171875","0.4375","0.4375","0.4375","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.3828125","0.3828125","0.3828125","0.609375","0.609375","0.609375","0.3046875","0.3046875","0.3046875","0.1171875","0.1171875","0.1171875","0.296875","0.296875","0.296875","0.2421875","0.2421875","0.2421875","0.3984375","0.3984375","0.3984375","0.4453125","0.4453125","0.4453125","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.3359375","0.3359375","0.3359375","0.3046875","0.3046875","0.3046875"
"11","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.296875","0.296875","0.296875","0.109375","0.109375","0.109375","0.515625","0.515625","0.515625","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.6015625","0.6015625","0.6015625","0.59375","0.578125","0.609375","0.125","0.125","0.125","0.4453125","0.4453125","0.4453125","0.453125","0.453125","0.453125","0.5625","0.5625","0.5625","0.46875","0.46875","0.46875","0.640625","0.640625","0.640625","0.4296875","0.4296875","0.4296875","0.125","0.125","0.125","0.2734375","0.2734375","0.2734375","0.2109375","0.2109375","0.2109375","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.4296875","0.4296875","0.4296875","0.3515625","0.3515625","0.3515625"
"12","0.1953125","0.1953125","0.1953125","0.2890625","0.2890625","0.2890625","0.3125","0.3125","0.3125","0.171875","0.171875","0.171875","0.3984375","0.3984375","0.3984375","0.5078125","0.5078125","0.5078125","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.48828125","0.484375","0.4921875","0.0546875","0.0546875","0.0546875","0.421875","0.421875","0.421875","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.359375","0.359375","0.359375","0.59375","0.59375","0.59375","0.375","0.375","0.375","0.0546875","0.0546875","0.0546875","0.1953125","0.1953125","0.1953125","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.4609375","0.4609375","0.4609375","0.5","0.5","0.5","0.5078125","0.5078125","0.5078125","0.375","0.375","0.375","0.34375","0.34375","0.34375"
"13","0.125","0.125","0.125","0.2890625","0.2890625","0.2890625","0.3125","0.3125","0.3125","0.1796875","0.1796875","0.1796875","0.4453125","0.4453125","0.4453125","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.55859375","0.53125","0.5859375","0.046875","0.046875","0.046875","0.4453125","0.4453125","0.4453125","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.3671875","0.3671875","0.3671875","0.609375","0.609375","0.609375","0.4453125","0.4453125","0.4453125","0.046875","0.046875","0.046875","0.234375","0.234375","0.234375","0.1875","0.1875","0.1875","0.453125","0.453125","0.453125","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.5703125","0.5703125","0.5703125","0.4375","0.4375","0.4375","0.3515625","0.3515625","0.3515625"
"14","0.1875","0.1875","0.1875","0.2734375","0.2734375","0.2734375","0.375","0.375","0.375","0.125","0.125","0.125","0.484375","0.484375","0.484375","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.62890625","0.6171875","0.640625","0.0703125","0.0703125","0.0703125","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.4296875","0.4296875","0.4296875","0.6171875","0.6171875","0.6171875","0.53125","0.53125","0.53125","0.0703125","0.0703125","0.0703125","0.25","0.25","0.25","0.21875","0.21875","0.21875","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.578125","0.578125","0.578125","0.4609375","0.4609375","0.4609375","0.3828125","0.3828125","0.3828125"
"15","0.1875","0.1875","0.1875","0.1953125","0.1953125","0.1953125","0.3046875","0.3046875","0.3046875","0.125","0.125","0.125","0.53125","0.53125","0.53125","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.5859375","0.5859375","0.5859375","0.55078125","0.5390625","0.5625","0.0859375","0.0859375","0.0859375","0.4296875","0.4296875","0.4296875","0.5","0.5","0.5","0.578125","0.578125","0.578125","0.4140625","0.4140625","0.4140625","0.625","0.625","0.625","0.40625","0.40625","0.40625","0.0859375","0.0859375","0.0859375","0.28125","0.28125","0.28125","0.15625","0.15625","0.15625","0.40625","0.40625","0.40625","0.515625","0.515625","0.515625","0.6171875","0.6171875","0.6171875","0.5859375","0.5859375","0.5859375","0.390625","0.390625","0.390625","0.3046875","0.3046875","0.3046875"
"16","0.1796875","0.1796875","0.1796875","0.2109375","0.2109375","0.2109375","0.34375","0.34375","0.34375","0.1328125","0.1328125","0.1328125","0.453125","0.453125","0.453125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.546875","0.53125","0.5625","0.0703125","0.0703125","0.0703125","0.3828125","0.3828125","0.3828125","0.53125","0.53125","0.53125","0.546875","0.546875","0.546875","0.3984375","0.3984375","0.3984375","0.5859375","0.5859375","0.5859375","0.4453125","0.4453125","0.4453125","0.0703125","0.0703125","0.0703125","0.2265625","0.2265625","0.2265625","0.2265625","0.2265625","0.2265625","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.3984375","0.3984375","0.3984375","0.3828125","0.3828125","0.3828125"
"17","0.1484375","0.1484375","0.1484375","0.25","0.25","0.25","0.2890625","0.2890625","0.2890625","0.1171875","0.1171875","0.1171875","0.4296875","0.4296875","0.4296875","0.4609375","0.4609375","0.4609375","0.484375","0.484375","0.484375","0.5","0.5","0.5","0.46875","0.453125","0.484375","0.1171875","0.1171875","0.1171875","0.421875","0.421875","0.421875","0.4140625","0.4140625","0.4140625","0.5390625","0.5390625","0.5390625","0.3671875","0.3671875","0.3671875","0.578125","0.578125","0.578125","0.4140625","0.4140625","0.4140625","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.2109375","0.2109375","0.2109375","0.46875","0.46875","0.46875","0.40625","0.40625","0.40625","0.4921875","0.4921875","0.4921875","0.5","0.5","0.5","0.375","0.375","0.375","0.296875","0.296875","0.296875"
"18","0.125","0.125","0.125","0.3125","0.3125","0.3125","0.40625","0.40625","0.40625","0.1171875","0.1171875","0.1171875","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.5546875","0.5546875","0.5546875","0.0390625","0.0390625","0.0390625","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.4296875","0.4296875","0.4296875","0.5703125","0.5703125","0.5703125","0.4296875","0.4296875","0.4296875","0.0390625","0.0390625","0.0390625","0.25","0.25","0.25","0.2734375","0.2734375","0.2734375","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.625","0.625","0.625","0.5859375","0.5859375","0.5859375","0.421875","0.421875","0.421875","0.390625","0.390625","0.390625"
"19","0.1796875","0.1796875","0.1796875","0.25","0.25","0.25","0.28125","0.28125","0.28125","0.1328125","0.1328125","0.1328125","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.55859375","0.5546875","0.5625","0.1484375","0.1484375","0.1484375","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.3828125","0.3828125","0.3828125","0.609375","0.609375","0.609375","0.484375","0.484375","0.484375","0.1484375","0.1484375","0.1484375","0.2578125","0.2578125","0.2578125","0.1953125","0.1953125","0.1953125","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.546875","0.546875","0.546875","0.46875","0.46875","0.46875","0.421875","0.421875","0.421875"
"20","0.109375","0.109375","0.109375","0.25","0.25","0.25","0.296875","0.296875","0.296875","0.109375","0.109375","0.109375","0.4765625","0.4765625","0.4765625","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.5546875","0.53125","0.578125","0.1171875","0.1171875","0.1171875","0.421875","0.421875","0.421875","0.5078125","0.5078125","0.5078125","0.515625","0.515625","0.515625","0.4609375","0.4609375","0.4609375","0.6328125","0.6328125","0.6328125","0.453125","0.453125","0.453125","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.171875","0.171875","0.171875","0.3984375","0.3984375","0.3984375","0.515625","0.515625","0.515625","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.4765625","0.4765625","0.4765625","0.40625","0.40625","0.40625"
"21","0.21875","0.21875","0.21875","0.28125","0.28125","0.28125","0.28125","0.28125","0.28125","0.125","0.125","0.125","0.453125","0.453125","0.453125","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.546875","0.53125","0.5625","0.1171875","0.1171875","0.1171875","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.4453125","0.4453125","0.4453125","0.609375","0.609375","0.609375","0.421875","0.421875","0.421875","0.1171875","0.1171875","0.1171875","0.2890625","0.2890625","0.2890625","0.28125","0.28125","0.28125","0.5078125","0.5078125","0.5078125","0.484375","0.484375","0.484375","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.46875","0.46875","0.46875","0.3828125","0.3828125","0.3828125"
"22","0.1875","0.1875","0.1875","0.1796875","0.1796875","0.1796875","0.2890625","0.2890625","0.2890625","0.171875","0.171875","0.171875","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.51171875","0.5","0.5234375","0.1484375","0.1484375","0.1484375","0.4296875","0.4296875","0.4296875","0.4921875","0.4921875","0.4921875","0.515625","0.515625","0.515625","0.421875","0.421875","0.421875","0.6171875","0.6171875","0.6171875","0.40625","0.40625","0.40625","0.1484375","0.1484375","0.1484375","0.234375","0.234375","0.234375","0.171875","0.171875","0.171875","0.4140625","0.4140625","0.4140625","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.4140625","0.4140625","0.4140625","0.3125","0.3125","0.3125"
"23","0.1484375","0.1484375","0.1484375","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.15625","0.15625","0.15625","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.59375","0.578125","0.609375","0.1171875","0.1171875","0.1171875","0.4296875","0.4296875","0.4296875","0.421875","0.421875","0.421875","0.5546875","0.5546875","0.5546875","0.4453125","0.4453125","0.4453125","0.6640625","0.6640625","0.6640625","0.421875","0.421875","0.421875","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.140625","0.140625","0.140625","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.515625","0.515625","0.515625","0.640625","0.640625","0.640625","0.4140625","0.4140625","0.4140625","0.3359375","0.3359375","0.3359375"
"24","0.140625","0.140625","0.140625","0.28125","0.28125","0.28125","0.2578125","0.2578125","0.2578125","0.1328125","0.1328125","0.1328125","0.4453125","0.4453125","0.4453125","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5390625","0.5234375","0.5546875","0.1015625","0.1015625","0.1015625","0.453125","0.453125","0.453125","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.4140625","0.4140625","0.4140625","0.59375","0.59375","0.59375","0.4453125","0.4453125","0.4453125","0.1015625","0.1015625","0.1015625","0.1953125","0.1953125","0.1953125","0.3046875","0.3046875","0.3046875","0.46875","0.46875","0.46875","0.46875","0.46875","0.46875","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.3671875","0.3671875","0.3671875","0.390625","0.390625","0.390625"
"25","0.1484375","0.1484375","0.1484375","0.21875","0.21875","0.21875","0.34375","0.34375","0.34375","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.515625","0.5","0.53125","0.1015625","0.1015625","0.1015625","0.46875","0.46875","0.46875","0.4765625","0.4765625","0.4765625","0.5234375","0.5234375","0.5234375","0.4609375","0.4609375","0.4609375","0.6015625","0.6015625","0.6015625","0.375","0.375","0.375","0.1015625","0.1015625","0.1015625","0.265625","0.265625","0.265625","0.1875","0.1875","0.1875","0.453125","0.453125","0.453125","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.4296875","0.4296875","0.4296875","0.2734375","0.2734375","0.2734375"
"26","0.1484375","0.1484375","0.1484375","0.2734375","0.2734375","0.2734375","0.2890625","0.2890625","0.2890625","0.109375","0.109375","0.109375","0.4296875","0.4296875","0.4296875","0.4765625","0.4765625","0.4765625","0.453125","0.453125","0.453125","0.4921875","0.4921875","0.4921875","0.46875","0.4609375","0.4765625","0.0625","0.0625","0.0625","0.3515625","0.3515625","0.3515625","0.46875","0.46875","0.46875","0.4765625","0.4765625","0.4765625","0.40625","0.40625","0.40625","0.5234375","0.5234375","0.5234375","0.40625","0.40625","0.40625","0.0625","0.0625","0.0625","0.2578125","0.2578125","0.2578125","0.2421875","0.2421875","0.2421875","0.4375","0.4375","0.4375","0.390625","0.390625","0.390625","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.4296875","0.4296875","0.4296875","0.359375","0.359375","0.359375"
"27","0.1484375","0.1484375","0.1484375","0.2578125","0.2578125","0.2578125","0.3671875","0.3671875","0.3671875","0.1484375","0.1484375","0.1484375","0.453125","0.453125","0.453125","0.5078125","0.5078125","0.5078125","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.50390625","0.4921875","0.515625","0.078125","0.078125","0.078125","0.4453125","0.4453125","0.4453125","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.3125","0.3125","0.3125","0.5","0.5","0.5","0.3828125","0.3828125","0.3828125","0.078125","0.078125","0.078125","0.234375","0.234375","0.234375","0.203125","0.203125","0.203125","0.3671875","0.3671875","0.3671875","0.4453125","0.4453125","0.4453125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.3671875","0.3671875","0.3671875","0.4375","0.4375","0.4375"
"28","0.15625","0.15625","0.15625","0.265625","0.265625","0.265625","0.2265625","0.2265625","0.2265625","0.140625","0.140625","0.140625","0.3515625","0.3515625","0.3515625","0.4453125","0.4453125","0.4453125","0.5","0.5","0.5","0.5703125","0.5703125","0.5703125","0.52734375","0.515625","0.5390625","0.125","0.125","0.125","0.3515625","0.3515625","0.3515625","0.4296875","0.4296875","0.4296875","0.5546875","0.5546875","0.5546875","0.4375","0.4375","0.4375","0.5703125","0.5703125","0.5703125","0.4296875","0.4296875","0.4296875","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.2109375","0.2109375","0.2109375","0.4140625","0.4140625","0.4140625","0.4375","0.4375","0.4375","0.4609375","0.4609375","0.4609375","0.515625","0.515625","0.515625","0.3828125","0.3828125","0.3828125","0.3515625","0.3515625","0.3515625"
"29","0.1484375","0.1484375","0.1484375","0.2578125","0.2578125","0.2578125","0.3203125","0.3203125","0.3203125","0.125","0.125","0.125","0.4921875","0.4921875","0.4921875","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.578125","0.5703125","0.5859375","0.09375","0.09375","0.09375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.59375","0.59375","0.59375","0.4296875","0.4296875","0.4296875","0.6328125","0.6328125","0.6328125","0.4140625","0.4140625","0.4140625","0.09375","0.09375","0.09375","0.203125","0.203125","0.203125","0.1875","0.1875","0.1875","0.453125","0.453125","0.453125","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.40625","0.40625","0.40625","0.3125","0.3125","0.3125"
"30","0.1875","0.1875","0.1875","0.2578125","0.2578125","0.2578125","0.3125","0.3125","0.3125","0.1328125","0.1328125","0.1328125","0.4765625","0.4765625","0.4765625","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.5703125","0.5625","0.578125","0.1171875","0.1171875","0.1171875","0.3984375","0.3984375","0.3984375","0.46875","0.46875","0.46875","0.5859375","0.5859375","0.5859375","0.3984375","0.3984375","0.3984375","0.6015625","0.6015625","0.6015625","0.4765625","0.4765625","0.4765625","0.1171875","0.1171875","0.1171875","0.1875","0.1875","0.1875","0.2109375","0.2109375","0.2109375","0.4296875","0.4296875","0.4296875","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.4140625","0.4140625","0.4140625","0.390625","0.390625","0.390625"
"31","0.1484375","0.1484375","0.1484375","0.296875","0.296875","0.296875","0.328125","0.328125","0.328125","0.1328125","0.1328125","0.1328125","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.59375","0.578125","0.609375","0.078125","0.078125","0.078125","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.390625","0.390625","0.390625","0.6640625","0.6640625","0.6640625","0.4609375","0.4609375","0.4609375","0.078125","0.078125","0.078125","0.265625","0.265625","0.265625","0.2734375","0.2734375","0.2734375","0.484375","0.484375","0.484375","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.609375","0.609375","0.609375","0.40625","0.40625","0.40625","0.375","0.375","0.375"
"32","0.1875","0.1875","0.1875","0.28125","0.28125","0.28125","0.265625","0.265625","0.265625","0.1484375","0.1484375","0.1484375","0.4609375","0.4609375","0.4609375","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.546875","0.53125","0.5625","0.1328125","0.1328125","0.1328125","0.4140625","0.4140625","0.4140625","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.3671875","0.3671875","0.3671875","0.609375","0.609375","0.609375","0.4375","0.4375","0.4375","0.1328125","0.1328125","0.1328125","0.234375","0.234375","0.234375","0.25","0.25","0.25","0.453125","0.453125","0.453125","0.4609375","0.4609375","0.4609375","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.375","0.375","0.375","0.34375","0.34375","0.34375"
"33","0.140625","0.140625","0.140625","0.265625","0.265625","0.265625","0.3046875","0.3046875","0.3046875","0.0859375","0.0859375","0.0859375","0.46875","0.46875","0.46875","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.53125","0.515625","0.546875","0.1171875","0.1171875","0.1171875","0.3984375","0.3984375","0.3984375","0.4921875","0.4921875","0.4921875","0.515625","0.515625","0.515625","0.4375","0.4375","0.4375","0.5546875","0.5546875","0.5546875","0.4375","0.4375","0.4375","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.203125","0.203125","0.203125","0.4140625","0.4140625","0.4140625","0.46875","0.46875","0.46875","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.4140625","0.4140625","0.4140625","0.3203125","0.3203125","0.3203125"
"34","0.125","0.125","0.125","0.25","0.25","0.25","0.3046875","0.3046875","0.3046875","0.1171875","0.1171875","0.1171875","0.484375","0.484375","0.484375","0.5859375","0.5859375","0.5859375","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.56640625","0.5625","0.5703125","0.09375","0.09375","0.09375","0.4140625","0.4140625","0.4140625","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.3984375","0.3984375","0.3984375","0.6171875","0.6171875","0.6171875","0.4921875","0.4921875","0.4921875","0.09375","0.09375","0.09375","0.234375","0.234375","0.234375","0.1640625","0.1640625","0.1640625","0.421875","0.421875","0.421875","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.53125","0.53125","0.53125","0.4140625","0.4140625","0.4140625","0.296875","0.296875","0.296875"
"35","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.296875","0.296875","0.296875","0.125","0.125","0.125","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.55859375","0.53125","0.5859375","0.078125","0.078125","0.078125","0.4296875","0.4296875","0.4296875","0.4296875","0.4296875","0.4296875","0.5546875","0.5546875","0.5546875","0.3984375","0.3984375","0.3984375","0.625","0.625","0.625","0.4453125","0.4453125","0.4453125","0.078125","0.078125","0.078125","0.234375","0.234375","0.234375","0.2265625","0.2265625","0.2265625","0.46875","0.46875","0.46875","0.484375","0.484375","0.484375","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.4140625","0.4140625","0.4140625","0.359375","0.359375","0.359375"
"36","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.25","0.25","0.25","0.140625","0.140625","0.140625","0.4296875","0.4296875","0.4296875","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.6015625","0.6015625","0.6015625","0.51953125","0.5","0.5390625","0.109375","0.109375","0.109375","0.4140625","0.4140625","0.4140625","0.453125","0.453125","0.453125","0.5625","0.5625","0.5625","0.3984375","0.3984375","0.3984375","0.609375","0.609375","0.609375","0.453125","0.453125","0.453125","0.109375","0.109375","0.109375","0.1953125","0.1953125","0.1953125","0.2109375","0.2109375","0.2109375","0.390625","0.390625","0.390625","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.3828125","0.3828125","0.3828125","0.3203125","0.3203125","0.3203125"
"37","0.1328125","0.1328125","0.1328125","0.296875","0.296875","0.296875","0.3125","0.3125","0.3125","0.125","0.125","0.125","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.5390625","0.5234375","0.5546875","0.0859375","0.0859375","0.0859375","0.4921875","0.4921875","0.4921875","0.4765625","0.4765625","0.4765625","0.5234375","0.5234375","0.5234375","0.4375","0.4375","0.4375","0.59375","0.59375","0.59375","0.3515625","0.3515625","0.3515625","0.0859375","0.0859375","0.0859375","0.2890625","0.2890625","0.2890625","0.1796875","0.1796875","0.1796875","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.5390625","0.5390625","0.5390625","0.3828125","0.3828125","0.3828125","0.3515625","0.3515625","0.3515625"
"38","0.109375","0.109375","0.109375","0.359375","0.359375","0.359375","0.34375","0.34375","0.34375","0.125","0.125","0.125","0.5","0.5","0.5","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.5859375","0.5859375","0.5859375","0.55078125","0.546875","0.5546875","0.09375","0.09375","0.09375","0.421875","0.421875","0.421875","0.453125","0.453125","0.453125","0.5859375","0.5859375","0.5859375","0.4296875","0.4296875","0.4296875","0.625","0.625","0.625","0.34375","0.34375","0.34375","0.09375","0.09375","0.09375","0.265625","0.265625","0.265625","0.234375","0.234375","0.234375","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.4140625","0.4140625","0.4140625","0.40625","0.40625","0.40625"
"39","0.1484375","0.1484375","0.1484375","0.2421875","0.2421875","0.2421875","0.265625","0.265625","0.265625","0.1484375","0.1484375","0.1484375","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.5625","0.5390625","0.5859375","0.0703125","0.0703125","0.0703125","0.359375","0.359375","0.359375","0.4375","0.4375","0.4375","0.515625","0.515625","0.515625","0.390625","0.390625","0.390625","0.6484375","0.6484375","0.6484375","0.375","0.375","0.375","0.0703125","0.0703125","0.0703125","0.234375","0.234375","0.234375","0.1875","0.1875","0.1875","0.4453125","0.4453125","0.4453125","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.3671875","0.3671875","0.3671875","0.3125","0.3125","0.3125"
"40","0.1484375","0.1484375","0.1484375","0.2578125","0.2578125","0.2578125","0.328125","0.328125","0.328125","0.125","0.125","0.125","0.4609375","0.4609375","0.4609375","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.578125","0.546875","0.609375","0.1171875","0.1171875","0.1171875","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.5859375","0.5859375","0.5859375","0.453125","0.453125","0.453125","0.6640625","0.6640625","0.6640625","0.390625","0.390625","0.390625","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.53125","0.53125","0.53125","0.46875","0.46875","0.46875","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.4296875","0.4296875","0.4296875","0.359375","0.359375","0.359375"
"41","0.125","0.125","0.125","0.2734375","0.2734375","0.2734375","0.265625","0.265625","0.265625","0.125","0.125","0.125","0.4453125","0.4453125","0.4453125","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.58984375","0.5859375","0.59375","0.0859375","0.0859375","0.0859375","0.3984375","0.3984375","0.3984375","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.375","0.375","0.375","0.6796875","0.6796875","0.6796875","0.4453125","0.4453125","0.4453125","0.0859375","0.0859375","0.0859375","0.234375","0.234375","0.234375","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.4453125","0.4453125","0.4453125","0.3671875","0.3671875","0.3671875"
"42","0.15625","0.15625","0.15625","0.2421875","0.2421875","0.2421875","0.2734375","0.2734375","0.2734375","0.140625","0.140625","0.140625","0.46875","0.46875","0.46875","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.59375","0.59375","0.59375","0.5859375","0.5859375","0.5859375","0.0703125","0.0703125","0.0703125","0.3515625","0.3515625","0.3515625","0.453125","0.453125","0.453125","0.5859375","0.5859375","0.5859375","0.3515625","0.3515625","0.3515625","0.609375","0.609375","0.609375","0.3984375","0.3984375","0.3984375","0.0703125","0.0703125","0.0703125","0.1875","0.1875","0.1875","0.265625","0.265625","0.265625","0.4609375","0.4609375","0.4609375","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.5859375","0.5859375","0.5859375","0.359375","0.359375","0.359375","0.3828125","0.3828125","0.3828125"
"43","0.1640625","0.1640625","0.1640625","0.3125","0.3125","0.3125","0.3515625","0.3515625","0.3515625","0.1328125","0.1328125","0.1328125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.609375","0.6015625","0.6171875","0.09375","0.09375","0.09375","0.546875","0.546875","0.546875","0.5390625","0.5390625","0.5390625","0.5859375","0.5859375","0.5859375","0.421875","0.421875","0.421875","0.6328125","0.6328125","0.6328125","0.4609375","0.4609375","0.4609375","0.09375","0.09375","0.09375","0.234375","0.234375","0.234375","0.234375","0.234375","0.234375","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.453125","0.453125","0.453125","0.3828125","0.3828125","0.3828125"
"44","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.3046875","0.3046875","0.3046875","0.125","0.125","0.125","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.59375","0.5859375","0.6015625","0.1171875","0.1171875","0.1171875","0.4609375","0.4609375","0.4609375","0.484375","0.484375","0.484375","0.578125","0.578125","0.578125","0.3984375","0.3984375","0.3984375","0.5703125","0.5703125","0.5703125","0.453125","0.453125","0.453125","0.1171875","0.1171875","0.1171875","0.28125","0.28125","0.28125","0.1640625","0.1640625","0.1640625","0.3515625","0.3515625","0.3515625","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.40625","0.40625","0.40625","0.2734375","0.2734375","0.2734375"
"45","0.1484375","0.1484375","0.1484375","0.265625","0.265625","0.265625","0.3203125","0.3203125","0.3203125","0.1484375","0.1484375","0.1484375","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.546875","0.515625","0.578125","0.1328125","0.1328125","0.1328125","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.359375","0.359375","0.359375","0.59375","0.59375","0.59375","0.4609375","0.4609375","0.4609375","0.1328125","0.1328125","0.1328125","0.2734375","0.2734375","0.2734375","0.171875","0.171875","0.171875","0.546875","0.546875","0.546875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.46875","0.46875","0.46875","0.375","0.375","0.375"
"46","0.1328125","0.1328125","0.1328125","0.296875","0.296875","0.296875","0.3046875","0.3046875","0.3046875","0.125","0.125","0.125","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.50390625","0.484375","0.5234375","0.1328125","0.1328125","0.1328125","0.4765625","0.4765625","0.4765625","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.390625","0.390625","0.390625","0.6015625","0.6015625","0.6015625","0.4375","0.4375","0.4375","0.1328125","0.1328125","0.1328125","0.2890625","0.2890625","0.2890625","0.1875","0.1875","0.1875","0.46875","0.46875","0.46875","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.4296875","0.4296875","0.4296875","0.4296875","0.4296875","0.4296875"
"47","0.125","0.125","0.125","0.1953125","0.1953125","0.1953125","0.2265625","0.2265625","0.2265625","0.1484375","0.1484375","0.1484375","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.53125","0.53125","0.53125","0.546875","0.546875","0.546875","0.5625","0.546875","0.578125","0.0859375","0.0859375","0.0859375","0.4296875","0.4296875","0.4296875","0.4609375","0.4609375","0.4609375","0.5078125","0.5078125","0.5078125","0.390625","0.390625","0.390625","0.609375","0.609375","0.609375","0.375","0.375","0.375","0.0859375","0.0859375","0.0859375","0.1953125","0.1953125","0.1953125","0.2265625","0.2265625","0.2265625","0.3515625","0.3515625","0.3515625","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.375","0.375","0.375","0.34375","0.34375","0.34375"
"48","0.125","0.125","0.125","0.265625","0.265625","0.265625","0.2890625","0.2890625","0.2890625","0.09375","0.09375","0.09375","0.4453125","0.4453125","0.4453125","0.453125","0.453125","0.453125","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.55859375","0.546875","0.5703125","0.0703125","0.0703125","0.0703125","0.3515625","0.3515625","0.3515625","0.4296875","0.4296875","0.4296875","0.546875","0.546875","0.546875","0.3671875","0.3671875","0.3671875","0.625","0.625","0.625","0.3671875","0.3671875","0.3671875","0.0703125","0.0703125","0.0703125","0.21875","0.21875","0.21875","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.3828125","0.3828125","0.3828125","0.390625","0.390625","0.390625"
"49","0.109375","0.109375","0.109375","0.1953125","0.1953125","0.1953125","0.3515625","0.3515625","0.3515625","0.1171875","0.1171875","0.1171875","0.484375","0.484375","0.484375","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.5390625","0.5390625","0.5390625","0.46484375","0.4609375","0.46875","0.1015625","0.1015625","0.1015625","0.421875","0.421875","0.421875","0.4453125","0.4453125","0.4453125","0.5390625","0.5390625","0.5390625","0.3984375","0.3984375","0.3984375","0.5546875","0.5546875","0.5546875","0.375","0.375","0.375","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.15625","0.15625","0.15625","0.390625","0.390625","0.390625","0.4140625","0.4140625","0.4140625","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.375","0.375","0.375","0.3125","0.3125","0.3125"
"50","0.1953125","0.1953125","0.1953125","0.1953125","0.1953125","0.1953125","0.28125","0.28125","0.28125","0.1953125","0.1953125","0.1953125","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.4609375","0.4609375","0.4609375","0.5078125","0.5078125","0.5078125","0.5","0.46875","0.53125","0.140625","0.140625","0.140625","0.3984375","0.3984375","0.3984375","0.421875","0.421875","0.421875","0.46875","0.46875","0.46875","0.3828125","0.3828125","0.3828125","0.609375","0.609375","0.609375","0.421875","0.421875","0.421875","0.140625","0.140625","0.140625","0.2890625","0.2890625","0.2890625","0.15625","0.15625","0.15625","0.421875","0.421875","0.421875","0.3984375","0.3984375","0.3984375","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.390625","0.390625","0.390625","0.3046875","0.3046875","0.3046875"
"51","0.1015625","0.1015625","0.1015625","0.203125","0.203125","0.203125","0.296875","0.296875","0.296875","0.1328125","0.1328125","0.1328125","0.546875","0.546875","0.546875","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.5234375","0.515625","0.53125","0.125","0.125","0.125","0.4453125","0.4453125","0.4453125","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.4296875","0.4296875","0.4296875","0.59375","0.59375","0.59375","0.4375","0.4375","0.4375","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.1796875","0.1796875","0.1796875","0.453125","0.453125","0.453125","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.5546875","0.5546875","0.5546875","0.46875","0.46875","0.46875","0.3828125","0.3828125","0.3828125"
"52","0.140625","0.140625","0.140625","0.3046875","0.3046875","0.3046875","0.3046875","0.3046875","0.3046875","0.15625","0.15625","0.15625","0.4296875","0.4296875","0.4296875","0.5078125","0.5078125","0.5078125","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.52734375","0.5","0.5546875","0.1328125","0.1328125","0.1328125","0.4140625","0.4140625","0.4140625","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.390625","0.390625","0.390625","0.6015625","0.6015625","0.6015625","0.4296875","0.4296875","0.4296875","0.1328125","0.1328125","0.1328125","0.2890625","0.2890625","0.2890625","0.203125","0.203125","0.203125","0.421875","0.421875","0.421875","0.4296875","0.4296875","0.4296875","0.453125","0.453125","0.453125","0.59375","0.59375","0.59375","0.4375","0.4375","0.4375","0.3359375","0.3359375","0.3359375"
"53","0.1328125","0.1328125","0.1328125","0.34375","0.34375","0.34375","0.265625","0.265625","0.265625","0.1171875","0.1171875","0.1171875","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.53515625","0.515625","0.5546875","0.09375","0.09375","0.09375","0.46875","0.46875","0.46875","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.359375","0.359375","0.359375","0.5703125","0.5703125","0.5703125","0.484375","0.484375","0.484375","0.09375","0.09375","0.09375","0.296875","0.296875","0.296875","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.5078125","0.5078125","0.5078125","0.4140625","0.4140625","0.4140625","0.3828125","0.3828125","0.3828125"
"54","0.1640625","0.1640625","0.1640625","0.2421875","0.2421875","0.2421875","0.21875","0.21875","0.21875","0.109375","0.109375","0.109375","0.3671875","0.3671875","0.3671875","0.5078125","0.5078125","0.5078125","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.5703125","0.5546875","0.5859375","0.140625","0.140625","0.140625","0.3359375","0.3359375","0.3359375","0.40625","0.40625","0.40625","0.453125","0.453125","0.453125","0.3828125","0.3828125","0.3828125","0.5390625","0.5390625","0.5390625","0.421875","0.421875","0.421875","0.140625","0.140625","0.140625","0.203125","0.203125","0.203125","0.2109375","0.2109375","0.2109375","0.34375","0.34375","0.34375","0.5234375","0.5234375","0.5234375","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.375","0.375","0.375","0.28125","0.28125","0.28125"
"55","0.1328125","0.1328125","0.1328125","0.2265625","0.2265625","0.2265625","0.2578125","0.2578125","0.2578125","0.1171875","0.1171875","0.1171875","0.46875","0.46875","0.46875","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.55078125","0.546875","0.5546875","0.125","0.125","0.125","0.3828125","0.3828125","0.3828125","0.40625","0.40625","0.40625","0.4765625","0.4765625","0.4765625","0.40625","0.40625","0.40625","0.578125","0.578125","0.578125","0.359375","0.359375","0.359375","0.125","0.125","0.125","0.203125","0.203125","0.203125","0.1640625","0.1640625","0.1640625","0.40625","0.40625","0.40625","0.453125","0.453125","0.453125","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.3828125","0.3828125","0.3828125","0.3515625","0.3515625","0.3515625"
"56","0.171875","0.171875","0.171875","0.3125","0.3125","0.3125","0.3125","0.3125","0.3125","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.59765625","0.578125","0.6171875","0.0859375","0.0859375","0.0859375","0.4375","0.4375","0.4375","0.4609375","0.4609375","0.4609375","0.609375","0.609375","0.609375","0.4140625","0.4140625","0.4140625","0.6484375","0.6484375","0.6484375","0.4609375","0.4609375","0.4609375","0.0859375","0.0859375","0.0859375","0.25","0.25","0.25","0.21875","0.21875","0.21875","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.3984375","0.3984375","0.3984375","0.359375","0.359375","0.359375"
"57","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.3203125","0.3203125","0.3203125","0.1015625","0.1015625","0.1015625","0.390625","0.390625","0.390625","0.4921875","0.4921875","0.4921875","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.51953125","0.5078125","0.53125","0.046875","0.046875","0.046875","0.390625","0.390625","0.390625","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.40625","0.40625","0.40625","0.6015625","0.6015625","0.6015625","0.4296875","0.4296875","0.4296875","0.046875","0.046875","0.046875","0.25","0.25","0.25","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.4375","0.4375","0.4375","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.3828125","0.3828125","0.3828125","0.3125","0.3125","0.3125"
"58","0.109375","0.109375","0.109375","0.21875","0.21875","0.21875","0.28125","0.28125","0.28125","0.09375","0.09375","0.09375","0.4140625","0.4140625","0.4140625","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.52734375","0.5078125","0.546875","0.140625","0.140625","0.140625","0.3046875","0.3046875","0.3046875","0.390625","0.390625","0.390625","0.5078125","0.5078125","0.5078125","0.3359375","0.3359375","0.3359375","0.625","0.625","0.625","0.40625","0.40625","0.40625","0.140625","0.140625","0.140625","0.1953125","0.1953125","0.1953125","0.203125","0.203125","0.203125","0.34375","0.34375","0.34375","0.421875","0.421875","0.421875","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.3828125","0.3828125","0.3828125","0.3046875","0.3046875","0.3046875"
"59","0.171875","0.171875","0.171875","0.234375","0.234375","0.234375","0.265625","0.265625","0.265625","0.140625","0.140625","0.140625","0.3515625","0.3515625","0.3515625","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.54296875","0.53125","0.5546875","0.1171875","0.1171875","0.1171875","0.375","0.375","0.375","0.4453125","0.4453125","0.4453125","0.5234375","0.5234375","0.5234375","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.3828125","0.3828125","0.3828125","0.1171875","0.1171875","0.1171875","0.1875","0.1875","0.1875","0.2265625","0.2265625","0.2265625","0.3671875","0.3671875","0.3671875","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.34375","0.34375","0.34375","0.3125","0.3125","0.3125"
"60","0.1015625","0.1015625","0.1015625","0.21875","0.21875","0.21875","0.359375","0.359375","0.359375","0.1171875","0.1171875","0.1171875","0.515625","0.515625","0.515625","0.53125","0.53125","0.53125","0.546875","0.546875","0.546875","0.546875","0.546875","0.546875","0.51171875","0.5078125","0.515625","0.0859375","0.0859375","0.0859375","0.484375","0.484375","0.484375","0.515625","0.515625","0.515625","0.4921875","0.4921875","0.4921875","0.375","0.375","0.375","0.5546875","0.5546875","0.5546875","0.4375","0.4375","0.4375","0.0859375","0.0859375","0.0859375","0.265625","0.265625","0.265625","0.1953125","0.1953125","0.1953125","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.5078125","0.5078125","0.5078125","0.546875","0.546875","0.546875","0.4140625","0.4140625","0.4140625","0.359375","0.359375","0.359375"
"61","0.1328125","0.1328125","0.1328125","0.21875","0.21875","0.21875","0.296875","0.296875","0.296875","0.1484375","0.1484375","0.1484375","0.3828125","0.3828125","0.3828125","0.4609375","0.4609375","0.4609375","0.5078125","0.5078125","0.5078125","0.484375","0.484375","0.484375","0.484375","0.4609375","0.5078125","0.1015625","0.1015625","0.1015625","0.3828125","0.3828125","0.3828125","0.4296875","0.4296875","0.4296875","0.5","0.5","0.5","0.3828125","0.3828125","0.3828125","0.484375","0.484375","0.484375","0.359375","0.359375","0.359375","0.1015625","0.1015625","0.1015625","0.1953125","0.1953125","0.1953125","0.1640625","0.1640625","0.1640625","0.3984375","0.3984375","0.3984375","0.4296875","0.4296875","0.4296875","0.484375","0.484375","0.484375","0.4375","0.4375","0.4375","0.328125","0.328125","0.328125","0.328125","0.328125","0.328125"
"62","0.0859375","0.0859375","0.0859375","0.234375","0.234375","0.234375","0.265625","0.265625","0.265625","0.125","0.125","0.125","0.4921875","0.4921875","0.4921875","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.56640625","0.5625","0.5703125","0.1328125","0.1328125","0.1328125","0.4453125","0.4453125","0.4453125","0.484375","0.484375","0.484375","0.6328125","0.6328125","0.6328125","0.3984375","0.3984375","0.3984375","0.6171875","0.6171875","0.6171875","0.4453125","0.4453125","0.4453125","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.171875","0.171875","0.171875","0.3984375","0.3984375","0.3984375","0.5","0.5","0.5","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.453125","0.453125","0.453125","0.3125","0.3125","0.3125"
"63","0.140625","0.140625","0.140625","0.2890625","0.2890625","0.2890625","0.296875","0.296875","0.296875","0.1484375","0.1484375","0.1484375","0.453125","0.453125","0.453125","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.609375","0.609375","0.609375","0.5390625","0.5390625","0.5390625","0.125","0.125","0.125","0.3984375","0.3984375","0.3984375","0.453125","0.453125","0.453125","0.5625","0.5625","0.5625","0.421875","0.421875","0.421875","0.609375","0.609375","0.609375","0.4375","0.4375","0.4375","0.125","0.125","0.125","0.203125","0.203125","0.203125","0.203125","0.203125","0.203125","0.4140625","0.4140625","0.4140625","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.578125","0.578125","0.578125","0.3671875","0.3671875","0.3671875","0.3359375","0.3359375","0.3359375"
"64","0.1796875","0.1796875","0.1796875","0.2734375","0.2734375","0.2734375","0.3203125","0.3203125","0.3203125","0.1484375","0.1484375","0.1484375","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.4609375","0.4609375","0.4609375","0.6796875","0.6796875","0.6796875","0.46875","0.46875","0.46875","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.2578125","0.2578125","0.2578125","0.546875","0.546875","0.546875","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.4140625","0.4140625","0.4140625","0.421875","0.421875","0.421875"
"65","0.171875","0.171875","0.171875","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.125","0.125","0.125","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.52734375","0.515625","0.5390625","0.1171875","0.1171875","0.1171875","0.4453125","0.4453125","0.4453125","0.5","0.5","0.5","0.5859375","0.5859375","0.5859375","0.3984375","0.3984375","0.3984375","0.59375","0.59375","0.59375","0.390625","0.390625","0.390625","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.1953125","0.1953125","0.1953125","0.4453125","0.4453125","0.4453125","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.3984375","0.3984375","0.3984375","0.34375","0.34375","0.34375"
"66","0.15625","0.15625","0.15625","0.2734375","0.2734375","0.2734375","0.3203125","0.3203125","0.3203125","0.09375","0.09375","0.09375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.52734375","0.5234375","0.53125","0.0859375","0.0859375","0.0859375","0.4296875","0.4296875","0.4296875","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.4375","0.4375","0.4375","0.5859375","0.5859375","0.5859375","0.3828125","0.3828125","0.3828125","0.0859375","0.0859375","0.0859375","0.265625","0.265625","0.265625","0.1953125","0.1953125","0.1953125","0.390625","0.390625","0.390625","0.4375","0.4375","0.4375","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.3828125","0.3828125","0.3828125","0.359375","0.359375","0.359375"
"67","0.1875","0.1875","0.1875","0.2265625","0.2265625","0.2265625","0.2734375","0.2734375","0.2734375","0.140625","0.140625","0.140625","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.59765625","0.59375","0.6015625","0.1171875","0.1171875","0.1171875","0.453125","0.453125","0.453125","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.4296875","0.4296875","0.4296875","0.6328125","0.6328125","0.6328125","0.46875","0.46875","0.46875","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.234375","0.234375","0.234375","0.4609375","0.4609375","0.4609375","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.4765625","0.4765625","0.4765625","0.3828125","0.3828125","0.3828125"
"68","0.1015625","0.1015625","0.1015625","0.21875","0.21875","0.21875","0.3125","0.3125","0.3125","0.171875","0.171875","0.171875","0.421875","0.421875","0.421875","0.453125","0.453125","0.453125","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.48828125","0.46875","0.5078125","0.0546875","0.0546875","0.0546875","0.4140625","0.4140625","0.4140625","0.390625","0.390625","0.390625","0.4765625","0.4765625","0.4765625","0.34375","0.34375","0.34375","0.578125","0.578125","0.578125","0.390625","0.390625","0.390625","0.0546875","0.0546875","0.0546875","0.28125","0.28125","0.28125","0.1640625","0.1640625","0.1640625","0.375","0.375","0.375","0.4296875","0.4296875","0.4296875","0.4765625","0.4765625","0.4765625","0.53125","0.53125","0.53125","0.359375","0.359375","0.359375","0.328125","0.328125","0.328125"
"69","0.140625","0.140625","0.140625","0.2265625","0.2265625","0.2265625","0.3125","0.3125","0.3125","0.109375","0.109375","0.109375","0.484375","0.484375","0.484375","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.546875","0.53125","0.5625","0.078125","0.078125","0.078125","0.4453125","0.4453125","0.4453125","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.390625","0.390625","0.390625","0.6328125","0.6328125","0.6328125","0.4765625","0.4765625","0.4765625","0.078125","0.078125","0.078125","0.28125","0.28125","0.28125","0.140625","0.140625","0.140625","0.40625","0.40625","0.40625","0.46875","0.46875","0.46875","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.3828125","0.3828125","0.3828125","0.3515625","0.3515625","0.3515625"
"70","0.2109375","0.2109375","0.2109375","0.234375","0.234375","0.234375","0.3828125","0.3828125","0.3828125","0.171875","0.171875","0.171875","0.453125","0.453125","0.453125","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.5078125","0.5","0.515625","0.1171875","0.1171875","0.1171875","0.4140625","0.4140625","0.4140625","0.4296875","0.4296875","0.4296875","0.484375","0.484375","0.484375","0.3828125","0.3828125","0.3828125","0.609375","0.609375","0.609375","0.40625","0.40625","0.40625","0.1171875","0.1171875","0.1171875","0.2890625","0.2890625","0.2890625","0.28125","0.28125","0.28125","0.5","0.5","0.5","0.453125","0.453125","0.453125","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.34375","0.34375","0.34375","0.4609375","0.4609375","0.4609375"
"71","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.2734375","0.2734375","0.2734375","0.1796875","0.1796875","0.1796875","0.359375","0.359375","0.359375","0.375","0.375","0.375","0.421875","0.421875","0.421875","0.5078125","0.5078125","0.5078125","0.4453125","0.4453125","0.4453125","0.125","0.125","0.125","0.375","0.375","0.375","0.390625","0.390625","0.390625","0.4140625","0.4140625","0.4140625","0.359375","0.359375","0.359375","0.515625","0.515625","0.515625","0.3671875","0.3671875","0.3671875","0.125","0.125","0.125","0.234375","0.234375","0.234375","0.2109375","0.2109375","0.2109375","0.3125","0.3125","0.3125","0.4296875","0.4296875","0.4296875","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.3671875","0.3671875","0.3671875","0.3125","0.3125","0.3125"
"72","0.1796875","0.1796875","0.1796875","0.3125","0.3125","0.3125","0.3359375","0.3359375","0.3359375","0.1640625","0.1640625","0.1640625","0.421875","0.421875","0.421875","0.515625","0.515625","0.515625","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.51171875","0.5","0.5234375","0.09375","0.09375","0.09375","0.4453125","0.4453125","0.4453125","0.4296875","0.4296875","0.4296875","0.5546875","0.5546875","0.5546875","0.3515625","0.3515625","0.3515625","0.6328125","0.6328125","0.6328125","0.3984375","0.3984375","0.3984375","0.09375","0.09375","0.09375","0.296875","0.296875","0.296875","0.2265625","0.2265625","0.2265625","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.5546875","0.5546875","0.5546875","0.4296875","0.4296875","0.4296875","0.3671875","0.3671875","0.3671875"
"73","0.140625","0.140625","0.140625","0.2265625","0.2265625","0.2265625","0.3359375","0.3359375","0.3359375","0.1015625","0.1015625","0.1015625","0.4609375","0.4609375","0.4609375","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.5078125","0.5","0.515625","0.0546875","0.0546875","0.0546875","0.3984375","0.3984375","0.3984375","0.4609375","0.4609375","0.4609375","0.6015625","0.6015625","0.6015625","0.375","0.375","0.375","0.5546875","0.5546875","0.5546875","0.453125","0.453125","0.453125","0.0546875","0.0546875","0.0546875","0.234375","0.234375","0.234375","0.2109375","0.2109375","0.2109375","0.4296875","0.4296875","0.4296875","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.5234375","0.5234375","0.5234375","0.359375","0.359375","0.359375","0.34375","0.34375","0.34375"
"74","0.2109375","0.2109375","0.2109375","0.2578125","0.2578125","0.2578125","0.3359375","0.3359375","0.3359375","0.1796875","0.1796875","0.1796875","0.484375","0.484375","0.484375","0.453125","0.453125","0.453125","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.5234375","0.5","0.546875","0.078125","0.078125","0.078125","0.4296875","0.4296875","0.4296875","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.3671875","0.3671875","0.3671875","0.546875","0.546875","0.546875","0.484375","0.484375","0.484375","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.453125","0.453125","0.453125","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.421875","0.421875","0.421875","0.4375","0.4375","0.4375"
"75","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.296875","0.296875","0.296875","0.09375","0.09375","0.09375","0.4609375","0.4609375","0.4609375","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.58984375","0.5859375","0.59375","0.0859375","0.0859375","0.0859375","0.46875","0.46875","0.46875","0.4609375","0.4609375","0.4609375","0.6015625","0.6015625","0.6015625","0.3671875","0.3671875","0.3671875","0.5625","0.5625","0.5625","0.421875","0.421875","0.421875","0.0859375","0.0859375","0.0859375","0.3203125","0.3203125","0.3203125","0.171875","0.171875","0.171875","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.4609375","0.4609375","0.4609375","0.3359375","0.3359375","0.3359375"
"76","0.1640625","0.1640625","0.1640625","0.2890625","0.2890625","0.2890625","0.3046875","0.3046875","0.3046875","0.1015625","0.1015625","0.1015625","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.515625","0.515625","0.515625","0.6484375","0.6484375","0.6484375","0.546875","0.5390625","0.5546875","0.0625","0.0625","0.0625","0.4921875","0.4921875","0.4921875","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.421875","0.421875","0.421875","0.59375","0.59375","0.59375","0.4921875","0.4921875","0.4921875","0.0625","0.0625","0.0625","0.28125","0.28125","0.28125","0.2421875","0.2421875","0.2421875","0.4453125","0.4453125","0.4453125","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.4453125","0.4453125","0.4453125","0.3203125","0.3203125","0.3203125"
"77","0.109375","0.109375","0.109375","0.2109375","0.2109375","0.2109375","0.171875","0.171875","0.171875","0.140625","0.140625","0.140625","0.453125","0.453125","0.453125","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.4921875","0.4921875","0.4921875","0.1015625","0.1015625","0.1015625","0.3828125","0.3828125","0.3828125","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.390625","0.390625","0.390625","0.53125","0.53125","0.53125","0.359375","0.359375","0.359375","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.203125","0.203125","0.203125","0.40625","0.40625","0.40625","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.328125","0.328125","0.328125","0.28125","0.28125","0.28125"
"78","0.1953125","0.1953125","0.1953125","0.2734375","0.2734375","0.2734375","0.359375","0.359375","0.359375","0.1640625","0.1640625","0.1640625","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.5625","0.5546875","0.5703125","0.09375","0.09375","0.09375","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.421875","0.421875","0.421875","0.609375","0.609375","0.609375","0.4296875","0.4296875","0.4296875","0.09375","0.09375","0.09375","0.265625","0.265625","0.265625","0.2265625","0.2265625","0.2265625","0.5078125","0.5078125","0.5078125","0.484375","0.484375","0.484375","0.703125","0.703125","0.703125","0.59375","0.59375","0.59375","0.4296875","0.4296875","0.4296875","0.3828125","0.3828125","0.3828125"
"79","0.1875","0.1875","0.1875","0.3359375","0.3359375","0.3359375","0.3515625","0.3515625","0.3515625","0.171875","0.171875","0.171875","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.6328125","0.625","0.640625","0.1015625","0.1015625","0.1015625","0.5078125","0.5078125","0.5078125","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.4453125","0.4453125","0.4453125","0.6484375","0.6484375","0.6484375","0.453125","0.453125","0.453125","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.1953125","0.1953125","0.1953125","0.46875","0.46875","0.46875","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.671875","0.671875","0.671875","0.46875","0.46875","0.46875","0.390625","0.390625","0.390625"
"80","0.109375","0.109375","0.109375","0.296875","0.296875","0.296875","0.25","0.25","0.25","0.1171875","0.1171875","0.1171875","0.46875","0.46875","0.46875","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.49609375","0.484375","0.5078125","0.1328125","0.1328125","0.1328125","0.390625","0.390625","0.390625","0.46875","0.46875","0.46875","0.5234375","0.5234375","0.5234375","0.421875","0.421875","0.421875","0.5859375","0.5859375","0.5859375","0.390625","0.390625","0.390625","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.4609375","0.4609375","0.4609375","0.546875","0.546875","0.546875","0.53125","0.53125","0.53125","0.4296875","0.4296875","0.4296875","0.3203125","0.3203125","0.3203125"
"81","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.2890625","0.2890625","0.2890625","0.1015625","0.1015625","0.1015625","0.3984375","0.3984375","0.3984375","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.5625","0.5546875","0.5703125","0.0859375","0.0859375","0.0859375","0.390625","0.390625","0.390625","0.4140625","0.4140625","0.4140625","0.5703125","0.5703125","0.5703125","0.359375","0.359375","0.359375","0.609375","0.609375","0.609375","0.4296875","0.4296875","0.4296875","0.0859375","0.0859375","0.0859375","0.2578125","0.2578125","0.2578125","0.203125","0.203125","0.203125","0.4296875","0.4296875","0.4296875","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.421875","0.421875","0.421875","0.3125","0.3125","0.3125"
"82","0.1640625","0.1640625","0.1640625","0.296875","0.296875","0.296875","0.3359375","0.3359375","0.3359375","0.078125","0.078125","0.078125","0.4609375","0.4609375","0.4609375","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.5390625","0.53125","0.546875","0.1015625","0.1015625","0.1015625","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.3828125","0.3828125","0.3828125","0.625","0.625","0.625","0.453125","0.453125","0.453125","0.1015625","0.1015625","0.1015625","0.2890625","0.2890625","0.2890625","0.2109375","0.2109375","0.2109375","0.4765625","0.4765625","0.4765625","0.4140625","0.4140625","0.4140625","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.4375","0.4375","0.4375","0.3515625","0.3515625","0.3515625"
"83","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.296875","0.296875","0.296875","0.109375","0.109375","0.109375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.5078125","0.5","0.515625","0.109375","0.109375","0.109375","0.3203125","0.3203125","0.3203125","0.390625","0.390625","0.390625","0.4609375","0.4609375","0.4609375","0.3671875","0.3671875","0.3671875","0.546875","0.546875","0.546875","0.390625","0.390625","0.390625","0.109375","0.109375","0.109375","0.2109375","0.2109375","0.2109375","0.203125","0.203125","0.203125","0.390625","0.390625","0.390625","0.3984375","0.3984375","0.3984375","0.4375","0.4375","0.4375","0.515625","0.515625","0.515625","0.34375","0.34375","0.34375","0.3046875","0.3046875","0.3046875"
"84","0.1640625","0.1640625","0.1640625","0.2578125","0.2578125","0.2578125","0.328125","0.328125","0.328125","0.109375","0.109375","0.109375","0.4140625","0.4140625","0.4140625","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.49609375","0.484375","0.5078125","0.0859375","0.0859375","0.0859375","0.3671875","0.3671875","0.3671875","0.4296875","0.4296875","0.4296875","0.4375","0.4375","0.4375","0.3828125","0.3828125","0.3828125","0.5078125","0.5078125","0.5078125","0.3671875","0.3671875","0.3671875","0.0859375","0.0859375","0.0859375","0.171875","0.171875","0.171875","0.2109375","0.2109375","0.2109375","0.3515625","0.3515625","0.3515625","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.40625","0.40625","0.40625","0.296875","0.296875","0.296875"
"85","0.25","0.25","0.25","0.3125","0.3125","0.3125","0.4375","0.4375","0.4375","0.3125","0.3125","0.3125","0.375","0.375","0.375","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.5625","0.5625","0.5625","0.1875","0.1875","0.1875","0.375","0.375","0.375","0.375","0.375","0.375","0.5625","0.5625","0.5625","0.4375","0.4375","0.4375","0.6875","0.6875","0.6875","0.3125","0.3125","0.3125","0.1875","0.1875","0.1875","0.25","0.25","0.25","0.375","0.375","0.375","0.5","0.5","0.5","0.5","0.5","0.5","0.4375","0.4375","0.4375","0.625","0.625","0.625","0.375","0.375","0.375","0.4375","0.4375","0.4375"
"95","0.2578125","0.2578125","0.2578125","0.4453125","0.4453125","0.4453125","0.46875","0.46875","0.46875","0.25","0.25","0.25","0.5625","0.5625","0.5625","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.63671875","0.6328125","0.640625","0.0703125","0.0703125","0.0703125","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.5546875","0.5546875","0.5546875","0.7421875","0.7421875","0.7421875","0.5078125","0.5078125","0.5078125","0.0703125","0.0703125","0.0703125","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.546875","0.546875","0.546875","0.5","0.5","0.5","0.7265625","0.7265625","0.7265625","0.71875","0.71875","0.71875","0.5078125","0.5078125","0.5078125","0.390625","0.390625","0.390625"
"96","0.171875","0.171875","0.171875","0.4375","0.4375","0.4375","0.3203125","0.3203125","0.3203125","0.15625","0.15625","0.15625","0.4921875","0.4921875","0.4921875","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.52734375","0.5078125","0.546875","0.1328125","0.1328125","0.1328125","0.34375","0.34375","0.34375","0.453125","0.453125","0.453125","0.5546875","0.5546875","0.5546875","0.3828125","0.3828125","0.3828125","0.640625","0.640625","0.640625","0.390625","0.390625","0.390625","0.1328125","0.1328125","0.1328125","0.1875","0.1875","0.1875","0.1953125","0.1953125","0.1953125","0.359375","0.359375","0.359375","0.40625","0.40625","0.40625","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.4296875","0.4296875","0.4296875","0.3203125","0.3203125","0.3203125"
"97","0.1484375","0.1484375","0.1484375","0.4140625","0.4140625","0.4140625","0.390625","0.390625","0.390625","0.3125","0.3125","0.3125","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.5859375","0.5859375","0.5859375","0.0703125","0.0703125","0.0703125","0.5","0.5","0.5","0.484375","0.484375","0.484375","0.65625","0.65625","0.65625","0.515625","0.515625","0.515625","0.703125","0.703125","0.703125","0.4921875","0.4921875","0.4921875","0.0703125","0.0703125","0.0703125","0.2109375","0.2109375","0.2109375","0.2109375","0.2109375","0.2109375","0.4609375","0.4609375","0.4609375","0.46875","0.46875","0.46875","0.625","0.625","0.625","0.625","0.625","0.625","0.46875","0.46875","0.46875","0.3828125","0.3828125","0.3828125"
"98","0.15625","0.15625","0.15625","0.3671875","0.3671875","0.3671875","0.390625","0.390625","0.390625","0.1953125","0.1953125","0.1953125","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.390625","0.390625","0.390625","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.4140625","0.4140625","0.4140625","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.234375","0.234375","0.234375","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.390625","0.390625","0.390625","0.328125","0.328125","0.328125"
"99","0.15625","0.15625","0.15625","0.4609375","0.4609375","0.4609375","0.40625","0.40625","0.40625","0.265625","0.265625","0.265625","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.63671875","0.6328125","0.640625","0.125","0.125","0.125","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.546875","0.546875","0.546875","0.703125","0.703125","0.703125","0.4921875","0.4921875","0.4921875","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.171875","0.171875","0.171875","0.4296875","0.4296875","0.4296875","0.4609375","0.4609375","0.4609375","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.46875","0.46875","0.46875","0.328125","0.328125","0.328125"
"100","0.2578125","0.2578125","0.2578125","0.4296875","0.4296875","0.4296875","0.3671875","0.3671875","0.3671875","0.2265625","0.2265625","0.2265625","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.53515625","0.53125","0.5390625","0.0546875","0.0546875","0.0546875","0.3515625","0.3515625","0.3515625","0.4453125","0.4453125","0.4453125","0.625","0.625","0.625","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.4609375","0.4609375","0.4609375","0.0546875","0.0546875","0.0546875","0.203125","0.203125","0.203125","0.25","0.25","0.25","0.421875","0.421875","0.421875","0.4921875","0.4921875","0.4921875","0.609375","0.609375","0.609375","0.59375","0.59375","0.59375","0.4375","0.4375","0.4375","0.3359375","0.3359375","0.3359375"
"101","0.1953125","0.1953125","0.1953125","0.4609375","0.4609375","0.4609375","0.3984375","0.3984375","0.3984375","0.2734375","0.2734375","0.2734375","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.6484375","0.640625","0.65625","0.046875","0.046875","0.046875","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.5234375","0.5234375","0.5234375","0.71875","0.71875","0.71875","0.4921875","0.4921875","0.4921875","0.046875","0.046875","0.046875","0.234375","0.234375","0.234375","0.2578125","0.2578125","0.2578125","0.4375","0.4375","0.4375","0.546875","0.546875","0.546875","0.6875","0.6875","0.6875","0.65625","0.65625","0.65625","0.453125","0.453125","0.453125","0.359375","0.359375","0.359375"
"102","0.21875","0.21875","0.21875","0.5234375","0.5234375","0.5234375","0.5","0.5","0.5","0.2890625","0.2890625","0.2890625","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.65625","0.6484375","0.6640625","0.0703125","0.0703125","0.0703125","0.4921875","0.4921875","0.4921875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.0703125","0.0703125","0.0703125","0.2890625","0.2890625","0.2890625","0.296875","0.296875","0.296875","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.5234375","0.5234375","0.5234375","0.4453125","0.4453125","0.4453125"
"103","0.2109375","0.2109375","0.2109375","0.4296875","0.4296875","0.4296875","0.3671875","0.3671875","0.3671875","0.2734375","0.2734375","0.2734375","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.6015625","0.6015625","0.6015625","0.58984375","0.5390625","0.640625","0.0859375","0.0859375","0.0859375","0.40625","0.40625","0.40625","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.234375","0.234375","0.234375","0.2265625","0.2265625","0.2265625","0.359375","0.359375","0.359375","0.4765625","0.4765625","0.4765625","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.40625","0.40625","0.40625","0.375","0.375","0.375"
"104","0.25","0.25","0.25","0.3984375","0.3984375","0.3984375","0.34375","0.34375","0.34375","0.2734375","0.2734375","0.2734375","0.515625","0.515625","0.515625","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.6015625","0.578125","0.625","0.0703125","0.0703125","0.0703125","0.40625","0.40625","0.40625","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.5","0.5","0.5","0.0703125","0.0703125","0.0703125","0.265625","0.265625","0.265625","0.28125","0.28125","0.28125","0.421875","0.421875","0.421875","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.4609375","0.4609375","0.4609375","0.421875","0.421875","0.421875"
"105","0.140625","0.140625","0.140625","0.4375","0.4375","0.4375","0.390625","0.390625","0.390625","0.265625","0.265625","0.265625","0.46875","0.46875","0.46875","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.5390625","0.5234375","0.5546875","0.1171875","0.1171875","0.1171875","0.390625","0.390625","0.390625","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.3984375","0.3984375","0.3984375","0.6875","0.6875","0.6875","0.4453125","0.4453125","0.4453125","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.234375","0.234375","0.234375","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.40625","0.40625","0.40625","0.328125","0.328125","0.328125"
"106","0.203125","0.203125","0.203125","0.3984375","0.3984375","0.3984375","0.4609375","0.4609375","0.4609375","0.3046875","0.3046875","0.3046875","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.0390625","0.0390625","0.0390625","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.5","0.5","0.5","0.0390625","0.0390625","0.0390625","0.3203125","0.3203125","0.3203125","0.328125","0.328125","0.328125","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.46875","0.46875","0.46875","0.421875","0.421875","0.421875"
"107","0.171875","0.171875","0.171875","0.421875","0.421875","0.421875","0.4453125","0.4453125","0.4453125","0.296875","0.296875","0.296875","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.609375","0.59375","0.625","0.1484375","0.1484375","0.1484375","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.703125","0.703125","0.703125","0.5234375","0.5234375","0.5234375","0.6953125","0.6953125","0.6953125","0.5390625","0.5390625","0.5390625","0.1484375","0.1484375","0.1484375","0.2421875","0.2421875","0.2421875","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.515625","0.515625","0.515625","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.46875","0.46875","0.46875","0.4296875","0.4296875","0.4296875"
"108","0.1796875","0.1796875","0.1796875","0.4296875","0.4296875","0.4296875","0.3671875","0.3671875","0.3671875","0.3125","0.3125","0.3125","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.625","0.625","0.625","0.59375","0.578125","0.609375","0.1171875","0.1171875","0.1171875","0.484375","0.484375","0.484375","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.5390625","0.5390625","0.5390625","0.1171875","0.1171875","0.1171875","0.171875","0.171875","0.171875","0.234375","0.234375","0.234375","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.4921875","0.4921875","0.4921875","0.34375","0.34375","0.34375"
"109","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.484375","0.484375","0.484375","0.28125","0.28125","0.28125","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.64453125","0.6171875","0.671875","0.1171875","0.1171875","0.1171875","0.4296875","0.4296875","0.4296875","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.546875","0.546875","0.546875","0.7578125","0.7578125","0.7578125","0.4921875","0.4921875","0.4921875","0.1171875","0.1171875","0.1171875","0.3125","0.3125","0.3125","0.328125","0.328125","0.328125","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.7890625","0.7890625","0.7890625","0.46875","0.46875","0.46875","0.4140625","0.4140625","0.4140625"
"110","0.1875","0.1875","0.1875","0.375","0.375","0.375","0.3046875","0.3046875","0.3046875","0.265625","0.265625","0.265625","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.56640625","0.5546875","0.578125","0.1484375","0.1484375","0.1484375","0.4140625","0.4140625","0.4140625","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.515625","0.515625","0.515625","0.6796875","0.6796875","0.6796875","0.4453125","0.4453125","0.4453125","0.1484375","0.1484375","0.1484375","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.421875","0.421875","0.421875","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.484375","0.484375","0.484375","0.3359375","0.3359375","0.3359375"
"111","0.15625","0.15625","0.15625","0.453125","0.453125","0.453125","0.3671875","0.3671875","0.3671875","0.203125","0.203125","0.203125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.65625","0.640625","0.671875","0.1171875","0.1171875","0.1171875","0.421875","0.421875","0.421875","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.453125","0.453125","0.453125","0.1171875","0.1171875","0.1171875","0.1640625","0.1640625","0.1640625","0.1796875","0.1796875","0.1796875","0.4296875","0.4296875","0.4296875","0.4453125","0.4453125","0.4453125","0.5703125","0.5703125","0.5703125","0.7109375","0.7109375","0.7109375","0.4609375","0.4609375","0.4609375","0.3515625","0.3515625","0.3515625"
"112","0.2109375","0.2109375","0.2109375","0.4375","0.4375","0.4375","0.421875","0.421875","0.421875","0.203125","0.203125","0.203125","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.65625","0.65625","0.65625","0.6171875","0.609375","0.625","0.1015625","0.1015625","0.1015625","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.7109375","0.7109375","0.7109375","0.515625","0.515625","0.515625","0.1015625","0.1015625","0.1015625","0.2890625","0.2890625","0.2890625","0.3046875","0.3046875","0.3046875","0.484375","0.484375","0.484375","0.484375","0.484375","0.484375","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.4375","0.4375","0.4375","0.421875","0.421875","0.421875"
"113","0.1796875","0.1796875","0.1796875","0.4765625","0.4765625","0.4765625","0.3984375","0.3984375","0.3984375","0.265625","0.265625","0.265625","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.5859375","0.578125","0.59375","0.1015625","0.1015625","0.1015625","0.375","0.375","0.375","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.4453125","0.4453125","0.4453125","0.1015625","0.1015625","0.1015625","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.4296875","0.4296875","0.4296875","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.4921875","0.4921875","0.4921875","0.328125","0.328125","0.328125"
"114","0.1640625","0.1640625","0.1640625","0.4375","0.4375","0.4375","0.4140625","0.4140625","0.4140625","0.2734375","0.2734375","0.2734375","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.5390625","0.5390625","0.5390625","0.53125","0.53125","0.53125","0.51953125","0.484375","0.5546875","0.0625","0.0625","0.0625","0.3984375","0.3984375","0.3984375","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.453125","0.453125","0.453125","0.0625","0.0625","0.0625","0.2109375","0.2109375","0.2109375","0.2734375","0.2734375","0.2734375","0.4609375","0.4609375","0.4609375","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.453125","0.453125","0.453125","0.421875","0.421875","0.421875"
"115","0.171875","0.171875","0.171875","0.390625","0.390625","0.390625","0.390625","0.390625","0.390625","0.2734375","0.2734375","0.2734375","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.5703125","0.5546875","0.5859375","0.078125","0.078125","0.078125","0.4140625","0.4140625","0.4140625","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.5234375","0.5234375","0.5234375","0.65625","0.65625","0.65625","0.421875","0.421875","0.421875","0.078125","0.078125","0.078125","0.3046875","0.3046875","0.3046875","0.2734375","0.2734375","0.2734375","0.40625","0.40625","0.40625","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.421875","0.421875","0.421875","0.3671875","0.3671875","0.3671875"
"116","0.15625","0.15625","0.15625","0.4140625","0.4140625","0.4140625","0.3515625","0.3515625","0.3515625","0.265625","0.265625","0.265625","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.55859375","0.5546875","0.5625","0.125","0.125","0.125","0.4375","0.4375","0.4375","0.484375","0.484375","0.484375","0.578125","0.578125","0.578125","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.4609375","0.4609375","0.4609375","0.125","0.125","0.125","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.4140625","0.4140625","0.4140625","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.46875","0.46875","0.46875","0.359375","0.359375","0.359375"
"117","0.1953125","0.1953125","0.1953125","0.46875","0.46875","0.46875","0.3671875","0.3671875","0.3671875","0.2890625","0.2890625","0.2890625","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.6484375","0.6328125","0.6640625","0.09375","0.09375","0.09375","0.3671875","0.3671875","0.3671875","0.5390625","0.5390625","0.5390625","0.609375","0.609375","0.609375","0.5390625","0.5390625","0.5390625","0.75","0.75","0.75","0.4765625","0.4765625","0.4765625","0.09375","0.09375","0.09375","0.15625","0.15625","0.15625","0.1953125","0.1953125","0.1953125","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.4453125","0.4453125","0.4453125","0.375","0.375","0.375"
"118","0.2109375","0.2109375","0.2109375","0.390625","0.390625","0.390625","0.4140625","0.4140625","0.4140625","0.328125","0.328125","0.328125","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.62890625","0.609375","0.6484375","0.1171875","0.1171875","0.1171875","0.4453125","0.4453125","0.4453125","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.5546875","0.5546875","0.5546875","0.71875","0.71875","0.71875","0.4765625","0.4765625","0.4765625","0.1171875","0.1171875","0.1171875","0.2890625","0.2890625","0.2890625","0.3046875","0.3046875","0.3046875","0.5078125","0.5078125","0.5078125","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.453125","0.453125","0.453125","0.296875","0.296875","0.296875"
"119","0.1953125","0.1953125","0.1953125","0.4453125","0.4453125","0.4453125","0.4375","0.4375","0.4375","0.2734375","0.2734375","0.2734375","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6328125","0.6171875","0.6484375","0.078125","0.078125","0.078125","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.5234375","0.5234375","0.5234375","0.7109375","0.7109375","0.7109375","0.5078125","0.5078125","0.5078125","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.2734375","0.2734375","0.2734375","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.4453125","0.4453125","0.4453125","0.4296875","0.4296875","0.4296875"
"120","0.1953125","0.1953125","0.1953125","0.3828125","0.3828125","0.3828125","0.4296875","0.4296875","0.4296875","0.3125","0.3125","0.3125","0.5078125","0.5078125","0.5078125","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.5703125","0.546875","0.59375","0.1328125","0.1328125","0.1328125","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.5078125","0.5078125","0.5078125","0.65625","0.65625","0.65625","0.484375","0.484375","0.484375","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.3046875","0.3046875","0.3046875","0.484375","0.484375","0.484375","0.4921875","0.4921875","0.4921875","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.421875","0.421875","0.421875","0.375","0.375","0.375"
"121","0.15625","0.15625","0.15625","0.3984375","0.3984375","0.3984375","0.359375","0.359375","0.359375","0.2578125","0.2578125","0.2578125","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.58984375","0.5625","0.6171875","0.1171875","0.1171875","0.1171875","0.421875","0.421875","0.421875","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.5078125","0.5078125","0.5078125","0.640625","0.640625","0.640625","0.4765625","0.4765625","0.4765625","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.4140625","0.4140625","0.4140625","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.4609375","0.4609375","0.4609375","0.3359375","0.3359375","0.3359375"
"122","0.1328125","0.1328125","0.1328125","0.4296875","0.4296875","0.4296875","0.3359375","0.3359375","0.3359375","0.2265625","0.2265625","0.2265625","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.6171875","0.609375","0.625","0.09375","0.09375","0.09375","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.09375","0.09375","0.09375","0.1640625","0.1640625","0.1640625","0.21875","0.21875","0.21875","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.4296875","0.4296875","0.4296875","0.390625","0.390625","0.390625"
"123","0.1796875","0.1796875","0.1796875","0.4140625","0.4140625","0.4140625","0.421875","0.421875","0.421875","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.61328125","0.578125","0.6484375","0.078125","0.078125","0.078125","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.53125","0.53125","0.53125","0.671875","0.671875","0.671875","0.484375","0.484375","0.484375","0.078125","0.078125","0.078125","0.234375","0.234375","0.234375","0.2734375","0.2734375","0.2734375","0.40625","0.40625","0.40625","0.484375","0.484375","0.484375","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.4453125","0.4453125","0.4453125","0.3984375","0.3984375","0.3984375"
"124","0.1484375","0.1484375","0.1484375","0.3828125","0.3828125","0.3828125","0.375","0.375","0.375","0.2578125","0.2578125","0.2578125","0.4921875","0.4921875","0.4921875","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.61328125","0.6015625","0.625","0.109375","0.109375","0.109375","0.453125","0.453125","0.453125","0.4921875","0.4921875","0.4921875","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.484375","0.484375","0.484375","0.109375","0.109375","0.109375","0.2265625","0.2265625","0.2265625","0.2578125","0.2578125","0.2578125","0.453125","0.453125","0.453125","0.4921875","0.4921875","0.4921875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.4375","0.4375","0.4375","0.359375","0.359375","0.359375"
"125","0.203125","0.203125","0.203125","0.4140625","0.4140625","0.4140625","0.4453125","0.4453125","0.4453125","0.2421875","0.2421875","0.2421875","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.6015625","0.5625","0.640625","0.0859375","0.0859375","0.0859375","0.4453125","0.4453125","0.4453125","0.5234375","0.5234375","0.5234375","0.6328125","0.6328125","0.6328125","0.5390625","0.5390625","0.5390625","0.6953125","0.6953125","0.6953125","0.46875","0.46875","0.46875","0.0859375","0.0859375","0.0859375","0.25","0.25","0.25","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.4375","0.4375","0.4375","0.4375","0.4375","0.4375"
"126","0.1796875","0.1796875","0.1796875","0.4765625","0.4765625","0.4765625","0.4140625","0.4140625","0.4140625","0.2265625","0.2265625","0.2265625","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.61328125","0.6015625","0.625","0.09375","0.09375","0.09375","0.3984375","0.3984375","0.3984375","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.5","0.5","0.5","0.734375","0.734375","0.734375","0.484375","0.484375","0.484375","0.09375","0.09375","0.09375","0.28125","0.28125","0.28125","0.296875","0.296875","0.296875","0.46875","0.46875","0.46875","0.515625","0.515625","0.515625","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.4765625","0.4765625","0.4765625","0.3671875","0.3671875","0.3671875"
"127","0.2109375","0.2109375","0.2109375","0.375","0.375","0.375","0.40625","0.40625","0.40625","0.2734375","0.2734375","0.2734375","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.60546875","0.5703125","0.640625","0.0703125","0.0703125","0.0703125","0.375","0.375","0.375","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.46875","0.46875","0.46875","0.0703125","0.0703125","0.0703125","0.234375","0.234375","0.234375","0.2578125","0.2578125","0.2578125","0.3671875","0.3671875","0.3671875","0.4296875","0.4296875","0.4296875","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.3984375","0.3984375","0.3984375","0.3671875","0.3671875","0.3671875"
"128","0.1796875","0.1796875","0.1796875","0.421875","0.421875","0.421875","0.3984375","0.3984375","0.3984375","0.2890625","0.2890625","0.2890625","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.6328125","0.609375","0.65625","0.1171875","0.1171875","0.1171875","0.484375","0.484375","0.484375","0.546875","0.546875","0.546875","0.6953125","0.6953125","0.6953125","0.5625","0.5625","0.5625","0.7265625","0.7265625","0.7265625","0.4765625","0.4765625","0.4765625","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.453125","0.453125","0.453125","0.4296875","0.4296875","0.4296875"
"129","0.1953125","0.1953125","0.1953125","0.4765625","0.4765625","0.4765625","0.375","0.375","0.375","0.296875","0.296875","0.296875","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.65234375","0.625","0.6796875","0.0859375","0.0859375","0.0859375","0.484375","0.484375","0.484375","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.4921875","0.4921875","0.4921875","0.6796875","0.6796875","0.6796875","0.46875","0.46875","0.46875","0.0859375","0.0859375","0.0859375","0.2265625","0.2265625","0.2265625","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.453125","0.453125","0.453125","0.40625","0.40625","0.40625"
"130","0.2265625","0.2265625","0.2265625","0.3828125","0.3828125","0.3828125","0.4140625","0.4140625","0.4140625","0.21875","0.21875","0.21875","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.6328125","0.5859375","0.6796875","0.0703125","0.0703125","0.0703125","0.4453125","0.4453125","0.4453125","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.5234375","0.5234375","0.5234375","0.71875","0.71875","0.71875","0.4609375","0.4609375","0.4609375","0.0703125","0.0703125","0.0703125","0.25","0.25","0.25","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.4765625","0.4765625","0.4765625","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.4140625","0.4140625","0.4140625","0.421875","0.421875","0.421875"
"131","0.203125","0.203125","0.203125","0.3984375","0.3984375","0.3984375","0.515625","0.515625","0.515625","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.66796875","0.6640625","0.671875","0.09375","0.09375","0.09375","0.4921875","0.4921875","0.4921875","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.09375","0.09375","0.09375","0.28125","0.28125","0.28125","0.3046875","0.3046875","0.3046875","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.4921875","0.4921875","0.4921875","0.46875","0.46875","0.46875"
"132","0.171875","0.171875","0.171875","0.484375","0.484375","0.484375","0.375","0.375","0.375","0.296875","0.296875","0.296875","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.1171875","0.1171875","0.1171875","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.6796875","0.6796875","0.6796875","0.4921875","0.4921875","0.4921875","0.1171875","0.1171875","0.1171875","0.2109375","0.2109375","0.2109375","0.1875","0.1875","0.1875","0.4140625","0.4140625","0.4140625","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.4453125","0.4453125","0.4453125","0.3359375","0.3359375","0.3359375"
"133","0.21875","0.21875","0.21875","0.4453125","0.4453125","0.4453125","0.3515625","0.3515625","0.3515625","0.3203125","0.3203125","0.3203125","0.625","0.625","0.625","0.625","0.625","0.625","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.625","0.6015625","0.6484375","0.1328125","0.1328125","0.1328125","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.5078125","0.5078125","0.5078125","0.1328125","0.1328125","0.1328125","0.1875","0.1875","0.1875","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.5390625","0.5390625","0.5390625","0.375","0.375","0.375"
"134","0.1484375","0.1484375","0.1484375","0.40625","0.40625","0.40625","0.453125","0.453125","0.453125","0.3203125","0.3203125","0.3203125","0.53125","0.53125","0.53125","0.515625","0.515625","0.515625","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.58984375","0.5859375","0.59375","0.1328125","0.1328125","0.1328125","0.3984375","0.3984375","0.3984375","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.5390625","0.5390625","0.5390625","0.7265625","0.7265625","0.7265625","0.4765625","0.4765625","0.4765625","0.1328125","0.1328125","0.1328125","0.2578125","0.2578125","0.2578125","0.2421875","0.2421875","0.2421875","0.4609375","0.4609375","0.4609375","0.4921875","0.4921875","0.4921875","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.4296875","0.4296875","0.4296875","0.34375","0.34375","0.34375"
"135","0.1796875","0.1796875","0.1796875","0.4140625","0.4140625","0.4140625","0.359375","0.359375","0.359375","0.2734375","0.2734375","0.2734375","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.59765625","0.5859375","0.609375","0.0859375","0.0859375","0.0859375","0.421875","0.421875","0.421875","0.5","0.5","0.5","0.625","0.625","0.625","0.515625","0.515625","0.515625","0.671875","0.671875","0.671875","0.46875","0.46875","0.46875","0.0859375","0.0859375","0.0859375","0.2265625","0.2265625","0.2265625","0.234375","0.234375","0.234375","0.4296875","0.4296875","0.4296875","0.4296875","0.4296875","0.4296875","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.46875","0.46875","0.46875","0.3203125","0.3203125","0.3203125"
"136","0.15625","0.15625","0.15625","0.40625","0.40625","0.40625","0.4296875","0.4296875","0.4296875","0.2265625","0.2265625","0.2265625","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.62109375","0.609375","0.6328125","0.0703125","0.0703125","0.0703125","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.5546875","0.5546875","0.5546875","0.8125","0.8125","0.8125","0.4296875","0.4296875","0.4296875","0.0703125","0.0703125","0.0703125","0.265625","0.265625","0.265625","0.3046875","0.3046875","0.3046875","0.5078125","0.5078125","0.5078125","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.4453125","0.4453125","0.4453125","0.3984375","0.3984375","0.3984375"
"137","0.1484375","0.1484375","0.1484375","0.4296875","0.4296875","0.4296875","0.3828125","0.3828125","0.3828125","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.5859375","0.5859375","0.5859375","0.51953125","0.5","0.5390625","0.1015625","0.1015625","0.1015625","0.375","0.375","0.375","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.4765625","0.4765625","0.4765625","0.640625","0.640625","0.640625","0.4140625","0.4140625","0.4140625","0.1015625","0.1015625","0.1015625","0.203125","0.203125","0.203125","0.171875","0.171875","0.171875","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.421875","0.421875","0.421875","0.265625","0.265625","0.265625"
"138","0.1953125","0.1953125","0.1953125","0.4140625","0.4140625","0.4140625","0.3359375","0.3359375","0.3359375","0.234375","0.234375","0.234375","0.5078125","0.5078125","0.5078125","0.5234375","0.5234375","0.5234375","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.5546875","0.546875","0.5625","0.140625","0.140625","0.140625","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.4609375","0.4609375","0.4609375","0.140625","0.140625","0.140625","0.234375","0.234375","0.234375","0.2265625","0.2265625","0.2265625","0.421875","0.421875","0.421875","0.421875","0.421875","0.421875","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.4453125","0.4453125","0.4453125","0.25","0.25","0.25"
"139","0.09375","0.09375","0.09375","0.40625","0.40625","0.40625","0.4609375","0.4609375","0.4609375","0.1953125","0.1953125","0.1953125","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.60546875","0.5703125","0.640625","0.125","0.125","0.125","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.7109375","0.7109375","0.7109375","0.4921875","0.4921875","0.4921875","0.125","0.125","0.125","0.234375","0.234375","0.234375","0.25","0.25","0.25","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.6484375","0.6484375","0.6484375","0.484375","0.484375","0.484375","0.421875","0.421875","0.421875"
"140","0.1953125","0.1953125","0.1953125","0.453125","0.453125","0.453125","0.3984375","0.3984375","0.3984375","0.3125","0.3125","0.3125","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.59375","0.578125","0.609375","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.5234375","0.5234375","0.5234375","0.6328125","0.6328125","0.6328125","0.4765625","0.4765625","0.4765625","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.2421875","0.2421875","0.2421875","0.4453125","0.4453125","0.4453125","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.453125","0.453125","0.453125","0.3203125","0.3203125","0.3203125"
"141","0.15625","0.15625","0.15625","0.3671875","0.3671875","0.3671875","0.46875","0.46875","0.46875","0.2421875","0.2421875","0.2421875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.609375","0.578125","0.640625","0.09375","0.09375","0.09375","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.4765625","0.4765625","0.4765625","0.6953125","0.6953125","0.6953125","0.46875","0.46875","0.46875","0.09375","0.09375","0.09375","0.2265625","0.2265625","0.2265625","0.2734375","0.2734375","0.2734375","0.5078125","0.5078125","0.5078125","0.4765625","0.4765625","0.4765625","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.4375","0.4375","0.4375","0.40625","0.40625","0.40625"
"142","0.1640625","0.1640625","0.1640625","0.375","0.375","0.375","0.328125","0.328125","0.328125","0.171875","0.171875","0.171875","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.60546875","0.59375","0.6171875","0.140625","0.140625","0.140625","0.375","0.375","0.375","0.421875","0.421875","0.421875","0.6015625","0.6015625","0.6015625","0.453125","0.453125","0.453125","0.671875","0.671875","0.671875","0.46875","0.46875","0.46875","0.140625","0.140625","0.140625","0.21875","0.21875","0.21875","0.25","0.25","0.25","0.40625","0.40625","0.40625","0.421875","0.421875","0.421875","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.4453125","0.4453125","0.4453125","0.28125","0.28125","0.28125"
"143","0.15625","0.15625","0.15625","0.390625","0.390625","0.390625","0.3984375","0.3984375","0.3984375","0.2109375","0.2109375","0.2109375","0.5","0.5","0.5","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.578125","0.578125","0.578125","0.609375","0.6015625","0.6171875","0.125","0.125","0.125","0.3984375","0.3984375","0.3984375","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.46875","0.46875","0.46875","0.6875","0.6875","0.6875","0.484375","0.484375","0.484375","0.125","0.125","0.125","0.1875","0.1875","0.1875","0.1953125","0.1953125","0.1953125","0.4609375","0.4609375","0.4609375","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.453125","0.453125","0.453125","0.3515625","0.3515625","0.3515625"
"144","0.1953125","0.1953125","0.1953125","0.3671875","0.3671875","0.3671875","0.3828125","0.3828125","0.3828125","0.3359375","0.3359375","0.3359375","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.6484375","0.609375","0.6875","0.0859375","0.0859375","0.0859375","0.4453125","0.4453125","0.4453125","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.5546875","0.5546875","0.5546875","0.7109375","0.7109375","0.7109375","0.5234375","0.5234375","0.5234375","0.0859375","0.0859375","0.0859375","0.3125","0.3125","0.3125","0.2734375","0.2734375","0.2734375","0.40625","0.40625","0.40625","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.7265625","0.7265625","0.7265625","0.4921875","0.4921875","0.4921875","0.359375","0.359375","0.359375"
"145","0.1640625","0.1640625","0.1640625","0.453125","0.453125","0.453125","0.4140625","0.4140625","0.4140625","0.2890625","0.2890625","0.2890625","0.5","0.5","0.5","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.609375","0.609375","0.609375","0.5703125","0.5625","0.578125","0.046875","0.046875","0.046875","0.390625","0.390625","0.390625","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.5","0.5","0.5","0.65625","0.65625","0.65625","0.46875","0.46875","0.46875","0.046875","0.046875","0.046875","0.234375","0.234375","0.234375","0.25","0.25","0.25","0.40625","0.40625","0.40625","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.4140625","0.4140625","0.4140625","0.375","0.375","0.375"
"146","0.1328125","0.1328125","0.1328125","0.4296875","0.4296875","0.4296875","0.296875","0.296875","0.296875","0.2265625","0.2265625","0.2265625","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.5859375","0.578125","0.59375","0.140625","0.140625","0.140625","0.40625","0.40625","0.40625","0.4296875","0.4296875","0.4296875","0.625","0.625","0.625","0.5078125","0.5078125","0.5078125","0.6796875","0.6796875","0.6796875","0.4375","0.4375","0.4375","0.140625","0.140625","0.140625","0.203125","0.203125","0.203125","0.2109375","0.2109375","0.2109375","0.3515625","0.3515625","0.3515625","0.390625","0.390625","0.390625","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.390625","0.390625","0.390625","0.296875","0.296875","0.296875"
"147","0.203125","0.203125","0.203125","0.3984375","0.3984375","0.3984375","0.359375","0.359375","0.359375","0.1796875","0.1796875","0.1796875","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.5625","0.5625","0.5625","0.58203125","0.5625","0.6015625","0.1171875","0.1171875","0.1171875","0.4140625","0.4140625","0.4140625","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.46875","0.46875","0.46875","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.2578125","0.2578125","0.2578125","0.3515625","0.3515625","0.3515625","0.4296875","0.4296875","0.4296875","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.3671875","0.3671875","0.3671875","0.3828125","0.3828125","0.3828125"
"148","0.140625","0.140625","0.140625","0.4296875","0.4296875","0.4296875","0.359375","0.359375","0.359375","0.3203125","0.3203125","0.3203125","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.51171875","0.5078125","0.515625","0.0859375","0.0859375","0.0859375","0.4921875","0.4921875","0.4921875","0.484375","0.484375","0.484375","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.5234375","0.5234375","0.5234375","0.0859375","0.0859375","0.0859375","0.203125","0.203125","0.203125","0.2109375","0.2109375","0.2109375","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.625","0.625","0.625","0.4765625","0.4765625","0.4765625","0.34375","0.34375","0.34375"
"149","0.1875","0.1875","0.1875","0.359375","0.359375","0.359375","0.3359375","0.3359375","0.3359375","0.171875","0.171875","0.171875","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.5078125","0.5078125","0.5078125","0.515625","0.515625","0.515625","0.5078125","0.5","0.515625","0.1015625","0.1015625","0.1015625","0.421875","0.421875","0.421875","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.3828125","0.3828125","0.3828125","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.4765625","0.4765625","0.4765625","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.5625","0.5625","0.5625","0.34375","0.34375","0.34375","0.2890625","0.2890625","0.2890625"
"150","0.15625","0.15625","0.15625","0.3828125","0.3828125","0.3828125","0.359375","0.359375","0.359375","0.2734375","0.2734375","0.2734375","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.6171875","0.609375","0.625","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.7265625","0.7265625","0.7265625","0.546875","0.546875","0.546875","0.703125","0.703125","0.703125","0.5234375","0.5234375","0.5234375","0.1328125","0.1328125","0.1328125","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.453125","0.453125","0.453125","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.46875","0.46875","0.46875","0.375","0.375","0.375"
"151","0.2265625","0.2265625","0.2265625","0.4453125","0.4453125","0.4453125","0.390625","0.390625","0.390625","0.2734375","0.2734375","0.2734375","0.5","0.5","0.5","0.5703125","0.5703125","0.5703125","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.6328125","0.625","0.640625","0.125","0.125","0.125","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.484375","0.484375","0.484375","0.6328125","0.6328125","0.6328125","0.4765625","0.4765625","0.4765625","0.125","0.125","0.125","0.265625","0.265625","0.265625","0.25","0.25","0.25","0.4296875","0.4296875","0.4296875","0.46875","0.46875","0.46875","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.4296875","0.4296875","0.4296875","0.34375","0.34375","0.34375"
"152","0.2421875","0.2421875","0.2421875","0.421875","0.421875","0.421875","0.484375","0.484375","0.484375","0.3046875","0.3046875","0.3046875","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.69140625","0.6875","0.6953125","0.1171875","0.1171875","0.1171875","0.453125","0.453125","0.453125","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.7265625","0.7265625","0.7265625","0.515625","0.515625","0.515625","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.2890625","0.2890625","0.2890625","0.515625","0.515625","0.515625","0.53125","0.53125","0.53125","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.4765625","0.4765625","0.4765625","0.4375","0.4375","0.4375"
"153","0.1875","0.1875","0.1875","0.453125","0.453125","0.453125","0.3671875","0.3671875","0.3671875","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6015625","0.5859375","0.6171875","0.1171875","0.1171875","0.1171875","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.515625","0.515625","0.515625","0.6796875","0.6796875","0.6796875","0.4609375","0.4609375","0.4609375","0.1171875","0.1171875","0.1171875","0.2109375","0.2109375","0.2109375","0.1796875","0.1796875","0.1796875","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.4765625","0.4765625","0.4765625","0.3671875","0.3671875","0.3671875"
"154","0.1875","0.1875","0.1875","0.3984375","0.3984375","0.3984375","0.34375","0.34375","0.34375","0.25","0.25","0.25","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.56640625","0.5625","0.5703125","0.0859375","0.0859375","0.0859375","0.4296875","0.4296875","0.4296875","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.484375","0.484375","0.484375","0.625","0.625","0.625","0.4453125","0.4453125","0.4453125","0.0859375","0.0859375","0.0859375","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.4453125","0.4453125","0.4453125","0.4296875","0.4296875","0.4296875","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.421875","0.421875","0.421875","0.3203125","0.3203125","0.3203125"
"155","0.15625","0.15625","0.15625","0.4453125","0.4453125","0.4453125","0.3984375","0.3984375","0.3984375","0.3515625","0.3515625","0.3515625","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.62890625","0.625","0.6328125","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.7578125","0.7578125","0.7578125","0.5390625","0.5390625","0.5390625","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.28125","0.28125","0.28125","0.4453125","0.4453125","0.4453125","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.53125","0.53125","0.53125","0.390625","0.390625","0.390625"
"156","0.171875","0.171875","0.171875","0.3515625","0.3515625","0.3515625","0.3359375","0.3359375","0.3359375","0.28125","0.28125","0.28125","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.52734375","0.5","0.5546875","0.0546875","0.0546875","0.0546875","0.3359375","0.3359375","0.3359375","0.4375","0.4375","0.4375","0.515625","0.515625","0.515625","0.4609375","0.4609375","0.4609375","0.640625","0.640625","0.640625","0.40625","0.40625","0.40625","0.0546875","0.0546875","0.0546875","0.203125","0.203125","0.203125","0.203125","0.203125","0.203125","0.40625","0.40625","0.40625","0.4296875","0.4296875","0.4296875","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.3984375","0.3984375","0.3984375","0.3671875","0.3671875","0.3671875"
"157","0.1796875","0.1796875","0.1796875","0.4140625","0.4140625","0.4140625","0.375","0.375","0.375","0.2578125","0.2578125","0.2578125","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.5859375","0.5546875","0.6171875","0.078125","0.078125","0.078125","0.4140625","0.4140625","0.4140625","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.078125","0.078125","0.078125","0.1953125","0.1953125","0.1953125","0.203125","0.203125","0.203125","0.46875","0.46875","0.46875","0.4453125","0.4453125","0.4453125","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.453125","0.453125","0.453125","0.359375","0.359375","0.359375"
"158","0.28125","0.28125","0.28125","0.421875","0.421875","0.421875","0.421875","0.421875","0.421875","0.2578125","0.2578125","0.2578125","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.56640625","0.5625","0.5703125","0.1171875","0.1171875","0.1171875","0.421875","0.421875","0.421875","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.515625","0.515625","0.515625","0.6328125","0.6328125","0.6328125","0.4453125","0.4453125","0.4453125","0.1171875","0.1171875","0.1171875","0.3515625","0.3515625","0.3515625","0.34375","0.34375","0.34375","0.546875","0.546875","0.546875","0.46875","0.46875","0.46875","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.3984375","0.3984375","0.3984375","0.3671875","0.3671875","0.3671875"
"159","0.28125","0.28125","0.28125","0.3359375","0.3359375","0.3359375","0.3515625","0.3515625","0.3515625","0.2890625","0.2890625","0.2890625","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.54296875","0.5078125","0.578125","0.125","0.125","0.125","0.390625","0.390625","0.390625","0.453125","0.453125","0.453125","0.5625","0.5625","0.5625","0.4375","0.4375","0.4375","0.6640625","0.6640625","0.6640625","0.390625","0.390625","0.390625","0.125","0.125","0.125","0.3046875","0.3046875","0.3046875","0.296875","0.296875","0.296875","0.3984375","0.3984375","0.3984375","0.4296875","0.4296875","0.4296875","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.375","0.375","0.375","0.3984375","0.3984375","0.3984375"
"160","0.21875","0.21875","0.21875","0.40625","0.40625","0.40625","0.421875","0.421875","0.421875","0.265625","0.265625","0.265625","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.61328125","0.6015625","0.625","0.09375","0.09375","0.09375","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.5078125","0.5078125","0.5078125","0.6796875","0.6796875","0.6796875","0.4375","0.4375","0.4375","0.09375","0.09375","0.09375","0.28125","0.28125","0.28125","0.3359375","0.3359375","0.3359375","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.4609375","0.4609375","0.4609375","0.40625","0.40625","0.40625"
"161","0.15625","0.15625","0.15625","0.34375","0.34375","0.34375","0.3984375","0.3984375","0.3984375","0.2421875","0.2421875","0.2421875","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.59375","0.5625","0.625","0.0546875","0.0546875","0.0546875","0.3984375","0.3984375","0.3984375","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.4921875","0.4921875","0.4921875","0.0546875","0.0546875","0.0546875","0.2421875","0.2421875","0.2421875","0.265625","0.265625","0.265625","0.4609375","0.4609375","0.4609375","0.515625","0.515625","0.515625","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.4296875","0.4296875","0.4296875","0.3515625","0.3515625","0.3515625"
"162","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.421875","0.421875","0.421875","0.2421875","0.2421875","0.2421875","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.58203125","0.5625","0.6015625","0.078125","0.078125","0.078125","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.65625","0.65625","0.65625","0.5078125","0.5078125","0.5078125","0.6484375","0.6484375","0.6484375","0.484375","0.484375","0.484375","0.078125","0.078125","0.078125","0.328125","0.328125","0.328125","0.3046875","0.3046875","0.3046875","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.4375","0.4375","0.4375","0.390625","0.390625","0.390625"
"163","0.140625","0.140625","0.140625","0.40625","0.40625","0.40625","0.34375","0.34375","0.34375","0.296875","0.296875","0.296875","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.61328125","0.609375","0.6171875","0.0859375","0.0859375","0.0859375","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.5546875","0.5546875","0.5546875","0.6796875","0.6796875","0.6796875","0.4609375","0.4609375","0.4609375","0.0859375","0.0859375","0.0859375","0.1796875","0.1796875","0.1796875","0.1796875","0.1796875","0.1796875","0.4765625","0.4765625","0.4765625","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.4375","0.4375","0.4375","0.3125","0.3125","0.3125"
"164","0.15625","0.15625","0.15625","0.4453125","0.4453125","0.4453125","0.4296875","0.4296875","0.4296875","0.296875","0.296875","0.296875","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.625","0.609375","0.640625","0.0625","0.0625","0.0625","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.4765625","0.4765625","0.4765625","0.0625","0.0625","0.0625","0.25","0.25","0.25","0.265625","0.265625","0.265625","0.4609375","0.4609375","0.4609375","0.46875","0.46875","0.46875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.4453125","0.4453125","0.4453125","0.359375","0.359375","0.359375"
"165","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.328125","0.328125","0.328125","0.21875","0.21875","0.21875","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.578125","0.578125","0.578125","0.51953125","0.515625","0.5234375","0.1015625","0.1015625","0.1015625","0.3671875","0.3671875","0.3671875","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.4453125","0.4453125","0.4453125","0.1015625","0.1015625","0.1015625","0.203125","0.203125","0.203125","0.2109375","0.2109375","0.2109375","0.421875","0.421875","0.421875","0.4453125","0.4453125","0.4453125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.3984375","0.3984375","0.3984375","0.3125","0.3125","0.3125"
"166","0.1875","0.1875","0.1875","0.453125","0.453125","0.453125","0.4453125","0.4453125","0.4453125","0.3359375","0.3359375","0.3359375","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.63671875","0.6015625","0.671875","0.09375","0.09375","0.09375","0.4609375","0.4609375","0.4609375","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.09375","0.09375","0.09375","0.25","0.25","0.25","0.328125","0.328125","0.328125","0.546875","0.546875","0.546875","0.53125","0.53125","0.53125","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.453125","0.453125","0.453125","0.3828125","0.3828125","0.3828125"
"167","0.203125","0.203125","0.203125","0.453125","0.453125","0.453125","0.421875","0.421875","0.421875","0.25","0.25","0.25","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.671875","0.6640625","0.6796875","0.1015625","0.1015625","0.1015625","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.5546875","0.5546875","0.5546875","0.6875","0.6875","0.6875","0.46875","0.46875","0.46875","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.2734375","0.2734375","0.2734375","0.53125","0.53125","0.53125","0.5390625","0.5390625","0.5390625","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.5","0.5","0.5","0.390625","0.390625","0.390625"
"168","0.15625","0.15625","0.15625","0.3984375","0.3984375","0.3984375","0.3984375","0.3984375","0.3984375","0.2890625","0.2890625","0.2890625","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.56640625","0.546875","0.5859375","0.1328125","0.1328125","0.1328125","0.4375","0.4375","0.4375","0.46875","0.46875","0.46875","0.6015625","0.6015625","0.6015625","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.4375","0.4375","0.4375","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.25","0.25","0.25","0.4765625","0.4765625","0.4765625","0.515625","0.515625","0.515625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.4453125","0.4453125","0.4453125","0.34375","0.34375","0.34375"
"169","0.1484375","0.1484375","0.1484375","0.4765625","0.4765625","0.4765625","0.421875","0.421875","0.421875","0.328125","0.328125","0.328125","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.65625","0.6484375","0.6640625","0.0859375","0.0859375","0.0859375","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.4609375","0.4609375","0.4609375","0.0859375","0.0859375","0.0859375","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.3984375","0.3984375","0.3984375","0.5078125","0.5078125","0.5078125","0.6796875","0.6796875","0.6796875","0.75","0.75","0.75","0.4765625","0.4765625","0.4765625","0.375","0.375","0.375"
"170","0.15625","0.15625","0.15625","0.4453125","0.4453125","0.4453125","0.4375","0.4375","0.4375","0.2578125","0.2578125","0.2578125","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.59765625","0.578125","0.6171875","0.1015625","0.1015625","0.1015625","0.4296875","0.4296875","0.4296875","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.5234375","0.5234375","0.5234375","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.1015625","0.1015625","0.1015625","0.2109375","0.2109375","0.2109375","0.21875","0.21875","0.21875","0.484375","0.484375","0.484375","0.46875","0.46875","0.46875","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.5078125","0.5078125","0.5078125","0.4140625","0.4140625","0.4140625"
"171","0.203125","0.203125","0.203125","0.3671875","0.3671875","0.3671875","0.3671875","0.3671875","0.3671875","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.52734375","0.484375","0.5703125","0.109375","0.109375","0.109375","0.3359375","0.3359375","0.3359375","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.4140625","0.4140625","0.4140625","0.109375","0.109375","0.109375","0.1796875","0.1796875","0.1796875","0.25","0.25","0.25","0.3984375","0.3984375","0.3984375","0.3984375","0.3984375","0.3984375","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.453125","0.453125","0.453125","0.3203125","0.3203125","0.3203125"
"172","0.1796875","0.1796875","0.1796875","0.40625","0.40625","0.40625","0.390625","0.390625","0.390625","0.21875","0.21875","0.21875","0.4296875","0.4296875","0.4296875","0.5078125","0.5078125","0.5078125","0.453125","0.453125","0.453125","0.59375","0.59375","0.59375","0.5390625","0.515625","0.5625","0.0859375","0.0859375","0.0859375","0.359375","0.359375","0.359375","0.4296875","0.4296875","0.4296875","0.546875","0.546875","0.546875","0.4765625","0.4765625","0.4765625","0.6484375","0.6484375","0.6484375","0.390625","0.390625","0.390625","0.0859375","0.0859375","0.0859375","0.2421875","0.2421875","0.2421875","0.25","0.25","0.25","0.421875","0.421875","0.421875","0.4140625","0.4140625","0.4140625","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.421875","0.421875","0.421875","0.2890625","0.2890625","0.2890625"
"173","0.4375","0.4375","0.4375","0.375","0.375","0.375","0.25","0.25","0.25","0.25","0.25","0.25","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.8125","0.8125","0.8125","0.5625","0.5625","0.5625","0.1875","0.1875","0.1875","0.4375","0.4375","0.4375","0.4375","0.4375","0.4375","0.625","0.625","0.625","0.5","0.5","0.5","0.6875","0.6875","0.6875","0.3125","0.3125","0.3125","0.1875","0.1875","0.1875","0.4375","0.4375","0.4375","0.375","0.375","0.375","0.375","0.375","0.375","0.375","0.375","0.375","0.4375","0.4375","0.4375","0.6875","0.6875","0.6875","0.4375","0.4375","0.4375","0.375","0.375","0.375"
"183","0.25","0.25","0.25","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.234375","0.234375","0.234375","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.64453125","0.6328125","0.65625","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.5390625","0.5390625","0.5390625","0.0703125","0.0703125","0.0703125","0.21875","0.21875","0.21875","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.4453125","0.4453125","0.4453125"
"184","0.3203125","0.3203125","0.3203125","0.359375","0.359375","0.359375","0.375","0.375","0.375","0.203125","0.203125","0.203125","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.57421875","0.5546875","0.59375","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.40625","0.40625","0.40625","0.1328125","0.1328125","0.1328125","0.1796875","0.1796875","0.1796875","0.15625","0.15625","0.15625","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.4765625","0.4765625","0.4765625","0.3359375","0.3359375","0.3359375"
"185","0.296875","0.296875","0.296875","0.359375","0.359375","0.359375","0.515625","0.515625","0.515625","0.25","0.25","0.25","0.59375","0.59375","0.59375","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.60546875","0.578125","0.6328125","0.0703125","0.0703125","0.0703125","0.53125","0.53125","0.53125","0.484375","0.484375","0.484375","0.6328125","0.6328125","0.6328125","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.5078125","0.5078125","0.5078125","0.0703125","0.0703125","0.0703125","0.21875","0.21875","0.21875","0.2421875","0.2421875","0.2421875","0.453125","0.453125","0.453125","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.5078125","0.5078125","0.5078125","0.421875","0.421875","0.421875"
"186","0.265625","0.265625","0.265625","0.3515625","0.3515625","0.3515625","0.453125","0.453125","0.453125","0.1796875","0.1796875","0.1796875","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.64453125","0.640625","0.6484375","0.1171875","0.1171875","0.1171875","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5","0.6171875","0.6171875","0.6171875","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.453125","0.453125","0.453125","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.1953125","0.1953125","0.1953125","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.4453125","0.4453125","0.4453125","0.3828125","0.3828125","0.3828125"
"187","0.2578125","0.2578125","0.2578125","0.3828125","0.3828125","0.3828125","0.5234375","0.5234375","0.5234375","0.234375","0.234375","0.234375","0.6171875","0.6171875","0.6171875","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.6953125","0.6875","0.703125","0.125","0.125","0.125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.5390625","0.5390625","0.5390625","0.125","0.125","0.125","0.203125","0.203125","0.203125","0.2421875","0.2421875","0.2421875","0.453125","0.453125","0.453125","0.5625","0.5625","0.5625","0.703125","0.703125","0.703125","0.734375","0.734375","0.734375","0.5078125","0.5078125","0.5078125","0.4140625","0.4140625","0.4140625"
"188","0.25","0.25","0.25","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.1875","0.1875","0.1875","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.5703125","0.5703125","0.5703125","0.0546875","0.0546875","0.0546875","0.4921875","0.4921875","0.4921875","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.4765625","0.4765625","0.4765625","0.0546875","0.0546875","0.0546875","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.390625","0.390625","0.390625","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.453125","0.453125","0.453125","0.4140625","0.4140625","0.4140625"
"189","0.1953125","0.1953125","0.1953125","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.171875","0.171875","0.171875","0.6484375","0.6484375","0.6484375","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.67578125","0.6640625","0.6875","0.046875","0.046875","0.046875","0.59375","0.59375","0.59375","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.515625","0.515625","0.515625","0.046875","0.046875","0.046875","0.234375","0.234375","0.234375","0.21875","0.21875","0.21875","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.5078125","0.5078125","0.5078125","0.4296875","0.4296875","0.4296875"
"190","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.5234375","0.5234375","0.5234375","0.2109375","0.2109375","0.2109375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.7265625","0.703125","0.75","0.0703125","0.0703125","0.0703125","0.640625","0.640625","0.640625","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.5546875","0.5546875","0.5546875","0.0703125","0.0703125","0.0703125","0.25","0.25","0.25","0.2890625","0.2890625","0.2890625","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.5234375","0.5234375","0.5234375"
"191","0.171875","0.171875","0.171875","0.390625","0.390625","0.390625","0.5078125","0.5078125","0.5078125","0.21875","0.21875","0.21875","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.62890625","0.625","0.6328125","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.5390625","0.5390625","0.5390625","0.0859375","0.0859375","0.0859375","0.2265625","0.2265625","0.2265625","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.453125","0.453125","0.453125","0.4296875","0.4296875","0.4296875"
"192","0.2265625","0.2265625","0.2265625","0.4609375","0.4609375","0.4609375","0.546875","0.546875","0.546875","0.1875","0.1875","0.1875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.63671875","0.625","0.6484375","0.0703125","0.0703125","0.0703125","0.53125","0.53125","0.53125","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.5546875","0.5546875","0.5546875","0.0703125","0.0703125","0.0703125","0.1875","0.1875","0.1875","0.234375","0.234375","0.234375","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5"
"193","0.3046875","0.3046875","0.3046875","0.4453125","0.4453125","0.4453125","0.5","0.5","0.5","0.21875","0.21875","0.21875","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.58984375","0.5859375","0.59375","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.4921875","0.4921875","0.4921875","0.6875","0.6875","0.6875","0.5390625","0.5390625","0.5390625","0.6953125","0.6953125","0.6953125","0.4453125","0.4453125","0.4453125","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.1953125","0.1953125","0.1953125","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.4453125","0.4453125","0.4453125","0.4140625","0.4140625","0.4140625"
"194","0.1171875","0.1171875","0.1171875","0.421875","0.421875","0.421875","0.6015625","0.6015625","0.6015625","0.140625","0.140625","0.140625","0.671875","0.671875","0.671875","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.65234375","0.625","0.6796875","0.0390625","0.0390625","0.0390625","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.515625","0.515625","0.515625","0.0390625","0.0390625","0.0390625","0.296875","0.296875","0.296875","0.2578125","0.2578125","0.2578125","0.4921875","0.4921875","0.4921875","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.5390625","0.5390625","0.5390625","0.484375","0.484375","0.484375"
"195","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.484375","0.484375","0.484375","0.15625","0.15625","0.15625","0.5390625","0.5390625","0.5390625","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.64453125","0.640625","0.6484375","0.1484375","0.1484375","0.1484375","0.5234375","0.5234375","0.5234375","0.5","0.5","0.5","0.6640625","0.6640625","0.6640625","0.5625","0.5625","0.5625","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.1484375","0.1484375","0.1484375","0.296875","0.296875","0.296875","0.28125","0.28125","0.28125","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.5078125","0.5078125","0.5078125","0.4765625","0.4765625","0.4765625"
"196","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.46875","0.46875","0.46875","0.234375","0.234375","0.234375","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.63671875","0.6328125","0.640625","0.1171875","0.1171875","0.1171875","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.234375","0.234375","0.234375","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.5546875","0.5546875","0.5546875","0.484375","0.484375","0.484375"
"197","0.3359375","0.3359375","0.3359375","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.2109375","0.2109375","0.2109375","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.66015625","0.65625","0.6640625","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.546875","0.546875","0.546875","0.7109375","0.7109375","0.7109375","0.6015625","0.6015625","0.6015625","0.7421875","0.7421875","0.7421875","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.375","0.375","0.375","0.265625","0.265625","0.265625","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.5234375","0.5234375","0.5234375","0.4453125","0.4453125","0.4453125"
"198","0.234375","0.234375","0.234375","0.421875","0.421875","0.421875","0.4296875","0.4296875","0.4296875","0.171875","0.171875","0.171875","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.59765625","0.578125","0.6171875","0.1484375","0.1484375","0.1484375","0.484375","0.484375","0.484375","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.453125","0.453125","0.453125","0.1484375","0.1484375","0.1484375","0.2421875","0.2421875","0.2421875","0.25","0.25","0.25","0.40625","0.40625","0.40625","0.515625","0.515625","0.515625","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.5078125","0.5078125","0.5078125","0.4375","0.4375","0.4375"
"199","0.25","0.25","0.25","0.3984375","0.3984375","0.3984375","0.5625","0.5625","0.5625","0.171875","0.171875","0.171875","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.6875","0.6796875","0.6953125","0.1171875","0.1171875","0.1171875","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.5234375","0.5234375","0.5234375","0.1171875","0.1171875","0.1171875","0.1796875","0.1796875","0.1796875","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.7265625","0.7265625","0.7265625","0.5234375","0.5234375","0.5234375","0.4296875","0.4296875","0.4296875"
"200","0.25","0.25","0.25","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.171875","0.171875","0.171875","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.640625","0.6328125","0.6484375","0.1015625","0.1015625","0.1015625","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.5625","0.5625","0.5625","0.71875","0.71875","0.71875","0.53125","0.53125","0.53125","0.1015625","0.1015625","0.1015625","0.3046875","0.3046875","0.3046875","0.1640625","0.1640625","0.1640625","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.4921875","0.4921875","0.4921875","0.4375","0.4375","0.4375"
"201","0.234375","0.234375","0.234375","0.421875","0.421875","0.421875","0.53125","0.53125","0.53125","0.1640625","0.1640625","0.1640625","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.61328125","0.5859375","0.640625","0.1015625","0.1015625","0.1015625","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.46875","0.46875","0.46875","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.2109375","0.2109375","0.2109375","0.46875","0.46875","0.46875","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.4453125","0.4453125","0.4453125"
"202","0.265625","0.265625","0.265625","0.3671875","0.3671875","0.3671875","0.5078125","0.5078125","0.5078125","0.234375","0.234375","0.234375","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.5859375","0.5703125","0.6015625","0.0625","0.0625","0.0625","0.4921875","0.4921875","0.4921875","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.4765625","0.4765625","0.4765625","0.0625","0.0625","0.0625","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.484375","0.484375","0.484375","0.484375","0.484375","0.484375","0.625","0.625","0.625","0.625","0.625","0.625","0.4765625","0.4765625","0.4765625","0.46875","0.46875","0.46875"
"203","0.140625","0.140625","0.140625","0.40625","0.40625","0.40625","0.484375","0.484375","0.484375","0.1796875","0.1796875","0.1796875","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.62890625","0.609375","0.6484375","0.078125","0.078125","0.078125","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.4296875","0.4296875","0.4296875","0.078125","0.078125","0.078125","0.2734375","0.2734375","0.2734375","0.2734375","0.2734375","0.2734375","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.4375","0.4375","0.4375","0.3828125","0.3828125","0.3828125"
"204","0.265625","0.265625","0.265625","0.453125","0.453125","0.453125","0.5","0.5","0.5","0.125","0.125","0.125","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.64453125","0.640625","0.6484375","0.125","0.125","0.125","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.59375","0.59375","0.59375","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.46875","0.46875","0.46875","0.125","0.125","0.125","0.265625","0.265625","0.265625","0.2421875","0.2421875","0.2421875","0.4296875","0.4296875","0.4296875","0.4453125","0.4453125","0.4453125","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.5234375","0.5234375","0.5234375","0.390625","0.390625","0.390625"
"205","0.2578125","0.2578125","0.2578125","0.3984375","0.3984375","0.3984375","0.5390625","0.5390625","0.5390625","0.1484375","0.1484375","0.1484375","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.6875","0.671875","0.703125","0.09375","0.09375","0.09375","0.5546875","0.5546875","0.5546875","0.5234375","0.5234375","0.5234375","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.4765625","0.4765625","0.4765625","0.09375","0.09375","0.09375","0.2734375","0.2734375","0.2734375","0.1953125","0.1953125","0.1953125","0.4453125","0.4453125","0.4453125","0.5","0.5","0.5","0.671875","0.671875","0.671875","0.75","0.75","0.75","0.53125","0.53125","0.53125","0.421875","0.421875","0.421875"
"206","0.203125","0.203125","0.203125","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.125","0.125","0.125","0.6640625","0.6640625","0.6640625","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.671875","0.6484375","0.6953125","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.5390625","0.5390625","0.5390625","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.4609375","0.4609375","0.4609375","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.75","0.75","0.75","0.5078125","0.5078125","0.5078125","0.3828125","0.3828125","0.3828125"
"207","0.296875","0.296875","0.296875","0.4453125","0.4453125","0.4453125","0.515625","0.515625","0.515625","0.234375","0.234375","0.234375","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.65625","0.6484375","0.6640625","0.078125","0.078125","0.078125","0.6328125","0.6328125","0.6328125","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.078125","0.078125","0.078125","0.28125","0.28125","0.28125","0.265625","0.265625","0.265625","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.5703125","0.5703125","0.5703125","0.4453125","0.4453125","0.4453125"
"208","0.234375","0.234375","0.234375","0.4296875","0.4296875","0.4296875","0.5078125","0.5078125","0.5078125","0.1484375","0.1484375","0.1484375","0.5703125","0.5703125","0.5703125","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.1328125","0.1328125","0.1328125","0.5390625","0.5390625","0.5390625","0.5078125","0.5078125","0.5078125","0.625","0.625","0.625","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.1328125","0.1328125","0.1328125","0.3515625","0.3515625","0.3515625","0.265625","0.265625","0.265625","0.4296875","0.4296875","0.4296875","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.453125","0.453125","0.453125","0.4453125","0.4453125","0.4453125"
"209","0.1875","0.1875","0.1875","0.3828125","0.3828125","0.3828125","0.4375","0.4375","0.4375","0.171875","0.171875","0.171875","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.60546875","0.5859375","0.625","0.1171875","0.1171875","0.1171875","0.4765625","0.4765625","0.4765625","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.484375","0.484375","0.484375","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.484375","0.484375","0.484375","0.3671875","0.3671875","0.3671875"
"210","0.1796875","0.1796875","0.1796875","0.3828125","0.3828125","0.3828125","0.5078125","0.5078125","0.5078125","0.1953125","0.1953125","0.1953125","0.625","0.625","0.625","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.67578125","0.671875","0.6796875","0.09375","0.09375","0.09375","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.5546875","0.5546875","0.5546875","0.09375","0.09375","0.09375","0.203125","0.203125","0.203125","0.25","0.25","0.25","0.421875","0.421875","0.421875","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.5390625","0.5390625","0.5390625","0.4375","0.4375","0.4375"
"211","0.1875","0.1875","0.1875","0.4140625","0.4140625","0.4140625","0.546875","0.546875","0.546875","0.1796875","0.1796875","0.1796875","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.6328125","0.6171875","0.6484375","0.078125","0.078125","0.078125","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.515625","0.515625","0.515625","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.25","0.25","0.25","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.4765625","0.4765625","0.4765625","0.4140625","0.4140625","0.4140625"
"212","0.265625","0.265625","0.265625","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.15625","0.15625","0.15625","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.65234375","0.6328125","0.671875","0.109375","0.109375","0.109375","0.4921875","0.4921875","0.4921875","0.5","0.5","0.5","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.5078125","0.5078125","0.5078125","0.109375","0.109375","0.109375","0.234375","0.234375","0.234375","0.2265625","0.2265625","0.2265625","0.40625","0.40625","0.40625","0.4921875","0.4921875","0.4921875","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.4609375","0.4609375","0.4609375","0.4140625","0.4140625","0.4140625"
"213","0.265625","0.265625","0.265625","0.4375","0.4375","0.4375","0.46875","0.46875","0.46875","0.2421875","0.2421875","0.2421875","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.7421875","0.7421875","0.7421875","0.65234375","0.6484375","0.65625","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.46875","0.46875","0.46875","0.0859375","0.0859375","0.0859375","0.2734375","0.2734375","0.2734375","0.296875","0.296875","0.296875","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375"
"214","0.2421875","0.2421875","0.2421875","0.40625","0.40625","0.40625","0.46875","0.46875","0.46875","0.203125","0.203125","0.203125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.66015625","0.65625","0.6640625","0.09375","0.09375","0.09375","0.5390625","0.5390625","0.5390625","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.546875","0.546875","0.546875","0.09375","0.09375","0.09375","0.28125","0.28125","0.28125","0.21875","0.21875","0.21875","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625","0.46875","0.46875","0.46875"
"215","0.1953125","0.1953125","0.1953125","0.4140625","0.4140625","0.4140625","0.5","0.5","0.5","0.1328125","0.1328125","0.1328125","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.640625","0.6328125","0.6484375","0.0703125","0.0703125","0.0703125","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.7421875","0.7421875","0.7421875","0.5","0.5","0.5","0.0703125","0.0703125","0.0703125","0.2421875","0.2421875","0.2421875","0.1875","0.1875","0.1875","0.390625","0.390625","0.390625","0.5390625","0.5390625","0.5390625","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.453125","0.453125","0.453125","0.421875","0.421875","0.421875"
"216","0.25","0.25","0.25","0.40625","0.40625","0.40625","0.5234375","0.5234375","0.5234375","0.1796875","0.1796875","0.1796875","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.671875","0.671875","0.671875","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.515625","0.515625","0.515625","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.515625","0.515625","0.515625","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.2578125","0.2578125","0.2578125","0.4765625","0.4765625","0.4765625","0.515625","0.515625","0.515625","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.5","0.5","0.5","0.4453125","0.4453125","0.4453125"
"217","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.5390625","0.5390625","0.5390625","0.140625","0.140625","0.140625","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.7421875","0.7421875","0.7421875","0.71484375","0.7109375","0.71875","0.0859375","0.0859375","0.0859375","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.2578125","0.2578125","0.2578125","0.21875","0.21875","0.21875","0.4375","0.4375","0.4375","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.515625","0.515625","0.515625","0.3828125","0.3828125","0.3828125"
"218","0.265625","0.265625","0.265625","0.421875","0.421875","0.421875","0.53125","0.53125","0.53125","0.1796875","0.1796875","0.1796875","0.546875","0.546875","0.546875","0.5390625","0.5390625","0.5390625","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.64453125","0.640625","0.6484375","0.0703125","0.0703125","0.0703125","0.5703125","0.5703125","0.5703125","0.5","0.5","0.5","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.5","0.5","0.5","0.0703125","0.0703125","0.0703125","0.203125","0.203125","0.203125","0.171875","0.171875","0.171875","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.4609375","0.4609375","0.4609375","0.4296875","0.4296875","0.4296875"
"219","0.234375","0.234375","0.234375","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.234375","0.234375","0.234375","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.70703125","0.6953125","0.71875","0.09375","0.09375","0.09375","0.5703125","0.5703125","0.5703125","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.6015625","0.6015625","0.6015625","0.09375","0.09375","0.09375","0.296875","0.296875","0.296875","0.2421875","0.2421875","0.2421875","0.484375","0.484375","0.484375","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.5859375","0.5859375","0.5859375","0.4765625","0.4765625","0.4765625"
"220","0.3046875","0.3046875","0.3046875","0.4375","0.4375","0.4375","0.484375","0.484375","0.484375","0.203125","0.203125","0.203125","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.6640625","0.6640625","0.6640625","0.1171875","0.1171875","0.1171875","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.5078125","0.5078125","0.5078125","0.1171875","0.1171875","0.1171875","0.203125","0.203125","0.203125","0.2578125","0.2578125","0.2578125","0.421875","0.421875","0.421875","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.5078125","0.5078125","0.5078125","0.453125","0.453125","0.453125"
"221","0.296875","0.296875","0.296875","0.421875","0.421875","0.421875","0.5","0.5","0.5","0.1796875","0.1796875","0.1796875","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.69921875","0.6796875","0.71875","0.1328125","0.1328125","0.1328125","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.1328125","0.1328125","0.1328125","0.203125","0.203125","0.203125","0.2890625","0.2890625","0.2890625","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.6015625","0.6015625","0.6015625","0.4296875","0.4296875","0.4296875"
"222","0.2265625","0.2265625","0.2265625","0.375","0.375","0.375","0.5234375","0.5234375","0.5234375","0.1640625","0.1640625","0.1640625","0.59375","0.59375","0.59375","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.62109375","0.609375","0.6328125","0.1328125","0.1328125","0.1328125","0.5390625","0.5390625","0.5390625","0.5","0.5","0.5","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.484375","0.484375","0.484375","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.2890625","0.2890625","0.2890625","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.4765625","0.4765625","0.4765625","0.453125","0.453125","0.453125"
"223","0.2109375","0.2109375","0.2109375","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.15625","0.15625","0.15625","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.6484375","0.625","0.671875","0.0859375","0.0859375","0.0859375","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.5","0.5","0.5","0.0859375","0.0859375","0.0859375","0.1796875","0.1796875","0.1796875","0.2265625","0.2265625","0.2265625","0.375","0.375","0.375","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.765625","0.765625","0.765625","0.515625","0.515625","0.515625","0.40625","0.40625","0.40625"
"224","0.1640625","0.1640625","0.1640625","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.1484375","0.1484375","0.1484375","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.6875","0.6875","0.6875","0.671875","0.6484375","0.6953125","0.0703125","0.0703125","0.0703125","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.46875","0.46875","0.46875","0.0703125","0.0703125","0.0703125","0.2578125","0.2578125","0.2578125","0.1640625","0.1640625","0.1640625","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.5","0.5","0.5","0.390625","0.390625","0.390625"
"225","0.2109375","0.2109375","0.2109375","0.359375","0.359375","0.359375","0.5625","0.5625","0.5625","0.2109375","0.2109375","0.2109375","0.5546875","0.5546875","0.5546875","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.5703125","0.5625","0.578125","0.1015625","0.1015625","0.1015625","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.5390625","0.5390625","0.5390625","0.6875","0.6875","0.6875","0.421875","0.421875","0.421875","0.1015625","0.1015625","0.1015625","0.1953125","0.1953125","0.1953125","0.265625","0.265625","0.265625","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.453125","0.453125","0.453125","0.421875","0.421875","0.421875"
"226","0.2265625","0.2265625","0.2265625","0.4140625","0.4140625","0.4140625","0.46875","0.46875","0.46875","0.1640625","0.1640625","0.1640625","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.6015625","0.59375","0.609375","0.140625","0.140625","0.140625","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.5","0.5","0.5","0.140625","0.140625","0.140625","0.2265625","0.2265625","0.2265625","0.234375","0.234375","0.234375","0.4375","0.4375","0.4375","0.453125","0.453125","0.453125","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.484375","0.484375","0.484375","0.3046875","0.3046875","0.3046875"
"227","0.2265625","0.2265625","0.2265625","0.4140625","0.4140625","0.4140625","0.5078125","0.5078125","0.5078125","0.171875","0.171875","0.171875","0.546875","0.546875","0.546875","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.66015625","0.65625","0.6640625","0.125","0.125","0.125","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.4921875","0.4921875","0.4921875","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.5234375","0.5234375","0.5234375","0.4921875","0.4921875","0.4921875"
"228","0.28125","0.28125","0.28125","0.40625","0.40625","0.40625","0.5","0.5","0.5","0.15625","0.15625","0.15625","0.6171875","0.6171875","0.6171875","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.625","0.609375","0.640625","0.1328125","0.1328125","0.1328125","0.515625","0.515625","0.515625","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.515625","0.515625","0.515625","0.1328125","0.1328125","0.1328125","0.234375","0.234375","0.234375","0.2421875","0.2421875","0.2421875","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.4765625","0.4765625","0.4765625","0.4140625","0.4140625","0.4140625"
"229","0.28125","0.28125","0.28125","0.3671875","0.3671875","0.3671875","0.4609375","0.4609375","0.4609375","0.21875","0.21875","0.21875","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.62890625","0.6015625","0.65625","0.09375","0.09375","0.09375","0.5390625","0.5390625","0.5390625","0.4765625","0.4765625","0.4765625","0.625","0.625","0.625","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.46875","0.46875","0.46875","0.09375","0.09375","0.09375","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.4921875","0.4921875","0.4921875","0.4296875","0.4296875","0.4296875"
"230","0.2734375","0.2734375","0.2734375","0.3828125","0.3828125","0.3828125","0.3828125","0.3828125","0.3828125","0.140625","0.140625","0.140625","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.6328125","0.6171875","0.6484375","0.140625","0.140625","0.140625","0.46875","0.46875","0.46875","0.421875","0.421875","0.421875","0.609375","0.609375","0.609375","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.5234375","0.5234375","0.5234375","0.140625","0.140625","0.140625","0.21875","0.21875","0.21875","0.171875","0.171875","0.171875","0.3828125","0.3828125","0.3828125","0.4765625","0.4765625","0.4765625","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.4765625","0.4765625","0.4765625","0.3515625","0.3515625","0.3515625"
"231","0.234375","0.234375","0.234375","0.3828125","0.3828125","0.3828125","0.453125","0.453125","0.453125","0.1640625","0.1640625","0.1640625","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.58984375","0.5859375","0.59375","0.125","0.125","0.125","0.4921875","0.4921875","0.4921875","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.5234375","0.5234375","0.5234375","0.703125","0.703125","0.703125","0.515625","0.515625","0.515625","0.125","0.125","0.125","0.203125","0.203125","0.203125","0.21875","0.21875","0.21875","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.53125","0.53125","0.53125","0.421875","0.421875","0.421875"
"232","0.265625","0.265625","0.265625","0.421875","0.421875","0.421875","0.578125","0.578125","0.578125","0.21875","0.21875","0.21875","0.609375","0.609375","0.609375","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.6875","0.671875","0.703125","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.5625","0.5625","0.5625","0.0859375","0.0859375","0.0859375","0.28125","0.28125","0.28125","0.234375","0.234375","0.234375","0.3984375","0.3984375","0.3984375","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.7421875","0.7421875","0.7421875","0.515625","0.515625","0.515625","0.4765625","0.4765625","0.4765625"
"233","0.1875","0.1875","0.1875","0.359375","0.359375","0.359375","0.5546875","0.5546875","0.5546875","0.1796875","0.1796875","0.1796875","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.640625","0.6171875","0.6640625","0.046875","0.046875","0.046875","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.4296875","0.4296875","0.4296875","0.046875","0.046875","0.046875","0.2734375","0.2734375","0.2734375","0.234375","0.234375","0.234375","0.40625","0.40625","0.40625","0.5078125","0.5078125","0.5078125","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.5","0.5","0.5","0.46875","0.46875","0.46875"
"234","0.1484375","0.1484375","0.1484375","0.3671875","0.3671875","0.3671875","0.4296875","0.4296875","0.4296875","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.62109375","0.6171875","0.625","0.140625","0.140625","0.140625","0.4453125","0.4453125","0.4453125","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.4765625","0.4765625","0.4765625","0.140625","0.140625","0.140625","0.1875","0.1875","0.1875","0.15625","0.15625","0.15625","0.3984375","0.3984375","0.3984375","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.46875","0.46875","0.46875","0.3515625","0.3515625","0.3515625"
"235","0.234375","0.234375","0.234375","0.453125","0.453125","0.453125","0.484375","0.484375","0.484375","0.140625","0.140625","0.140625","0.5","0.5","0.5","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.578125","0.5546875","0.6015625","0.1171875","0.1171875","0.1171875","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.484375","0.484375","0.484375","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.1875","0.1875","0.1875","0.3671875","0.3671875","0.3671875","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.3984375","0.3984375","0.3984375","0.390625","0.390625","0.390625"
"236","0.234375","0.234375","0.234375","0.34375","0.34375","0.34375","0.4609375","0.4609375","0.4609375","0.265625","0.265625","0.265625","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.6328125","0.6328125","0.6328125","0.59765625","0.5859375","0.609375","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.5703125","0.5703125","0.5703125","0.7109375","0.7109375","0.7109375","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.21875","0.21875","0.21875","0.3359375","0.3359375","0.3359375","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.484375","0.484375","0.484375","0.5234375","0.5234375","0.5234375"
"237","0.21875","0.21875","0.21875","0.3671875","0.3671875","0.3671875","0.4375","0.4375","0.4375","0.15625","0.15625","0.15625","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.55859375","0.5390625","0.578125","0.1015625","0.1015625","0.1015625","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.4921875","0.4921875","0.4921875","0.6171875","0.6171875","0.6171875","0.40625","0.40625","0.40625","0.1015625","0.1015625","0.1015625","0.1953125","0.1953125","0.1953125","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.40625","0.40625","0.40625","0.40625","0.40625","0.40625"
"238","0.2734375","0.2734375","0.2734375","0.3671875","0.3671875","0.3671875","0.46875","0.46875","0.46875","0.1875","0.1875","0.1875","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.65625","0.640625","0.671875","0.1328125","0.1328125","0.1328125","0.546875","0.546875","0.546875","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.5390625","0.5390625","0.5390625","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.40625","0.40625","0.40625","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.453125","0.453125","0.453125"
"239","0.2734375","0.2734375","0.2734375","0.390625","0.390625","0.390625","0.46875","0.46875","0.46875","0.109375","0.109375","0.109375","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.62890625","0.625","0.6328125","0.125","0.125","0.125","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.5078125","0.5078125","0.5078125","0.125","0.125","0.125","0.2734375","0.2734375","0.2734375","0.2109375","0.2109375","0.2109375","0.40625","0.40625","0.40625","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.5","0.5","0.5","0.390625","0.390625","0.390625"
"240","0.28125","0.28125","0.28125","0.453125","0.453125","0.453125","0.5625","0.5625","0.5625","0.171875","0.171875","0.171875","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.72265625","0.7109375","0.734375","0.1171875","0.1171875","0.1171875","0.6015625","0.6015625","0.6015625","0.5625","0.5625","0.5625","0.75","0.75","0.75","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.5390625","0.5390625","0.5390625","0.1171875","0.1171875","0.1171875","0.2890625","0.2890625","0.2890625","0.2265625","0.2265625","0.2265625","0.5","0.5","0.5","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.75","0.75","0.75","0.5390625","0.5390625","0.5390625","0.515625","0.515625","0.515625"
"241","0.25","0.25","0.25","0.4140625","0.4140625","0.4140625","0.4921875","0.4921875","0.4921875","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.6484375","0.6328125","0.6640625","0.1171875","0.1171875","0.1171875","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.609375","0.609375","0.609375","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.5","0.5","0.5","0.1171875","0.1171875","0.1171875","0.203125","0.203125","0.203125","0.1953125","0.1953125","0.1953125","0.4375","0.4375","0.4375","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.515625","0.515625","0.515625","0.421875","0.421875","0.421875"
"242","0.2578125","0.2578125","0.2578125","0.359375","0.359375","0.359375","0.5078125","0.5078125","0.5078125","0.2109375","0.2109375","0.2109375","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.625","0.6171875","0.6328125","0.0859375","0.0859375","0.0859375","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.4765625","0.4765625","0.4765625","0.609375","0.609375","0.609375","0.4765625","0.4765625","0.4765625","0.0859375","0.0859375","0.0859375","0.2421875","0.2421875","0.2421875","0.25","0.25","0.25","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.453125","0.453125","0.453125","0.3828125","0.3828125","0.3828125"
"243","0.265625","0.265625","0.265625","0.453125","0.453125","0.453125","0.5546875","0.5546875","0.5546875","0.1875","0.1875","0.1875","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.765625","0.765625","0.765625","0.65234375","0.640625","0.6640625","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.5703125","0.5703125","0.5703125","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.2421875","0.2421875","0.2421875","0.4453125","0.4453125","0.4453125","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.7421875","0.7421875","0.7421875","0.5703125","0.5703125","0.5703125","0.453125","0.453125","0.453125"
"244","0.2265625","0.2265625","0.2265625","0.3671875","0.3671875","0.3671875","0.484375","0.484375","0.484375","0.1640625","0.1640625","0.1640625","0.5078125","0.5078125","0.5078125","0.484375","0.484375","0.484375","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.56640625","0.53125","0.6015625","0.0546875","0.0546875","0.0546875","0.4296875","0.4296875","0.4296875","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.3828125","0.3828125","0.3828125","0.0546875","0.0546875","0.0546875","0.1875","0.1875","0.1875","0.265625","0.265625","0.265625","0.3984375","0.3984375","0.3984375","0.4765625","0.4765625","0.4765625","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.4375","0.4375","0.4375","0.40625","0.40625","0.40625"
"245","0.21875","0.21875","0.21875","0.3671875","0.3671875","0.3671875","0.4921875","0.4921875","0.4921875","0.1484375","0.1484375","0.1484375","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.64453125","0.640625","0.6484375","0.078125","0.078125","0.078125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.5546875","0.5546875","0.5546875","0.078125","0.078125","0.078125","0.203125","0.203125","0.203125","0.234375","0.234375","0.234375","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.46875","0.46875","0.46875","0.46875","0.46875","0.46875"
"246","0.2734375","0.2734375","0.2734375","0.3984375","0.3984375","0.3984375","0.4609375","0.4609375","0.4609375","0.1640625","0.1640625","0.1640625","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.640625","0.6328125","0.6484375","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.453125","0.453125","0.453125","0.6640625","0.6640625","0.6640625","0.5625","0.5625","0.5625","0.7109375","0.7109375","0.7109375","0.4765625","0.4765625","0.4765625","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.25","0.25","0.25","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.5234375","0.5234375","0.5234375","0.4375","0.4375","0.4375"
"247","0.25","0.25","0.25","0.3671875","0.3671875","0.3671875","0.4375","0.4375","0.4375","0.1875","0.1875","0.1875","0.4765625","0.4765625","0.4765625","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.58203125","0.5703125","0.59375","0.125","0.125","0.125","0.4296875","0.4296875","0.4296875","0.453125","0.453125","0.453125","0.6015625","0.6015625","0.6015625","0.4609375","0.4609375","0.4609375","0.671875","0.671875","0.671875","0.40625","0.40625","0.40625","0.125","0.125","0.125","0.2109375","0.2109375","0.2109375","0.2421875","0.2421875","0.2421875","0.390625","0.390625","0.390625","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.3828125","0.3828125","0.3828125","0.40625","0.40625","0.40625"
"248","0.2578125","0.2578125","0.2578125","0.421875","0.421875","0.421875","0.4921875","0.4921875","0.4921875","0.1484375","0.1484375","0.1484375","0.59375","0.59375","0.59375","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.7421875","0.7421875","0.7421875","0.62890625","0.5703125","0.6875","0.09375","0.09375","0.09375","0.5390625","0.5390625","0.5390625","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.4375","0.4375","0.4375","0.09375","0.09375","0.09375","0.3203125","0.3203125","0.3203125","0.2734375","0.2734375","0.2734375","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.484375","0.484375","0.484375","0.453125","0.453125","0.453125"
"249","0.203125","0.203125","0.203125","0.3515625","0.3515625","0.3515625","0.484375","0.484375","0.484375","0.171875","0.171875","0.171875","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.62890625","0.609375","0.6484375","0.0546875","0.0546875","0.0546875","0.5546875","0.5546875","0.5546875","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.4921875","0.4921875","0.4921875","0.0546875","0.0546875","0.0546875","0.3046875","0.3046875","0.3046875","0.25","0.25","0.25","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.515625","0.515625","0.515625","0.40625","0.40625","0.40625"
"250","0.1796875","0.1796875","0.1796875","0.4609375","0.4609375","0.4609375","0.4453125","0.4453125","0.4453125","0.1640625","0.1640625","0.1640625","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.62109375","0.6171875","0.625","0.078125","0.078125","0.078125","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.5234375","0.5234375","0.5234375","0.078125","0.078125","0.078125","0.2734375","0.2734375","0.2734375","0.2734375","0.2734375","0.2734375","0.4296875","0.4296875","0.4296875","0.484375","0.484375","0.484375","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.4609375","0.4609375","0.4609375","0.4296875","0.4296875","0.4296875"
"251","0.2109375","0.2109375","0.2109375","0.421875","0.421875","0.421875","0.53125","0.53125","0.53125","0.2265625","0.2265625","0.2265625","0.6484375","0.6484375","0.6484375","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.63671875","0.6328125","0.640625","0.0859375","0.0859375","0.0859375","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.0859375","0.0859375","0.0859375","0.203125","0.203125","0.203125","0.2109375","0.2109375","0.2109375","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.5390625","0.5390625","0.5390625","0.7265625","0.7265625","0.7265625","0.5078125","0.5078125","0.5078125","0.3671875","0.3671875","0.3671875"
"252","0.265625","0.265625","0.265625","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.2734375","0.2734375","0.2734375","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.671875","0.6640625","0.6796875","0.0625","0.0625","0.0625","0.5234375","0.5234375","0.5234375","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.484375","0.484375","0.484375","0.0625","0.0625","0.0625","0.3125","0.3125","0.3125","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.5","0.5","0.5","0.6875","0.6875","0.6875","0.765625","0.765625","0.765625","0.4921875","0.4921875","0.4921875","0.453125","0.453125","0.453125"
"253","0.1875","0.1875","0.1875","0.4375","0.4375","0.4375","0.484375","0.484375","0.484375","0.203125","0.203125","0.203125","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.625","0.625","0.625","0.625","0.625","0.625","0.5703125","0.546875","0.59375","0.1015625","0.1015625","0.1015625","0.4765625","0.4765625","0.4765625","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.71875","0.71875","0.71875","0.46875","0.46875","0.46875","0.1015625","0.1015625","0.1015625","0.2109375","0.2109375","0.2109375","0.1953125","0.1953125","0.1953125","0.421875","0.421875","0.421875","0.515625","0.515625","0.515625","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.421875","0.421875","0.421875","0.453125","0.453125","0.453125"
"254","0.2421875","0.2421875","0.2421875","0.4375","0.4375","0.4375","0.546875","0.546875","0.546875","0.1640625","0.1640625","0.1640625","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.7578125","0.7578125","0.7578125","0.68359375","0.6796875","0.6875","0.09375","0.09375","0.09375","0.6328125","0.6328125","0.6328125","0.5546875","0.5546875","0.5546875","0.7421875","0.7421875","0.7421875","0.71875","0.71875","0.71875","0.765625","0.765625","0.765625","0.546875","0.546875","0.546875","0.09375","0.09375","0.09375","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.78125","0.78125","0.78125","0.515625","0.515625","0.515625","0.421875","0.421875","0.421875"
"255","0.2421875","0.2421875","0.2421875","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.171875","0.171875","0.171875","0.6171875","0.6171875","0.6171875","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.703125","0.6875","0.71875","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.515625","0.515625","0.515625","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.2734375","0.2734375","0.2734375","0.46875","0.46875","0.46875","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.546875","0.546875","0.546875","0.4375","0.4375","0.4375"
"256","0.21875","0.21875","0.21875","0.3984375","0.3984375","0.3984375","0.4375","0.4375","0.4375","0.2265625","0.2265625","0.2265625","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.609375","0.6015625","0.6171875","0.1328125","0.1328125","0.1328125","0.515625","0.515625","0.515625","0.5078125","0.5078125","0.5078125","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.484375","0.484375","0.484375","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.234375","0.234375","0.234375","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.4609375","0.4609375","0.4609375","0.375","0.375","0.375"
"257","0.203125","0.203125","0.203125","0.421875","0.421875","0.421875","0.5","0.5","0.5","0.203125","0.203125","0.203125","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.671875","0.65625","0.6875","0.0859375","0.0859375","0.0859375","0.484375","0.484375","0.484375","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.5","0.5","0.5","0.0859375","0.0859375","0.0859375","0.2265625","0.2265625","0.2265625","0.2421875","0.2421875","0.2421875","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.78125","0.78125","0.78125","0.4921875","0.4921875","0.4921875","0.4453125","0.4453125","0.4453125"
"258","0.2578125","0.2578125","0.2578125","0.4453125","0.4453125","0.4453125","0.515625","0.515625","0.515625","0.21875","0.21875","0.21875","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.63671875","0.6171875","0.65625","0.1015625","0.1015625","0.1015625","0.5625","0.5625","0.5625","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.5546875","0.5546875","0.5546875","0.1015625","0.1015625","0.1015625","0.2421875","0.2421875","0.2421875","0.234375","0.234375","0.234375","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.7734375","0.7734375","0.7734375","0.5","0.5","0.5","0.4453125","0.4453125","0.4453125"
"259","0.2109375","0.2109375","0.2109375","0.328125","0.328125","0.328125","0.4296875","0.4296875","0.4296875","0.21875","0.21875","0.21875","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.55859375","0.5078125","0.609375","0.109375","0.109375","0.109375","0.484375","0.484375","0.484375","0.453125","0.453125","0.453125","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.4375","0.4375","0.4375","0.109375","0.109375","0.109375","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.3984375","0.3984375","0.3984375","0.4609375","0.4609375","0.4609375","0.5","0.5","0.5","0.71875","0.71875","0.71875","0.4609375","0.4609375","0.4609375","0.375","0.375","0.375"
"260","0.2109375","0.2109375","0.2109375","0.328125","0.328125","0.328125","0.4609375","0.4609375","0.4609375","0.125","0.125","0.125","0.53125","0.53125","0.53125","0.546875","0.546875","0.546875","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.58203125","0.5625","0.6015625","0.0859375","0.0859375","0.0859375","0.4375","0.4375","0.4375","0.484375","0.484375","0.484375","0.546875","0.546875","0.546875","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.4453125","0.4453125","0.4453125","0.0859375","0.0859375","0.0859375","0.2109375","0.2109375","0.2109375","0.1484375","0.1484375","0.1484375","0.4296875","0.4296875","0.4296875","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.4140625","0.4140625","0.4140625","0.359375","0.359375","0.359375"
"261","0.375","0.375","0.375","0.3125","0.3125","0.3125","0.5","0.5","0.5","0.125","0.125","0.125","0.375","0.375","0.375","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.8125","0.8125","0.8125","0.625","0.5625","0.6875","0.1875","0.1875","0.1875","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.6875","0.6875","0.6875","0.5","0.5","0.5","0.6875","0.6875","0.6875","0.4375","0.4375","0.4375","0.1875","0.1875","0.1875","0.3125","0.3125","0.3125","0.1875","0.1875","0.1875","0.25","0.25","0.25","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.5","0.5","0.5","0.5","0.5","0.5"
"271","0.25","0.25","0.25","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.1953125","0.1953125","0.1953125","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.671875","0.6484375","0.6953125","0.0703125","0.0703125","0.0703125","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.7265625","0.7265625","0.7265625","0.6015625","0.6015625","0.6015625","0.7578125","0.7578125","0.7578125","0.5703125","0.5703125","0.5703125","0.0703125","0.0703125","0.0703125","0.3671875","0.3671875","0.3671875","0.296875","0.296875","0.296875","0.4765625","0.4765625","0.4765625","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.6015625","0.6015625","0.6015625","0.4296875","0.4296875","0.4296875"
"272","0.1953125","0.1953125","0.1953125","0.390625","0.390625","0.390625","0.484375","0.484375","0.484375","0.1484375","0.1484375","0.1484375","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.59765625","0.5546875","0.640625","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.53125","0.53125","0.53125","0.6875","0.6875","0.6875","0.4375","0.4375","0.4375","0.1328125","0.1328125","0.1328125","0.2265625","0.2265625","0.2265625","0.2421875","0.2421875","0.2421875","0.3828125","0.3828125","0.3828125","0.46875","0.46875","0.46875","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.4765625","0.4765625","0.4765625","0.4140625","0.4140625","0.4140625"
"273","0.2734375","0.2734375","0.2734375","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.28125","0.28125","0.28125","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.6328125","0.609375","0.65625","0.0703125","0.0703125","0.0703125","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.5703125","0.5703125","0.5703125","0.7265625","0.7265625","0.7265625","0.5234375","0.5234375","0.5234375","0.0703125","0.0703125","0.0703125","0.28125","0.28125","0.28125","0.2578125","0.2578125","0.2578125","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.5078125","0.5078125","0.5078125","0.421875","0.421875","0.421875"
"274","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.5078125","0.5078125","0.5078125","0.171875","0.171875","0.171875","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.65234375","0.640625","0.6640625","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.5","0.5","0.5","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.4921875","0.4921875","0.4921875","0.3515625","0.3515625","0.3515625"
"275","0.2578125","0.2578125","0.2578125","0.4453125","0.4453125","0.4453125","0.6171875","0.6171875","0.6171875","0.203125","0.203125","0.203125","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.765625","0.765625","0.765625","0.72265625","0.7109375","0.734375","0.125","0.125","0.125","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.75","0.75","0.75","0.59375","0.59375","0.59375","0.125","0.125","0.125","0.2578125","0.2578125","0.2578125","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.515625","0.515625","0.515625","0.4375","0.4375","0.4375"
"276","0.21875","0.21875","0.21875","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.1640625","0.1640625","0.1640625","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.58984375","0.578125","0.6015625","0.0546875","0.0546875","0.0546875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.484375","0.484375","0.484375","0.0546875","0.0546875","0.0546875","0.234375","0.234375","0.234375","0.265625","0.265625","0.265625","0.4375","0.4375","0.4375","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.4921875","0.4921875","0.4921875","0.390625","0.390625","0.390625"
"277","0.203125","0.203125","0.203125","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.2265625","0.2265625","0.2265625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.671875","0.65625","0.6875","0.046875","0.046875","0.046875","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.5390625","0.5390625","0.5390625","0.046875","0.046875","0.046875","0.234375","0.234375","0.234375","0.234375","0.234375","0.234375","0.453125","0.453125","0.453125","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.515625","0.515625","0.515625","0.3984375","0.3984375","0.3984375"
"278","0.234375","0.234375","0.234375","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.21875","0.21875","0.21875","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.75","0.75","0.75","0.71875","0.71875","0.71875","0.74609375","0.7421875","0.75","0.0703125","0.0703125","0.0703125","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.5546875","0.5546875","0.5546875","0.0703125","0.0703125","0.0703125","0.296875","0.296875","0.296875","0.2578125","0.2578125","0.2578125","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.578125","0.578125","0.578125","0.390625","0.390625","0.390625"
"279","0.2265625","0.2265625","0.2265625","0.4453125","0.4453125","0.4453125","0.46875","0.46875","0.46875","0.21875","0.21875","0.21875","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.6640625","0.6484375","0.6796875","0.0859375","0.0859375","0.0859375","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.5625","0.5625","0.5625","0.0859375","0.0859375","0.0859375","0.2734375","0.2734375","0.2734375","0.2578125","0.2578125","0.2578125","0.4453125","0.4453125","0.4453125","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.4765625","0.4765625","0.4765625","0.359375","0.359375","0.359375"
"280","0.21875","0.21875","0.21875","0.4453125","0.4453125","0.4453125","0.484375","0.484375","0.484375","0.1875","0.1875","0.1875","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.65234375","0.6484375","0.65625","0.0703125","0.0703125","0.0703125","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.5703125","0.5703125","0.5703125","0.0703125","0.0703125","0.0703125","0.2421875","0.2421875","0.2421875","0.328125","0.328125","0.328125","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.53125","0.53125","0.53125","0.3671875","0.3671875","0.3671875"
"281","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.4765625","0.4765625","0.4765625","0.15625","0.15625","0.15625","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.625","0.5703125","0.6796875","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.484375","0.484375","0.484375","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.171875","0.171875","0.171875","0.390625","0.390625","0.390625","0.515625","0.515625","0.515625","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.4453125","0.4453125","0.4453125","0.3671875","0.3671875","0.3671875"
"282","0.2578125","0.2578125","0.2578125","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.1328125","0.1328125","0.1328125","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.78125","0.78125","0.78125","0.68359375","0.6796875","0.6875","0.0390625","0.0390625","0.0390625","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.5546875","0.5546875","0.5546875","0.0390625","0.0390625","0.0390625","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.5625","0.5625","0.5625","0.4375","0.4375","0.4375"
"283","0.2421875","0.2421875","0.2421875","0.453125","0.453125","0.453125","0.484375","0.484375","0.484375","0.15625","0.15625","0.15625","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.6640625","0.65625","0.671875","0.1484375","0.1484375","0.1484375","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.1484375","0.1484375","0.1484375","0.1953125","0.1953125","0.1953125","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.4453125","0.4453125","0.4453125"
"284","0.2734375","0.2734375","0.2734375","0.3828125","0.3828125","0.3828125","0.4921875","0.4921875","0.4921875","0.28125","0.28125","0.28125","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.1171875","0.1171875","0.1171875","0.5859375","0.5859375","0.5859375","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.3671875","0.3671875","0.3671875"
"285","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.171875","0.171875","0.171875","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.6796875","0.671875","0.6875","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.1171875","0.1171875","0.1171875","0.3359375","0.3359375","0.3359375","0.3046875","0.3046875","0.3046875","0.4375","0.4375","0.4375","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.5546875","0.5546875","0.5546875","0.421875","0.421875","0.421875"
"286","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.484375","0.484375","0.484375","0.171875","0.171875","0.171875","0.578125","0.578125","0.578125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.6171875","0.6015625","0.6328125","0.1484375","0.1484375","0.1484375","0.5625","0.5625","0.5625","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.46875","0.46875","0.46875","0.1484375","0.1484375","0.1484375","0.21875","0.21875","0.21875","0.2109375","0.2109375","0.2109375","0.5078125","0.5078125","0.5078125","0.515625","0.515625","0.515625","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.5078125","0.5078125","0.5078125","0.3671875","0.3671875","0.3671875"
"287","0.2109375","0.2109375","0.2109375","0.484375","0.484375","0.484375","0.5390625","0.5390625","0.5390625","0.21875","0.21875","0.21875","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.6953125","0.6875","0.703125","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.5703125","0.5703125","0.5703125","0.71875","0.71875","0.71875","0.546875","0.546875","0.546875","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.234375","0.234375","0.234375","0.375","0.375","0.375","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.71875","0.71875","0.71875","0.5625","0.5625","0.5625","0.3515625","0.3515625","0.3515625"
"288","0.1875","0.1875","0.1875","0.421875","0.421875","0.421875","0.5390625","0.5390625","0.5390625","0.15625","0.15625","0.15625","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.6953125","0.6953125","0.6953125","0.66796875","0.65625","0.6796875","0.1015625","0.1015625","0.1015625","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.75","0.75","0.75","0.546875","0.546875","0.546875","0.1015625","0.1015625","0.1015625","0.3125","0.3125","0.3125","0.2265625","0.2265625","0.2265625","0.453125","0.453125","0.453125","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.5078125","0.5078125","0.5078125","0.3984375","0.3984375","0.3984375"
"289","0.265625","0.265625","0.265625","0.4921875","0.4921875","0.4921875","0.4765625","0.4765625","0.4765625","0.25","0.25","0.25","0.578125","0.578125","0.578125","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6484375","0.625","0.671875","0.1015625","0.1015625","0.1015625","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.625","0.625","0.625","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.515625","0.515625","0.515625","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.3203125","0.3203125","0.3203125","0.40625","0.40625","0.40625","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.5703125","0.5703125","0.5703125","0.3828125","0.3828125","0.3828125"
"290","0.21875","0.21875","0.21875","0.546875","0.546875","0.546875","0.5078125","0.5078125","0.5078125","0.203125","0.203125","0.203125","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.61328125","0.59375","0.6328125","0.0625","0.0625","0.0625","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.484375","0.484375","0.484375","0.0625","0.0625","0.0625","0.2734375","0.2734375","0.2734375","0.265625","0.265625","0.265625","0.3984375","0.3984375","0.3984375","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.6328125","0.6328125","0.6328125","0.4921875","0.4921875","0.4921875","0.40625","0.40625","0.40625"
"291","0.21875","0.21875","0.21875","0.4296875","0.4296875","0.4296875","0.4921875","0.4921875","0.4921875","0.21875","0.21875","0.21875","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.671875","0.65625","0.6875","0.078125","0.078125","0.078125","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.4609375","0.4609375","0.4609375","0.078125","0.078125","0.078125","0.296875","0.296875","0.296875","0.25","0.25","0.25","0.40625","0.40625","0.40625","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.4921875","0.4921875","0.4921875","0.375","0.375","0.375"
"292","0.265625","0.265625","0.265625","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.1953125","0.1953125","0.1953125","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.59765625","0.5859375","0.609375","0.125","0.125","0.125","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.734375","0.734375","0.734375","0.515625","0.515625","0.515625","0.125","0.125","0.125","0.234375","0.234375","0.234375","0.2890625","0.2890625","0.2890625","0.4296875","0.4296875","0.4296875","0.4921875","0.4921875","0.4921875","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.5","0.5","0.5","0.34375","0.34375","0.34375"
"293","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.15625","0.15625","0.15625","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.7734375","0.7734375","0.7734375","0.6796875","0.6640625","0.6953125","0.09375","0.09375","0.09375","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.75","0.75","0.75","0.5078125","0.5078125","0.5078125","0.09375","0.09375","0.09375","0.203125","0.203125","0.203125","0.1875","0.1875","0.1875","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.53125","0.53125","0.53125","0.4296875","0.4296875","0.4296875"
"294","0.1640625","0.1640625","0.1640625","0.3671875","0.3671875","0.3671875","0.5234375","0.5234375","0.5234375","0.1796875","0.1796875","0.1796875","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.66015625","0.65625","0.6640625","0.1171875","0.1171875","0.1171875","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.546875","0.546875","0.546875","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.5234375","0.5234375","0.5234375","0.3515625","0.3515625","0.3515625"
"295","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5","0.171875","0.171875","0.171875","0.6640625","0.6640625","0.6640625","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.66796875","0.65625","0.6796875","0.078125","0.078125","0.078125","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.078125","0.078125","0.078125","0.2421875","0.2421875","0.2421875","0.2890625","0.2890625","0.2890625","0.4140625","0.4140625","0.4140625","0.5546875","0.5546875","0.5546875","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.5390625","0.5390625","0.5390625","0.453125","0.453125","0.453125"
"296","0.2421875","0.2421875","0.2421875","0.4609375","0.4609375","0.4609375","0.5","0.5","0.5","0.125","0.125","0.125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.6171875","0.6015625","0.6328125","0.1328125","0.1328125","0.1328125","0.5703125","0.5703125","0.5703125","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.28125","0.28125","0.28125","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.453125","0.453125","0.453125","0.3359375","0.3359375","0.3359375"
"297","0.21875","0.21875","0.21875","0.4453125","0.4453125","0.4453125","0.546875","0.546875","0.546875","0.171875","0.171875","0.171875","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.609375","0.5859375","0.6328125","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.4921875","0.4921875","0.4921875","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.5390625","0.5390625","0.5390625","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.515625","0.515625","0.515625","0.375","0.375","0.375"
"298","0.1796875","0.1796875","0.1796875","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.1953125","0.1953125","0.1953125","0.625","0.625","0.625","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.09375","0.09375","0.09375","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.5703125","0.5703125","0.5703125","0.09375","0.09375","0.09375","0.203125","0.203125","0.203125","0.171875","0.171875","0.171875","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.5703125","0.5703125","0.5703125","0.3515625","0.3515625","0.3515625"
"299","0.1953125","0.1953125","0.1953125","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.1796875","0.1796875","0.1796875","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.6328125","0.6328125","0.6328125","0.078125","0.078125","0.078125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.515625","0.515625","0.515625","0.078125","0.078125","0.078125","0.2578125","0.2578125","0.2578125","0.25","0.25","0.25","0.4375","0.4375","0.4375","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.4921875","0.4921875","0.4921875","0.375","0.375","0.375"
"300","0.234375","0.234375","0.234375","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.1796875","0.1796875","0.1796875","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.671875","0.6484375","0.6953125","0.109375","0.109375","0.109375","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.109375","0.109375","0.109375","0.1953125","0.1953125","0.1953125","0.2578125","0.2578125","0.2578125","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.5234375","0.5234375","0.5234375","0.359375","0.359375","0.359375"
"301","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.515625","0.515625","0.515625","0.1640625","0.1640625","0.1640625","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.6640625","0.6640625","0.6640625","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.75","0.75","0.75","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.2578125","0.2578125","0.2578125","0.2421875","0.2421875","0.2421875","0.4609375","0.4609375","0.4609375","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.453125","0.453125","0.453125"
"302","0.3046875","0.3046875","0.3046875","0.4609375","0.4609375","0.4609375","0.59375","0.59375","0.59375","0.171875","0.171875","0.171875","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.68359375","0.6796875","0.6875","0.09375","0.09375","0.09375","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.5546875","0.5546875","0.5546875","0.09375","0.09375","0.09375","0.2578125","0.2578125","0.2578125","0.25","0.25","0.25","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.5703125","0.5703125","0.5703125","0.4140625","0.4140625","0.4140625"
"303","0.1875","0.1875","0.1875","0.4609375","0.4609375","0.4609375","0.5546875","0.5546875","0.5546875","0.2265625","0.2265625","0.2265625","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.7109375","0.6953125","0.7265625","0.0703125","0.0703125","0.0703125","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.7578125","0.7578125","0.7578125","0.5234375","0.5234375","0.5234375","0.0703125","0.0703125","0.0703125","0.2109375","0.2109375","0.2109375","0.2265625","0.2265625","0.2265625","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.46875","0.46875","0.46875","0.3515625","0.3515625","0.3515625"
"304","0.2578125","0.2578125","0.2578125","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.1796875","0.1796875","0.1796875","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.7578125","0.7578125","0.7578125","0.7109375","0.7109375","0.7109375","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.203125","0.203125","0.203125","0.46875","0.46875","0.46875","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.7734375","0.7734375","0.7734375","0.53125","0.53125","0.53125","0.4140625","0.4140625","0.4140625"
"305","0.1953125","0.1953125","0.1953125","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.1875","0.1875","0.1875","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.734375","0.7265625","0.7421875","0.0859375","0.0859375","0.0859375","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.515625","0.515625","0.515625","0.0859375","0.0859375","0.0859375","0.2109375","0.2109375","0.2109375","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.5703125","0.5703125","0.5703125","0.359375","0.359375","0.359375"
"306","0.1875","0.1875","0.1875","0.3984375","0.3984375","0.3984375","0.4296875","0.4296875","0.4296875","0.1796875","0.1796875","0.1796875","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.67578125","0.65625","0.6953125","0.0703125","0.0703125","0.0703125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.734375","0.734375","0.734375","0.5546875","0.5546875","0.5546875","0.765625","0.765625","0.765625","0.5390625","0.5390625","0.5390625","0.0703125","0.0703125","0.0703125","0.2109375","0.2109375","0.2109375","0.25","0.25","0.25","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.5","0.5","0.5","0.390625","0.390625","0.390625"
"307","0.2578125","0.2578125","0.2578125","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.1640625","0.1640625","0.1640625","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.70703125","0.6953125","0.71875","0.09375","0.09375","0.09375","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.609375","0.609375","0.609375","0.09375","0.09375","0.09375","0.3203125","0.3203125","0.3203125","0.2578125","0.2578125","0.2578125","0.4609375","0.4609375","0.4609375","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.4296875","0.4296875","0.4296875"
"308","0.2265625","0.2265625","0.2265625","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.2109375","0.2109375","0.2109375","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.671875","0.640625","0.703125","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.328125","0.328125","0.328125"
"309","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.5703125","0.5703125","0.5703125","0.1796875","0.1796875","0.1796875","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6953125","0.6796875","0.7109375","0.1328125","0.1328125","0.1328125","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.578125","0.578125","0.578125","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.234375","0.234375","0.234375","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.625","0.625","0.625","0.390625","0.390625","0.390625"
"310","0.25","0.25","0.25","0.375","0.375","0.375","0.515625","0.515625","0.515625","0.21875","0.21875","0.21875","0.5234375","0.5234375","0.5234375","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.5390625","0.5390625","0.5390625","0.1328125","0.1328125","0.1328125","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.4296875","0.4296875","0.4296875","0.46875","0.46875","0.46875","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.484375","0.484375","0.484375","0.390625","0.390625","0.390625"
"311","0.1953125","0.1953125","0.1953125","0.4453125","0.4453125","0.4453125","0.5078125","0.5078125","0.5078125","0.21875","0.21875","0.21875","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.6484375","0.640625","0.65625","0.0859375","0.0859375","0.0859375","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.0859375","0.0859375","0.0859375","0.15625","0.15625","0.15625","0.2109375","0.2109375","0.2109375","0.3984375","0.3984375","0.3984375","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.3515625","0.3515625","0.3515625"
"312","0.21875","0.21875","0.21875","0.421875","0.421875","0.421875","0.46875","0.46875","0.46875","0.234375","0.234375","0.234375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.6875","0.6640625","0.7109375","0.0703125","0.0703125","0.0703125","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.5234375","0.5234375","0.5234375","0.0703125","0.0703125","0.0703125","0.28125","0.28125","0.28125","0.2421875","0.2421875","0.2421875","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.5390625","0.5390625","0.5390625","0.375","0.375","0.375"
"313","0.25","0.25","0.25","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.203125","0.203125","0.203125","0.53125","0.53125","0.53125","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.5703125","0.546875","0.59375","0.1015625","0.1015625","0.1015625","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.6015625","0.6015625","0.6015625","0.453125","0.453125","0.453125","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.484375","0.484375","0.484375","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.4609375","0.4609375","0.4609375","0.3515625","0.3515625","0.3515625"
"314","0.2421875","0.2421875","0.2421875","0.453125","0.453125","0.453125","0.5078125","0.5078125","0.5078125","0.1953125","0.1953125","0.1953125","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.6328125","0.6328125","0.6328125","0.140625","0.140625","0.140625","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.140625","0.140625","0.140625","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.421875","0.421875","0.421875","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.53125","0.53125","0.53125","0.3203125","0.3203125","0.3203125"
"315","0.25","0.25","0.25","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.234375","0.234375","0.234375","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.75","0.75","0.75","0.65234375","0.6484375","0.65625","0.125","0.125","0.125","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.546875","0.546875","0.546875","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.2265625","0.2265625","0.2265625","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.5390625","0.5390625","0.5390625","0.3984375","0.3984375","0.3984375"
"316","0.28125","0.28125","0.28125","0.4609375","0.4609375","0.4609375","0.5546875","0.5546875","0.5546875","0.2578125","0.2578125","0.2578125","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.6328125","0.609375","0.65625","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.53125","0.53125","0.53125","0.1328125","0.1328125","0.1328125","0.2578125","0.2578125","0.2578125","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.5","0.5","0.5","0.34375","0.34375","0.34375"
"317","0.2265625","0.2265625","0.2265625","0.40625","0.40625","0.40625","0.5234375","0.5234375","0.5234375","0.2265625","0.2265625","0.2265625","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.7265625","0.7265625","0.7265625","0.65625","0.65625","0.65625","0.6328125","0.6171875","0.6484375","0.09375","0.09375","0.09375","0.5703125","0.5703125","0.5703125","0.5390625","0.5390625","0.5390625","0.609375","0.609375","0.609375","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.453125","0.453125","0.453125","0.09375","0.09375","0.09375","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.4921875","0.4921875","0.4921875","0.4453125","0.4453125","0.4453125"
"318","0.1640625","0.1640625","0.1640625","0.3984375","0.3984375","0.3984375","0.4921875","0.4921875","0.4921875","0.1640625","0.1640625","0.1640625","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.63671875","0.625","0.6484375","0.140625","0.140625","0.140625","0.4453125","0.4453125","0.4453125","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.5390625","0.5390625","0.5390625","0.140625","0.140625","0.140625","0.1953125","0.1953125","0.1953125","0.15625","0.15625","0.15625","0.375","0.375","0.375","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.5078125","0.5078125","0.5078125","0.28125","0.28125","0.28125"
"319","0.1875","0.1875","0.1875","0.3984375","0.3984375","0.3984375","0.515625","0.515625","0.515625","0.1796875","0.1796875","0.1796875","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.6328125","0.625","0.640625","0.125","0.125","0.125","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.125","0.125","0.125","0.203125","0.203125","0.203125","0.1953125","0.1953125","0.1953125","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.5390625","0.5390625","0.5390625","0.359375","0.359375","0.359375"
"320","0.3125","0.3125","0.3125","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.2578125","0.2578125","0.2578125","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.75","0.75","0.75","0.7109375","0.6953125","0.7265625","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.5703125","0.5703125","0.5703125","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.3515625","0.3515625","0.3515625","0.390625","0.390625","0.390625","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.53125","0.53125","0.53125","0.390625","0.390625","0.390625"
"321","0.25","0.25","0.25","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.21875","0.21875","0.21875","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.046875","0.046875","0.046875","0.5703125","0.5703125","0.5703125","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.5","0.5","0.5","0.046875","0.046875","0.046875","0.265625","0.265625","0.265625","0.2578125","0.2578125","0.2578125","0.5078125","0.5078125","0.5078125","0.546875","0.546875","0.546875","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.5234375","0.5234375","0.5234375","0.4296875","0.4296875","0.4296875"
"322","0.234375","0.234375","0.234375","0.4140625","0.4140625","0.4140625","0.5078125","0.5078125","0.5078125","0.1875","0.1875","0.1875","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.765625","0.765625","0.765625","0.6328125","0.625","0.640625","0.140625","0.140625","0.140625","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.5234375","0.5234375","0.5234375","0.140625","0.140625","0.140625","0.171875","0.171875","0.171875","0.171875","0.171875","0.171875","0.40625","0.40625","0.40625","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.453125","0.453125","0.453125","0.3359375","0.3359375","0.3359375"
"323","0.1640625","0.1640625","0.1640625","0.421875","0.421875","0.421875","0.515625","0.515625","0.515625","0.1484375","0.1484375","0.1484375","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.59765625","0.5703125","0.625","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.4921875","0.4921875","0.4921875","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.2265625","0.2265625","0.2265625","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.4140625","0.4140625","0.4140625","0.3671875","0.3671875","0.3671875"
"324","0.234375","0.234375","0.234375","0.3828125","0.3828125","0.3828125","0.484375","0.484375","0.484375","0.2578125","0.2578125","0.2578125","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.6328125","0.625","0.640625","0.0859375","0.0859375","0.0859375","0.5859375","0.5859375","0.5859375","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.5703125","0.5703125","0.5703125","0.703125","0.703125","0.703125","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.296875","0.296875","0.296875","0.2421875","0.2421875","0.2421875","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.5","0.5","0.5","0.390625","0.390625","0.390625"
"325","0.21875","0.21875","0.21875","0.40625","0.40625","0.40625","0.46875","0.46875","0.46875","0.1953125","0.1953125","0.1953125","0.53125","0.53125","0.53125","0.578125","0.578125","0.578125","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.58203125","0.578125","0.5859375","0.1015625","0.1015625","0.1015625","0.5078125","0.5078125","0.5078125","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.484375","0.484375","0.484375","0.6796875","0.6796875","0.6796875","0.390625","0.390625","0.390625","0.1015625","0.1015625","0.1015625","0.2265625","0.2265625","0.2265625","0.203125","0.203125","0.203125","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.4609375","0.4609375","0.4609375","0.3359375","0.3359375","0.3359375"
"326","0.2265625","0.2265625","0.2265625","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.234375","0.234375","0.234375","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.66796875","0.6640625","0.671875","0.1328125","0.1328125","0.1328125","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.7734375","0.7734375","0.7734375","0.5546875","0.5546875","0.5546875","0.1328125","0.1328125","0.1328125","0.2734375","0.2734375","0.2734375","0.234375","0.234375","0.234375","0.421875","0.421875","0.421875","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.75","0.75","0.75","0.59375","0.59375","0.59375","0.40625","0.40625","0.40625"
"327","0.2421875","0.2421875","0.2421875","0.4375","0.4375","0.4375","0.4765625","0.4765625","0.4765625","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.6484375","0.6171875","0.6796875","0.125","0.125","0.125","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.5390625","0.5390625","0.5390625","0.125","0.125","0.125","0.234375","0.234375","0.234375","0.25","0.25","0.25","0.4609375","0.4609375","0.4609375","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.3046875","0.3046875","0.3046875"
"328","0.2109375","0.2109375","0.2109375","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.1484375","0.1484375","0.1484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.75","0.75","0.75","0.703125","0.703125","0.703125","0.734375","0.7265625","0.7421875","0.1171875","0.1171875","0.1171875","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.75","0.75","0.75","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.234375","0.234375","0.234375","0.515625","0.515625","0.515625","0.6328125","0.6328125","0.6328125","0.75","0.75","0.75","0.7421875","0.7421875","0.7421875","0.6015625","0.6015625","0.6015625","0.453125","0.453125","0.453125"
"329","0.21875","0.21875","0.21875","0.4453125","0.4453125","0.4453125","0.546875","0.546875","0.546875","0.1953125","0.1953125","0.1953125","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.67578125","0.671875","0.6796875","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.515625","0.515625","0.515625","0.1171875","0.1171875","0.1171875","0.203125","0.203125","0.203125","0.1796875","0.1796875","0.1796875","0.421875","0.421875","0.421875","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.515625","0.515625","0.515625","0.3828125","0.3828125","0.3828125"
"330","0.2109375","0.2109375","0.2109375","0.4609375","0.4609375","0.4609375","0.5078125","0.5078125","0.5078125","0.1875","0.1875","0.1875","0.578125","0.578125","0.578125","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.6328125","0.6328125","0.6328125","0.0859375","0.0859375","0.0859375","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.7265625","0.7265625","0.7265625","0.546875","0.546875","0.546875","0.71875","0.71875","0.71875","0.484375","0.484375","0.484375","0.0859375","0.0859375","0.0859375","0.28125","0.28125","0.28125","0.296875","0.296875","0.296875","0.3828125","0.3828125","0.3828125","0.5234375","0.5234375","0.5234375","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.484375","0.484375","0.484375","0.34375","0.34375","0.34375"
"331","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.2109375","0.2109375","0.2109375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.6875","0.6875","0.6875","0.6796875","0.6640625","0.6953125","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.4140625","0.4140625","0.4140625","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.390625","0.390625","0.390625"
"332","0.2109375","0.2109375","0.2109375","0.3671875","0.3671875","0.3671875","0.484375","0.484375","0.484375","0.2578125","0.2578125","0.2578125","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.609375","0.609375","0.609375","0.0546875","0.0546875","0.0546875","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.40625","0.40625","0.40625","0.0546875","0.0546875","0.0546875","0.21875","0.21875","0.21875","0.265625","0.265625","0.265625","0.4296875","0.4296875","0.4296875","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.4609375","0.4609375","0.4609375","0.390625","0.390625","0.390625"
"333","0.2109375","0.2109375","0.2109375","0.5078125","0.5078125","0.5078125","0.4609375","0.4609375","0.4609375","0.203125","0.203125","0.203125","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.6796875","0.671875","0.6875","0.078125","0.078125","0.078125","0.6171875","0.6171875","0.6171875","0.5859375","0.5859375","0.5859375","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.7578125","0.7578125","0.7578125","0.609375","0.609375","0.609375","0.078125","0.078125","0.078125","0.2265625","0.2265625","0.2265625","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.4609375","0.4609375","0.4609375","0.3671875","0.3671875","0.3671875"
"334","0.25","0.25","0.25","0.390625","0.390625","0.390625","0.5","0.5","0.5","0.1953125","0.1953125","0.1953125","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.63671875","0.6328125","0.640625","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.5234375","0.5234375","0.5234375","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.3515625","0.3515625","0.3515625","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.7421875","0.7421875","0.7421875","0.703125","0.703125","0.703125","0.5078125","0.5078125","0.5078125","0.359375","0.359375","0.359375"
"335","0.1796875","0.1796875","0.1796875","0.4609375","0.4609375","0.4609375","0.5078125","0.5078125","0.5078125","0.171875","0.171875","0.171875","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.61328125","0.609375","0.6171875","0.125","0.125","0.125","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.421875","0.421875","0.421875","0.125","0.125","0.125","0.2421875","0.2421875","0.2421875","0.296875","0.296875","0.296875","0.3984375","0.3984375","0.3984375","0.5","0.5","0.5","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.359375","0.359375","0.359375","0.2734375","0.2734375","0.2734375"
"336","0.3359375","0.3359375","0.3359375","0.4609375","0.4609375","0.4609375","0.484375","0.484375","0.484375","0.140625","0.140625","0.140625","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.65234375","0.59375","0.7109375","0.09375","0.09375","0.09375","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.75","0.75","0.75","0.4609375","0.4609375","0.4609375","0.09375","0.09375","0.09375","0.3359375","0.3359375","0.3359375","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.515625","0.515625","0.515625","0.375","0.375","0.375"
"337","0.203125","0.203125","0.203125","0.4453125","0.4453125","0.4453125","0.484375","0.484375","0.484375","0.1796875","0.1796875","0.1796875","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.64453125","0.625","0.6640625","0.0546875","0.0546875","0.0546875","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.515625","0.515625","0.515625","0.0546875","0.0546875","0.0546875","0.265625","0.265625","0.265625","0.2265625","0.2265625","0.2265625","0.4765625","0.4765625","0.4765625","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.53125","0.53125","0.53125","0.3828125","0.3828125","0.3828125"
"338","0.21875","0.21875","0.21875","0.421875","0.421875","0.421875","0.5","0.5","0.5","0.15625","0.15625","0.15625","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.6171875","0.5859375","0.6484375","0.078125","0.078125","0.078125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.5234375","0.5234375","0.5234375","0.078125","0.078125","0.078125","0.3203125","0.3203125","0.3203125","0.328125","0.328125","0.328125","0.4609375","0.4609375","0.4609375","0.484375","0.484375","0.484375","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.484375","0.484375","0.484375","0.3828125","0.3828125","0.3828125"
"339","0.2421875","0.2421875","0.2421875","0.4609375","0.4609375","0.4609375","0.5703125","0.5703125","0.5703125","0.265625","0.265625","0.265625","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.625","0.59375","0.65625","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.5390625","0.5390625","0.5390625","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.2265625","0.2265625","0.2265625","0.4609375","0.4609375","0.4609375","0.625","0.625","0.625","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.375","0.375","0.375"
"340","0.2109375","0.2109375","0.2109375","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.21875","0.21875","0.21875","0.5859375","0.5859375","0.5859375","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.69140625","0.671875","0.7109375","0.0625","0.0625","0.0625","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.7734375","0.7734375","0.7734375","0.5234375","0.5234375","0.5234375","0.0625","0.0625","0.0625","0.2890625","0.2890625","0.2890625","0.2734375","0.2734375","0.2734375","0.4140625","0.4140625","0.4140625","0.5390625","0.5390625","0.5390625","0.6953125","0.6953125","0.6953125","0.7421875","0.7421875","0.7421875","0.5390625","0.5390625","0.5390625","0.421875","0.421875","0.421875"
"341","0.1796875","0.1796875","0.1796875","0.40625","0.40625","0.40625","0.515625","0.515625","0.515625","0.2265625","0.2265625","0.2265625","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.59375","0.5703125","0.6171875","0.1015625","0.1015625","0.1015625","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.4609375","0.4609375","0.4609375","0.1015625","0.1015625","0.1015625","0.2265625","0.2265625","0.2265625","0.21875","0.21875","0.21875","0.390625","0.390625","0.390625","0.5","0.5","0.5","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.4609375","0.4609375","0.4609375","0.3046875","0.3046875","0.3046875"
"342","0.234375","0.234375","0.234375","0.515625","0.515625","0.515625","0.640625","0.640625","0.640625","0.234375","0.234375","0.234375","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.7890625","0.7890625","0.7890625","0.734375","0.71875","0.75","0.09375","0.09375","0.09375","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.6875","0.6875","0.6875","0.7734375","0.7734375","0.7734375","0.5703125","0.5703125","0.5703125","0.09375","0.09375","0.09375","0.2421875","0.2421875","0.2421875","0.296875","0.296875","0.296875","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.78125","0.78125","0.78125","0.5546875","0.5546875","0.5546875","0.390625","0.390625","0.390625"
"343","0.234375","0.234375","0.234375","0.4296875","0.4296875","0.4296875","0.5234375","0.5234375","0.5234375","0.1640625","0.1640625","0.1640625","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.72265625","0.7109375","0.734375","0.1015625","0.1015625","0.1015625","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.578125","0.578125","0.578125","0.1015625","0.1015625","0.1015625","0.2421875","0.2421875","0.2421875","0.265625","0.265625","0.265625","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.53125","0.53125","0.53125","0.4453125","0.4453125","0.4453125"
"344","0.296875","0.296875","0.296875","0.4296875","0.4296875","0.4296875","0.53125","0.53125","0.53125","0.171875","0.171875","0.171875","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.61328125","0.609375","0.6171875","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.5","0.5","0.5","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.4921875","0.4921875","0.4921875","0.3515625","0.3515625","0.3515625"
"345","0.2265625","0.2265625","0.2265625","0.46875","0.46875","0.46875","0.5","0.5","0.5","0.265625","0.265625","0.265625","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.765625","0.765625","0.765625","0.703125","0.6796875","0.7265625","0.0859375","0.0859375","0.0859375","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.515625","0.515625","0.515625","0.0859375","0.0859375","0.0859375","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.453125","0.453125","0.453125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.765625","0.765625","0.765625","0.5078125","0.5078125","0.5078125","0.359375","0.359375","0.359375"
"346","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.21875","0.21875","0.21875","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.640625","0.6171875","0.6640625","0.1015625","0.1015625","0.1015625","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.5546875","0.5546875","0.5546875","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.5078125","0.5078125","0.5078125","0.4453125","0.4453125","0.4453125"
"347","0.1875","0.1875","0.1875","0.4296875","0.4296875","0.4296875","0.46875","0.46875","0.46875","0.1328125","0.1328125","0.1328125","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.578125","0.578125","0.578125","0.578125","0.578125","0.578125","0.59765625","0.5703125","0.625","0.109375","0.109375","0.109375","0.5","0.5","0.5","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.53125","0.53125","0.53125","0.578125","0.578125","0.578125","0.453125","0.453125","0.453125","0.109375","0.109375","0.109375","0.2109375","0.2109375","0.2109375","0.21875","0.21875","0.21875","0.390625","0.390625","0.390625","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.453125","0.453125","0.453125","0.328125","0.328125","0.328125"
"348","0.2265625","0.2265625","0.2265625","0.390625","0.390625","0.390625","0.484375","0.484375","0.484375","0.1796875","0.1796875","0.1796875","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.5859375","0.546875","0.625","0.0859375","0.0859375","0.0859375","0.5234375","0.5234375","0.5234375","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.5234375","0.5234375","0.5234375","0.6953125","0.6953125","0.6953125","0.4375","0.4375","0.4375","0.0859375","0.0859375","0.0859375","0.2109375","0.2109375","0.2109375","0.203125","0.203125","0.203125","0.3984375","0.3984375","0.3984375","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.46875","0.46875","0.46875","0.34375","0.34375","0.34375"
"349","0.1875","0.1875","0.1875","0.375","0.375","0.375","0.375","0.375","0.375","0.1875","0.1875","0.1875","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.8125","0.8125","0.8125","0.5","0.5","0.5","0.1875","0.1875","0.1875","0.3125","0.3125","0.3125","0.4375","0.4375","0.4375","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.6875","0.6875","0.6875","0.4375","0.4375","0.4375","0.1875","0.1875","0.1875","0.375","0.375","0.375","0.5","0.5","0.5","0.375","0.375","0.375","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.6875","0.6875","0.6875","0.5","0.5","0.5","0.25","0.25","0.25"
"359","0.265625","0.265625","0.265625","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.21875","0.21875","0.21875","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.69140625","0.671875","0.7109375","0.0703125","0.0703125","0.0703125","0.5","0.5","0.5","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.6171875","0.6171875","0.6171875","0.0703125","0.0703125","0.0703125","0.3515625","0.3515625","0.3515625","0.3125","0.3125","0.3125","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.6015625","0.6015625","0.6015625","0.515625","0.515625","0.515625"
"360","0.25","0.25","0.25","0.4140625","0.4140625","0.4140625","0.515625","0.515625","0.515625","0.3046875","0.3046875","0.3046875","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.62890625","0.6015625","0.65625","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.546875","0.546875","0.546875","0.6953125","0.6953125","0.6953125","0.46875","0.46875","0.46875","0.1328125","0.1328125","0.1328125","0.2109375","0.2109375","0.2109375","0.203125","0.203125","0.203125","0.453125","0.453125","0.453125","0.453125","0.453125","0.453125","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.46875","0.46875","0.46875","0.390625","0.390625","0.390625"
"361","0.265625","0.265625","0.265625","0.453125","0.453125","0.453125","0.59375","0.59375","0.59375","0.21875","0.21875","0.21875","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.64453125","0.640625","0.6484375","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.53125","0.53125","0.53125","0.0703125","0.0703125","0.0703125","0.265625","0.265625","0.265625","0.2578125","0.2578125","0.2578125","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.5","0.5","0.5","0.46875","0.46875","0.46875"
"362","0.2734375","0.2734375","0.2734375","0.453125","0.453125","0.453125","0.5703125","0.5703125","0.5703125","0.2578125","0.2578125","0.2578125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.65625","0.6328125","0.6796875","0.1171875","0.1171875","0.1171875","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.4921875","0.4921875","0.4921875","0.1171875","0.1171875","0.1171875","0.2109375","0.2109375","0.2109375","0.1953125","0.1953125","0.1953125","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.7578125","0.7578125","0.7578125","0.5078125","0.5078125","0.5078125","0.4453125","0.4453125","0.4453125"
"363","0.328125","0.328125","0.328125","0.484375","0.484375","0.484375","0.6328125","0.6328125","0.6328125","0.2890625","0.2890625","0.2890625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.734375","0.734375","0.734375","0.7265625","0.71875","0.734375","0.125","0.125","0.125","0.5","0.5","0.5","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.125","0.125","0.125","0.296875","0.296875","0.296875","0.2578125","0.2578125","0.2578125","0.484375","0.484375","0.484375","0.6015625","0.6015625","0.6015625","0.75","0.75","0.75","0.7578125","0.7578125","0.7578125","0.5859375","0.5859375","0.5859375","0.4296875","0.4296875","0.4296875"
"364","0.2890625","0.2890625","0.2890625","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.1484375","0.1484375","0.1484375","0.609375","0.609375","0.609375","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.58203125","0.578125","0.5859375","0.0546875","0.0546875","0.0546875","0.46875","0.46875","0.46875","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.5","0.5","0.5","0.0546875","0.0546875","0.0546875","0.203125","0.203125","0.203125","0.2265625","0.2265625","0.2265625","0.40625","0.40625","0.40625","0.4921875","0.4921875","0.4921875","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.515625","0.515625","0.515625","0.4453125","0.4453125","0.4453125"
"365","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.6015625","0.6015625","0.6015625","0.1875","0.1875","0.1875","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.703125","0.6796875","0.7265625","0.046875","0.046875","0.046875","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.5703125","0.5703125","0.5703125","0.046875","0.046875","0.046875","0.21875","0.21875","0.21875","0.234375","0.234375","0.234375","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.5078125","0.5078125","0.5078125","0.4375","0.4375","0.4375"
"366","0.2890625","0.2890625","0.2890625","0.5078125","0.5078125","0.5078125","0.6328125","0.6328125","0.6328125","0.2421875","0.2421875","0.2421875","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.7734375","0.7734375","0.7734375","0.7578125","0.75","0.765625","0.0703125","0.0703125","0.0703125","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.578125","0.578125","0.578125","0.0703125","0.0703125","0.0703125","0.265625","0.265625","0.265625","0.25","0.25","0.25","0.578125","0.578125","0.578125","0.6171875","0.6171875","0.6171875","0.734375","0.734375","0.734375","0.7421875","0.7421875","0.7421875","0.6171875","0.6171875","0.6171875","0.5234375","0.5234375","0.5234375"
"367","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.5","0.5","0.5","0.2109375","0.2109375","0.2109375","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.66796875","0.6640625","0.671875","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.5625","0.5625","0.5625","0.0859375","0.0859375","0.0859375","0.296875","0.296875","0.296875","0.28125","0.28125","0.28125","0.4453125","0.4453125","0.4453125","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.53125","0.53125","0.53125","0.421875","0.421875","0.421875"
"368","0.265625","0.265625","0.265625","0.3828125","0.3828125","0.3828125","0.59375","0.59375","0.59375","0.2265625","0.2265625","0.2265625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.6640625","0.65625","0.671875","0.0703125","0.0703125","0.0703125","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.0703125","0.0703125","0.0703125","0.2578125","0.2578125","0.2578125","0.28125","0.28125","0.28125","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.5","0.5","0.5"
"369","0.265625","0.265625","0.265625","0.3828125","0.3828125","0.3828125","0.5703125","0.5703125","0.5703125","0.2734375","0.2734375","0.2734375","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.6484375","0.6328125","0.6640625","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.5078125","0.5078125","0.5078125","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.15625","0.15625","0.15625","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.75","0.75","0.75","0.6953125","0.6953125","0.6953125","0.4765625","0.4765625","0.4765625","0.4453125","0.4453125","0.4453125"
"370","0.2734375","0.2734375","0.2734375","0.5","0.5","0.5","0.640625","0.640625","0.640625","0.21875","0.21875","0.21875","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.703125","0.703125","0.703125","0.0390625","0.0390625","0.0390625","0.5234375","0.5234375","0.5234375","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.0390625","0.0390625","0.0390625","0.265625","0.265625","0.265625","0.2421875","0.2421875","0.2421875","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.4609375","0.4609375","0.4609375"
"371","0.25","0.25","0.25","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.234375","0.234375","0.234375","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.68359375","0.6640625","0.703125","0.1484375","0.1484375","0.1484375","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.578125","0.578125","0.578125","0.1484375","0.1484375","0.1484375","0.2265625","0.2265625","0.2265625","0.203125","0.203125","0.203125","0.484375","0.484375","0.484375","0.5859375","0.5859375","0.5859375","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.5234375","0.5234375","0.5234375","0.4140625","0.4140625","0.4140625"
"372","0.3125","0.3125","0.3125","0.4296875","0.4296875","0.4296875","0.578125","0.578125","0.578125","0.3125","0.3125","0.3125","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.66015625","0.6328125","0.6875","0.1171875","0.1171875","0.1171875","0.609375","0.609375","0.609375","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.5703125","0.5703125","0.5703125","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.2734375","0.2734375","0.2734375","0.453125","0.453125","0.453125","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.578125","0.578125","0.578125","0.4609375","0.4609375","0.4609375"
"373","0.296875","0.296875","0.296875","0.453125","0.453125","0.453125","0.609375","0.609375","0.609375","0.3046875","0.3046875","0.3046875","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.6875","0.6796875","0.6953125","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.578125","0.578125","0.578125","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.21875","0.21875","0.21875","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.7421875","0.7421875","0.7421875","0.703125","0.703125","0.703125","0.59375","0.59375","0.59375","0.484375","0.484375","0.484375"
"374","0.25","0.25","0.25","0.40625","0.40625","0.40625","0.5546875","0.5546875","0.5546875","0.25","0.25","0.25","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.6015625","0.59375","0.609375","0.1484375","0.1484375","0.1484375","0.5390625","0.5390625","0.5390625","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.4453125","0.4453125","0.4453125","0.1484375","0.1484375","0.1484375","0.2578125","0.2578125","0.2578125","0.234375","0.234375","0.234375","0.46875","0.46875","0.46875","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.4921875","0.4921875","0.4921875","0.4375","0.4375","0.4375"
"375","0.296875","0.296875","0.296875","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.265625","0.265625","0.265625","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.69921875","0.6953125","0.703125","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.3828125","0.3828125","0.3828125"
"376","0.2734375","0.2734375","0.2734375","0.453125","0.453125","0.453125","0.5234375","0.5234375","0.5234375","0.25","0.25","0.25","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.1015625","0.1015625","0.1015625","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.7578125","0.7578125","0.7578125","0.5703125","0.5703125","0.5703125","0.1015625","0.1015625","0.1015625","0.2421875","0.2421875","0.2421875","0.1875","0.1875","0.1875","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.5234375","0.5234375","0.5234375","0.421875","0.421875","0.421875"
"377","0.3515625","0.3515625","0.3515625","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.25","0.25","0.25","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.1015625","0.1015625","0.1015625","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.1015625","0.1015625","0.1015625","0.265625","0.265625","0.265625","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.3984375","0.3984375","0.3984375"
"378","0.2421875","0.2421875","0.2421875","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.21875","0.21875","0.21875","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.6015625","0.6015625","0.6015625","0.0625","0.0625","0.0625","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.515625","0.515625","0.515625","0.0625","0.0625","0.0625","0.2421875","0.2421875","0.2421875","0.2734375","0.2734375","0.2734375","0.46875","0.46875","0.46875","0.4765625","0.4765625","0.4765625","0.671875","0.671875","0.671875","0.625","0.625","0.625","0.5","0.5","0.5","0.4296875","0.4296875","0.4296875"
"379","0.2265625","0.2265625","0.2265625","0.4375","0.4375","0.4375","0.5390625","0.5390625","0.5390625","0.1796875","0.1796875","0.1796875","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.66796875","0.6484375","0.6875","0.078125","0.078125","0.078125","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.4921875","0.4921875","0.4921875","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.4921875","0.4921875","0.4921875","0.4453125","0.4453125","0.4453125"
"380","0.2890625","0.2890625","0.2890625","0.421875","0.421875","0.421875","0.578125","0.578125","0.578125","0.234375","0.234375","0.234375","0.6015625","0.6015625","0.6015625","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.125","0.125","0.125","0.5703125","0.5703125","0.5703125","0.5390625","0.5390625","0.5390625","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.125","0.125","0.125","0.1953125","0.1953125","0.1953125","0.203125","0.203125","0.203125","0.4375","0.4375","0.4375","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.5234375","0.5234375","0.5234375","0.3671875","0.3671875","0.3671875"
"381","0.3203125","0.3203125","0.3203125","0.4609375","0.4609375","0.4609375","0.5703125","0.5703125","0.5703125","0.1953125","0.1953125","0.1953125","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.75","0.75","0.75","0.6953125","0.6875","0.703125","0.09375","0.09375","0.09375","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.7734375","0.7734375","0.7734375","0.671875","0.671875","0.671875","0.7890625","0.7890625","0.7890625","0.5546875","0.5546875","0.5546875","0.09375","0.09375","0.09375","0.2421875","0.2421875","0.2421875","0.1796875","0.1796875","0.1796875","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.546875","0.546875","0.546875","0.4140625","0.4140625","0.4140625"
"382","0.2578125","0.2578125","0.2578125","0.3984375","0.3984375","0.3984375","0.4921875","0.4921875","0.4921875","0.28125","0.28125","0.28125","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.703125","0.671875","0.734375","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.5625","0.5625","0.5625","0.1171875","0.1171875","0.1171875","0.2109375","0.2109375","0.2109375","0.203125","0.203125","0.203125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.390625","0.390625","0.390625"
"383","0.3203125","0.3203125","0.3203125","0.4765625","0.4765625","0.4765625","0.6015625","0.6015625","0.6015625","0.2109375","0.2109375","0.2109375","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.67578125","0.671875","0.6796875","0.078125","0.078125","0.078125","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.7421875","0.7421875","0.7421875","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.5703125","0.5703125","0.5703125","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.5703125","0.5703125","0.5703125","0.4921875","0.4921875","0.4921875"
"384","0.2890625","0.2890625","0.2890625","0.46875","0.46875","0.46875","0.6015625","0.6015625","0.6015625","0.234375","0.234375","0.234375","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.1328125","0.1328125","0.1328125","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.1328125","0.1328125","0.1328125","0.2265625","0.2265625","0.2265625","0.21875","0.21875","0.21875","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.515625","0.515625","0.515625","0.3984375","0.3984375","0.3984375"
"385","0.296875","0.296875","0.296875","0.421875","0.421875","0.421875","0.609375","0.609375","0.609375","0.296875","0.296875","0.296875","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6171875","0.59375","0.640625","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.5","0.5","0.5","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.203125","0.203125","0.203125","0.4609375","0.4609375","0.4609375","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.4296875","0.4296875","0.4296875"
"386","0.2265625","0.2265625","0.2265625","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.1953125","0.1953125","0.1953125","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.73046875","0.7265625","0.734375","0.09375","0.09375","0.09375","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.625","0.625","0.625","0.09375","0.09375","0.09375","0.1875","0.1875","0.1875","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.4140625","0.4140625","0.4140625"
"387","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.25","0.25","0.25","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.65625","0.6171875","0.6953125","0.078125","0.078125","0.078125","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.5390625","0.5390625","0.5390625","0.078125","0.078125","0.078125","0.21875","0.21875","0.21875","0.2421875","0.2421875","0.2421875","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.5234375","0.5234375","0.5234375","0.40625","0.40625","0.40625"
"388","0.296875","0.296875","0.296875","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.2265625","0.2265625","0.2265625","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.69140625","0.6875","0.6953125","0.109375","0.109375","0.109375","0.5859375","0.5859375","0.5859375","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.5390625","0.5390625","0.5390625","0.109375","0.109375","0.109375","0.1796875","0.1796875","0.1796875","0.171875","0.171875","0.171875","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.40625","0.40625","0.40625"
"389","0.296875","0.296875","0.296875","0.46875","0.46875","0.46875","0.5859375","0.5859375","0.5859375","0.2734375","0.2734375","0.2734375","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.69140625","0.671875","0.7109375","0.0859375","0.0859375","0.0859375","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.5234375","0.5234375","0.5234375","0.0859375","0.0859375","0.0859375","0.265625","0.265625","0.265625","0.2578125","0.2578125","0.2578125","0.5234375","0.5234375","0.5234375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.5859375","0.5859375","0.5859375","0.4921875","0.4921875","0.4921875"
"390","0.328125","0.328125","0.328125","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.1875","0.1875","0.1875","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.09375","0.09375","0.09375","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.578125","0.578125","0.578125","0.09375","0.09375","0.09375","0.265625","0.265625","0.265625","0.265625","0.265625","0.265625","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.5703125","0.5703125","0.5703125","0.4375","0.4375","0.4375"
"391","0.2265625","0.2265625","0.2265625","0.4375","0.4375","0.4375","0.5859375","0.5859375","0.5859375","0.1953125","0.1953125","0.1953125","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.71484375","0.7109375","0.71875","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.5390625","0.5390625","0.5390625","0.0703125","0.0703125","0.0703125","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.71875","0.71875","0.71875","0.7265625","0.7265625","0.7265625","0.4921875","0.4921875","0.4921875","0.4296875","0.4296875","0.4296875"
"392","0.3046875","0.3046875","0.3046875","0.4296875","0.4296875","0.4296875","0.65625","0.65625","0.65625","0.2421875","0.2421875","0.2421875","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.7890625","0.7890625","0.7890625","0.71484375","0.7109375","0.71875","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.2890625","0.2890625","0.2890625","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.7578125","0.7578125","0.7578125","0.734375","0.734375","0.734375","0.5546875","0.5546875","0.5546875","0.4453125","0.4453125","0.4453125"
"393","0.265625","0.265625","0.265625","0.4609375","0.4609375","0.4609375","0.6171875","0.6171875","0.6171875","0.2421875","0.2421875","0.2421875","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.73046875","0.7109375","0.75","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.7734375","0.7734375","0.7734375","0.5703125","0.5703125","0.5703125","0.0859375","0.0859375","0.0859375","0.21875","0.21875","0.21875","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.5703125","0.5703125","0.5703125","0.3984375","0.3984375","0.3984375"
"394","0.25","0.25","0.25","0.4375","0.4375","0.4375","0.515625","0.515625","0.515625","0.1953125","0.1953125","0.1953125","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.6640625","0.65625","0.671875","0.0703125","0.0703125","0.0703125","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.5625","0.5625","0.5625","0.0703125","0.0703125","0.0703125","0.1796875","0.1796875","0.1796875","0.2109375","0.2109375","0.2109375","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.546875","0.546875","0.546875","0.421875","0.421875","0.421875"
"395","0.2890625","0.2890625","0.2890625","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.234375","0.234375","0.234375","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.71875","0.7109375","0.7265625","0.09375","0.09375","0.09375","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.6328125","0.6328125","0.6328125","0.09375","0.09375","0.09375","0.2421875","0.2421875","0.2421875","0.2109375","0.2109375","0.2109375","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.4453125","0.4453125","0.4453125"
"396","0.3203125","0.3203125","0.3203125","0.453125","0.453125","0.453125","0.5703125","0.5703125","0.5703125","0.2578125","0.2578125","0.2578125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.7109375","0.703125","0.71875","0.1171875","0.1171875","0.1171875","0.5078125","0.5078125","0.5078125","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.5546875","0.5546875","0.5546875","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.2421875","0.2421875","0.2421875","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.7109375","0.7109375","0.7109375","0.7734375","0.7734375","0.7734375","0.5703125","0.5703125","0.5703125","0.40625","0.40625","0.40625"
"397","0.3359375","0.3359375","0.3359375","0.421875","0.421875","0.421875","0.6015625","0.6015625","0.6015625","0.3125","0.3125","0.3125","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.7421875","0.734375","0.75","0.1328125","0.1328125","0.1328125","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.625","0.625","0.625","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.2265625","0.2265625","0.2265625","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.609375","0.609375","0.609375","0.4609375","0.4609375","0.4609375"
"398","0.3203125","0.3203125","0.3203125","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.2421875","0.2421875","0.2421875","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.7578125","0.7578125","0.7578125","0.66015625","0.65625","0.6640625","0.1328125","0.1328125","0.1328125","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.5390625","0.5390625","0.5390625","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.1953125","0.1953125","0.1953125","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.734375","0.734375","0.734375","0.71875","0.71875","0.71875","0.4609375","0.4609375","0.4609375","0.4296875","0.4296875","0.4296875"
"399","0.265625","0.265625","0.265625","0.390625","0.390625","0.390625","0.53125","0.53125","0.53125","0.1875","0.1875","0.1875","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.66796875","0.65625","0.6796875","0.0859375","0.0859375","0.0859375","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.5390625","0.5390625","0.5390625","0.0859375","0.0859375","0.0859375","0.1875","0.1875","0.1875","0.171875","0.171875","0.171875","0.421875","0.421875","0.421875","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.5703125","0.5703125","0.5703125","0.375","0.375","0.375"
"400","0.2265625","0.2265625","0.2265625","0.46875","0.46875","0.46875","0.6015625","0.6015625","0.6015625","0.1953125","0.1953125","0.1953125","0.640625","0.640625","0.640625","0.7734375","0.7734375","0.7734375","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.69921875","0.671875","0.7265625","0.0703125","0.0703125","0.0703125","0.515625","0.515625","0.515625","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.5390625","0.5390625","0.5390625","0.0703125","0.0703125","0.0703125","0.234375","0.234375","0.234375","0.21875","0.21875","0.21875","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.4140625","0.4140625","0.4140625"
"401","0.265625","0.265625","0.265625","0.453125","0.453125","0.453125","0.59375","0.59375","0.59375","0.1796875","0.1796875","0.1796875","0.5859375","0.5859375","0.5859375","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.5703125","0.5390625","0.6015625","0.1015625","0.1015625","0.1015625","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.4609375","0.4609375","0.4609375","0.1015625","0.1015625","0.1015625","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.5078125","0.5078125","0.5078125","0.515625","0.515625","0.515625","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.484375","0.484375","0.484375","0.4765625","0.4765625","0.4765625"
"402","0.2734375","0.2734375","0.2734375","0.4296875","0.4296875","0.4296875","0.5390625","0.5390625","0.5390625","0.25","0.25","0.25","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.65234375","0.625","0.6796875","0.140625","0.140625","0.140625","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.140625","0.140625","0.140625","0.265625","0.265625","0.265625","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.515625","0.515625","0.515625","0.671875","0.671875","0.671875","0.75","0.75","0.75","0.546875","0.546875","0.546875","0.3828125","0.3828125","0.3828125"
"403","0.2421875","0.2421875","0.2421875","0.3984375","0.3984375","0.3984375","0.65625","0.65625","0.65625","0.1953125","0.1953125","0.1953125","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.75","0.75","0.75","0.6875","0.6796875","0.6953125","0.125","0.125","0.125","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.125","0.125","0.125","0.234375","0.234375","0.234375","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.7578125","0.7578125","0.7578125","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.4609375","0.4609375","0.4609375"
"404","0.2890625","0.2890625","0.2890625","0.453125","0.453125","0.453125","0.5703125","0.5703125","0.5703125","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.6484375","0.640625","0.65625","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.546875","0.546875","0.546875","0.1328125","0.1328125","0.1328125","0.2734375","0.2734375","0.2734375","0.234375","0.234375","0.234375","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.53125","0.53125","0.53125","0.4375","0.4375","0.4375"
"405","0.234375","0.234375","0.234375","0.40625","0.40625","0.40625","0.5625","0.5625","0.5625","0.2109375","0.2109375","0.2109375","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.62109375","0.6171875","0.625","0.09375","0.09375","0.09375","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.46875","0.46875","0.46875","0.09375","0.09375","0.09375","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.515625","0.515625","0.515625","0.515625","0.515625","0.515625","0.640625","0.640625","0.640625","0.7421875","0.7421875","0.7421875","0.5390625","0.5390625","0.5390625","0.4765625","0.4765625","0.4765625"
"406","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.53125","0.53125","0.53125","0.2890625","0.2890625","0.2890625","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.65234375","0.640625","0.6640625","0.140625","0.140625","0.140625","0.5703125","0.5703125","0.5703125","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.140625","0.140625","0.140625","0.171875","0.171875","0.171875","0.1640625","0.1640625","0.1640625","0.4140625","0.4140625","0.4140625","0.515625","0.515625","0.515625","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.34375","0.34375","0.34375"
"407","0.2734375","0.2734375","0.2734375","0.390625","0.390625","0.390625","0.546875","0.546875","0.546875","0.28125","0.28125","0.28125","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.6640625","0.6640625","0.6640625","0.640625","0.6328125","0.6484375","0.125","0.125","0.125","0.5","0.5","0.5","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.125","0.125","0.125","0.1953125","0.1953125","0.1953125","0.1640625","0.1640625","0.1640625","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.71875","0.71875","0.71875","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.390625","0.390625","0.390625"
"408","0.3125","0.3125","0.3125","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.2578125","0.2578125","0.2578125","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.7109375","0.6953125","0.7265625","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.59375","0.59375","0.59375","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.2890625","0.2890625","0.2890625","0.4765625","0.4765625","0.4765625","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.5859375","0.5859375","0.5859375","0.4609375","0.4609375","0.4609375"
"409","0.2890625","0.2890625","0.2890625","0.4296875","0.4296875","0.4296875","0.59375","0.59375","0.59375","0.1328125","0.1328125","0.1328125","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.7265625","0.71875","0.734375","0.046875","0.046875","0.046875","0.4296875","0.4296875","0.4296875","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.5","0.5","0.5","0.046875","0.046875","0.046875","0.265625","0.265625","0.265625","0.2578125","0.2578125","0.2578125","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.71875","0.71875","0.71875","0.7265625","0.7265625","0.7265625","0.5546875","0.5546875","0.5546875","0.4296875","0.4296875","0.4296875"
"410","0.2734375","0.2734375","0.2734375","0.3515625","0.3515625","0.3515625","0.609375","0.609375","0.609375","0.1875","0.1875","0.1875","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.65625","0.640625","0.671875","0.140625","0.140625","0.140625","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.546875","0.546875","0.546875","0.140625","0.140625","0.140625","0.21875","0.21875","0.21875","0.15625","0.15625","0.15625","0.421875","0.421875","0.421875","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.4609375","0.4609375","0.4609375","0.390625","0.390625","0.390625"
"411","0.25","0.25","0.25","0.421875","0.421875","0.421875","0.5703125","0.5703125","0.5703125","0.2109375","0.2109375","0.2109375","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.61328125","0.59375","0.6328125","0.1171875","0.1171875","0.1171875","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.5078125","0.5078125","0.5078125","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.203125","0.203125","0.203125","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.453125","0.453125","0.453125","0.3125","0.3125","0.3125"
"412","0.25","0.25","0.25","0.3828125","0.3828125","0.3828125","0.53125","0.53125","0.53125","0.2421875","0.2421875","0.2421875","0.6015625","0.6015625","0.6015625","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.64453125","0.625","0.6640625","0.0859375","0.0859375","0.0859375","0.421875","0.421875","0.421875","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.265625","0.265625","0.265625","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.5234375","0.5234375","0.5234375","0.453125","0.453125","0.453125"
"413","0.234375","0.234375","0.234375","0.359375","0.359375","0.359375","0.4609375","0.4609375","0.4609375","0.1953125","0.1953125","0.1953125","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.6015625","0.5859375","0.6171875","0.1015625","0.1015625","0.1015625","0.5","0.5","0.5","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.5","0.5","0.5","0.640625","0.640625","0.640625","0.4140625","0.4140625","0.4140625","0.1015625","0.1015625","0.1015625","0.1953125","0.1953125","0.1953125","0.2109375","0.2109375","0.2109375","0.515625","0.515625","0.515625","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.5","0.5","0.5","0.40625","0.40625","0.40625"
"414","0.234375","0.234375","0.234375","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.25","0.25","0.25","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.70703125","0.6875","0.7265625","0.1328125","0.1328125","0.1328125","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.578125","0.578125","0.578125","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.59375","0.59375","0.59375","0.3984375","0.3984375","0.3984375"
"415","0.328125","0.328125","0.328125","0.3984375","0.3984375","0.3984375","0.5703125","0.5703125","0.5703125","0.234375","0.234375","0.234375","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.6875","0.671875","0.703125","0.125","0.125","0.125","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.5703125","0.5703125","0.5703125","0.125","0.125","0.125","0.1953125","0.1953125","0.1953125","0.1875","0.1875","0.1875","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.3125","0.3125","0.3125"
"416","0.2421875","0.2421875","0.2421875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.21875","0.21875","0.21875","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.75","0.75","0.75","0.70703125","0.703125","0.7109375","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.765625","0.765625","0.765625","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.59375","0.59375","0.59375","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.25","0.25","0.25","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.609375","0.609375","0.609375","0.421875","0.421875","0.421875"
"417","0.34375","0.34375","0.34375","0.46875","0.46875","0.46875","0.625","0.625","0.625","0.203125","0.203125","0.203125","0.546875","0.546875","0.546875","0.7421875","0.7421875","0.7421875","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.671875","0.6484375","0.6953125","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.75","0.75","0.75","0.546875","0.546875","0.546875","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.1796875","0.1796875","0.1796875","0.453125","0.453125","0.453125","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.53125","0.53125","0.53125","0.4296875","0.4296875","0.4296875"
"418","0.2890625","0.2890625","0.2890625","0.5390625","0.5390625","0.5390625","0.53125","0.53125","0.53125","0.296875","0.296875","0.296875","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.65625","0.6328125","0.6796875","0.0859375","0.0859375","0.0859375","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.4765625","0.4765625","0.4765625","0.0859375","0.0859375","0.0859375","0.296875","0.296875","0.296875","0.3125","0.3125","0.3125","0.453125","0.453125","0.453125","0.5","0.5","0.5","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.375","0.375","0.375"
"419","0.265625","0.265625","0.265625","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.2734375","0.2734375","0.2734375","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.7421875","0.7421875","0.7421875","0.68359375","0.6796875","0.6875","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.765625","0.765625","0.765625","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.203125","0.203125","0.203125","0.4609375","0.4609375","0.4609375","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.734375","0.734375","0.734375","0.6015625","0.6015625","0.6015625","0.484375","0.484375","0.484375"
"420","0.2109375","0.2109375","0.2109375","0.4296875","0.4296875","0.4296875","0.5546875","0.5546875","0.5546875","0.1640625","0.1640625","0.1640625","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.6171875","0.6171875","0.6171875","0.0546875","0.0546875","0.0546875","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.4453125","0.4453125","0.4453125","0.0546875","0.0546875","0.0546875","0.203125","0.203125","0.203125","0.28125","0.28125","0.28125","0.4140625","0.4140625","0.4140625","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.4453125","0.4453125","0.4453125","0.4609375","0.4609375","0.4609375"
"421","0.296875","0.296875","0.296875","0.4296875","0.4296875","0.4296875","0.5390625","0.5390625","0.5390625","0.234375","0.234375","0.234375","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.078125","0.078125","0.078125","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.609375","0.609375","0.609375","0.078125","0.078125","0.078125","0.2265625","0.2265625","0.2265625","0.2265625","0.2265625","0.2265625","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.484375","0.484375","0.484375","0.4609375","0.4609375","0.4609375"
"422","0.2890625","0.2890625","0.2890625","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.2421875","0.2421875","0.2421875","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.6640625","0.65625","0.671875","0.1171875","0.1171875","0.1171875","0.5","0.5","0.5","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.5703125","0.5703125","0.5703125","0.1171875","0.1171875","0.1171875","0.28125","0.28125","0.28125","0.296875","0.296875","0.296875","0.578125","0.578125","0.578125","0.5546875","0.5546875","0.5546875","0.734375","0.734375","0.734375","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625","0.3828125","0.3828125","0.3828125"
"423","0.3125","0.3125","0.3125","0.375","0.375","0.375","0.4921875","0.4921875","0.4921875","0.2109375","0.2109375","0.2109375","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.609375","0.6015625","0.6171875","0.125","0.125","0.125","0.4140625","0.4140625","0.4140625","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.4453125","0.4453125","0.4453125","0.125","0.125","0.125","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.421875","0.421875","0.421875","0.375","0.375","0.375"
"424","0.25","0.25","0.25","0.4375","0.4375","0.4375","0.546875","0.546875","0.546875","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.70703125","0.6796875","0.734375","0.09375","0.09375","0.09375","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.4921875","0.4921875","0.4921875","0.09375","0.09375","0.09375","0.296875","0.296875","0.296875","0.203125","0.203125","0.203125","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.734375","0.734375","0.734375","0.71875","0.71875","0.71875","0.5234375","0.5234375","0.5234375","0.40625","0.40625","0.40625"
"425","0.2421875","0.2421875","0.2421875","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.171875","0.171875","0.171875","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.6796875","0.6640625","0.6953125","0.0546875","0.0546875","0.0546875","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.5703125","0.5703125","0.5703125","0.0546875","0.0546875","0.0546875","0.2265625","0.2265625","0.2265625","0.1796875","0.1796875","0.1796875","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.40625","0.40625","0.40625"
"426","0.2578125","0.2578125","0.2578125","0.3671875","0.3671875","0.3671875","0.53125","0.53125","0.53125","0.21875","0.21875","0.21875","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6328125","0.609375","0.65625","0.078125","0.078125","0.078125","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.078125","0.078125","0.078125","0.265625","0.265625","0.265625","0.296875","0.296875","0.296875","0.4921875","0.4921875","0.4921875","0.484375","0.484375","0.484375","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.4921875","0.4921875","0.4921875","0.3984375","0.3984375","0.3984375"
"427","0.3046875","0.3046875","0.3046875","0.4453125","0.4453125","0.4453125","0.6015625","0.6015625","0.6015625","0.2109375","0.2109375","0.2109375","0.6640625","0.6640625","0.6640625","0.625","0.625","0.625","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.62109375","0.59375","0.6484375","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.5625","0.5625","0.5625","0.0859375","0.0859375","0.0859375","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.5","0.5","0.5","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.4140625","0.4140625","0.4140625"
"428","0.2265625","0.2265625","0.2265625","0.5","0.5","0.5","0.578125","0.578125","0.578125","0.234375","0.234375","0.234375","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.734375","0.7109375","0.7578125","0.0625","0.0625","0.0625","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.53125","0.53125","0.53125","0.0625","0.0625","0.0625","0.2890625","0.2890625","0.2890625","0.296875","0.296875","0.296875","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.671875","0.671875","0.671875","0.75","0.75","0.75","0.5625","0.5625","0.5625","0.484375","0.484375","0.484375"
"429","0.203125","0.203125","0.203125","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.2265625","0.2265625","0.2265625","0.53125","0.53125","0.53125","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6640625","0.65625","0.671875","0.1015625","0.1015625","0.1015625","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.5","0.5","0.5","0.1015625","0.1015625","0.1015625","0.1796875","0.1796875","0.1796875","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.4765625","0.4765625","0.4765625","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.46875","0.46875","0.46875","0.390625","0.390625","0.390625"
"430","0.3046875","0.3046875","0.3046875","0.484375","0.484375","0.484375","0.65625","0.65625","0.65625","0.21875","0.21875","0.21875","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.796875","0.796875","0.796875","0.8203125","0.8203125","0.8203125","0.734375","0.7109375","0.7578125","0.09375","0.09375","0.09375","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.75","0.75","0.75","0.71875","0.71875","0.71875","0.5859375","0.5859375","0.5859375","0.09375","0.09375","0.09375","0.25","0.25","0.25","0.2109375","0.2109375","0.2109375","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.796875","0.796875","0.796875","0.7734375","0.7734375","0.7734375","0.578125","0.578125","0.578125","0.4453125","0.4453125","0.4453125"
"431","0.3203125","0.3203125","0.3203125","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.2421875","0.2421875","0.2421875","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.73046875","0.7265625","0.734375","0.1015625","0.1015625","0.1015625","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.6171875","0.6171875","0.6171875","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.21875","0.21875","0.21875","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.5703125","0.5703125","0.5703125","0.46875","0.46875","0.46875"
"432","0.3046875","0.3046875","0.3046875","0.4296875","0.4296875","0.4296875","0.53125","0.53125","0.53125","0.234375","0.234375","0.234375","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.61328125","0.609375","0.6171875","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.515625","0.515625","0.515625","0.1328125","0.1328125","0.1328125","0.2578125","0.2578125","0.2578125","0.234375","0.234375","0.234375","0.53125","0.53125","0.53125","0.53125","0.53125","0.53125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.421875","0.421875","0.421875"
"433","0.3046875","0.3046875","0.3046875","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.21875","0.21875","0.21875","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.8046875","0.8046875","0.8046875","0.70703125","0.703125","0.7109375","0.0859375","0.0859375","0.0859375","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.75","0.75","0.75","0.546875","0.546875","0.546875","0.0859375","0.0859375","0.0859375","0.28125","0.28125","0.28125","0.234375","0.234375","0.234375","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.7578125","0.7578125","0.7578125","0.53125","0.53125","0.53125","0.4296875","0.4296875","0.4296875"
"434","0.25","0.25","0.25","0.4453125","0.4453125","0.4453125","0.5859375","0.5859375","0.5859375","0.21875","0.21875","0.21875","0.671875","0.671875","0.671875","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.7421875","0.7421875","0.7421875","0.671875","0.6640625","0.6796875","0.1015625","0.1015625","0.1015625","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.546875","0.546875","0.546875","0.1015625","0.1015625","0.1015625","0.3359375","0.3359375","0.3359375","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.7578125","0.7578125","0.7578125","0.78125","0.78125","0.78125","0.5546875","0.5546875","0.5546875","0.4765625","0.4765625","0.4765625"
"435","0.3046875","0.3046875","0.3046875","0.4375","0.4375","0.4375","0.484375","0.484375","0.484375","0.2890625","0.2890625","0.2890625","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5703125","0.5703125","0.5703125","0.6171875","0.5859375","0.6484375","0.109375","0.109375","0.109375","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.4765625","0.4765625","0.4765625","0.109375","0.109375","0.109375","0.1640625","0.1640625","0.1640625","0.21875","0.21875","0.21875","0.3828125","0.3828125","0.3828125","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.46875","0.46875","0.46875","0.3828125","0.3828125","0.3828125"
"436","0.2578125","0.2578125","0.2578125","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.1640625","0.1640625","0.1640625","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.59375","0.59375","0.59375","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.578125","0.578125","0.578125","0.5703125","0.5703125","0.5703125","0.71875","0.71875","0.71875","0.453125","0.453125","0.453125","0.0859375","0.0859375","0.0859375","0.1953125","0.1953125","0.1953125","0.1875","0.1875","0.1875","0.46875","0.46875","0.46875","0.515625","0.515625","0.515625","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.484375","0.484375","0.484375","0.328125","0.328125","0.328125"
"437","0.3125","0.3125","0.3125","0.3125","0.3125","0.3125","0.375","0.375","0.375","0.25","0.25","0.25","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.8125","0.8125","0.8125","0.5","0.5","0.5","0.1875","0.1875","0.1875","0.4375","0.4375","0.4375","0.375","0.375","0.375","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.75","0.75","0.75","0.4375","0.4375","0.4375","0.1875","0.1875","0.1875","0.25","0.25","0.25","0.25","0.25","0.25","0.4375","0.4375","0.4375","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.5","0.5","0.5","0.3125","0.3125","0.3125"
"446","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.6640625","0.6640625","0.6640625","0.28125","0.28125","0.28125","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.6796875","0.671875","0.6875","0.0703125","0.0703125","0.0703125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.6171875","0.6171875","0.6171875","0.0703125","0.0703125","0.0703125","0.328125","0.328125","0.328125","0.3359375","0.3359375","0.3359375","0.5078125","0.5078125","0.5078125","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.6171875","0.6171875","0.6171875","0.3671875","0.3671875","0.3671875"
"447","0.2734375","0.2734375","0.2734375","0.40625","0.40625","0.40625","0.4765625","0.4765625","0.4765625","0.1796875","0.1796875","0.1796875","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.6640625","0.6484375","0.6796875","0.1328125","0.1328125","0.1328125","0.5546875","0.5546875","0.5546875","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.5","0.5","0.5","0.1328125","0.1328125","0.1328125","0.203125","0.203125","0.203125","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.5","0.5","0.5","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.5078125","0.5078125","0.5078125","0.296875","0.296875","0.296875"
"448","0.265625","0.265625","0.265625","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.265625","0.265625","0.265625","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.6484375","0.640625","0.65625","0.0703125","0.0703125","0.0703125","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.5390625","0.5390625","0.5390625","0.0703125","0.0703125","0.0703125","0.3046875","0.3046875","0.3046875","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.359375","0.359375","0.359375"
"449","0.265625","0.265625","0.265625","0.4765625","0.4765625","0.4765625","0.5703125","0.5703125","0.5703125","0.265625","0.265625","0.265625","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.1875","0.1875","0.1875","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.7109375","0.7109375","0.7109375","0.5078125","0.5078125","0.5078125","0.359375","0.359375","0.359375"
"450","0.2421875","0.2421875","0.2421875","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.2734375","0.2734375","0.2734375","0.640625","0.640625","0.640625","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.7578125","0.7578125","0.7578125","0.72265625","0.71875","0.7265625","0.125","0.125","0.125","0.59375","0.59375","0.59375","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.7578125","0.7578125","0.7578125","0.625","0.625","0.625","0.125","0.125","0.125","0.28125","0.28125","0.28125","0.2578125","0.2578125","0.2578125","0.453125","0.453125","0.453125","0.4921875","0.4921875","0.4921875","0.6640625","0.6640625","0.6640625","0.7578125","0.7578125","0.7578125","0.5703125","0.5703125","0.5703125","0.40625","0.40625","0.40625"
"451","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.5078125","0.5078125","0.5078125","0.21875","0.21875","0.21875","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.59375","0.5859375","0.6015625","0.0546875","0.0546875","0.0546875","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.515625","0.515625","0.515625","0.0546875","0.0546875","0.0546875","0.2578125","0.2578125","0.2578125","0.28125","0.28125","0.28125","0.4375","0.4375","0.4375","0.4453125","0.4453125","0.4453125","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.53125","0.53125","0.53125","0.3671875","0.3671875","0.3671875"
"452","0.234375","0.234375","0.234375","0.4140625","0.4140625","0.4140625","0.5859375","0.5859375","0.5859375","0.2265625","0.2265625","0.2265625","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.7109375","0.6953125","0.7265625","0.046875","0.046875","0.046875","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.046875","0.046875","0.046875","0.265625","0.265625","0.265625","0.234375","0.234375","0.234375","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.3515625","0.3515625","0.3515625"
"453","0.2890625","0.2890625","0.2890625","0.5234375","0.5234375","0.5234375","0.6875","0.6875","0.6875","0.2578125","0.2578125","0.2578125","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.7734375","0.7734375","0.7734375","0.765625","0.765625","0.765625","0.7421875","0.734375","0.75","0.0703125","0.0703125","0.0703125","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.75","0.75","0.75","0.765625","0.765625","0.765625","0.59375","0.59375","0.59375","0.0703125","0.0703125","0.0703125","0.3515625","0.3515625","0.3515625","0.25","0.25","0.25","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.78125","0.78125","0.78125","0.6328125","0.6328125","0.6328125","0.46875","0.46875","0.46875"
"454","0.2421875","0.2421875","0.2421875","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.1953125","0.1953125","0.1953125","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.67578125","0.671875","0.6796875","0.0859375","0.0859375","0.0859375","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.578125","0.578125","0.578125","0.0859375","0.0859375","0.0859375","0.2421875","0.2421875","0.2421875","0.234375","0.234375","0.234375","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.546875","0.546875","0.546875","0.3359375","0.3359375","0.3359375"
"455","0.265625","0.265625","0.265625","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.265625","0.265625","0.265625","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.6875","0.6875","0.6875","0.64453125","0.640625","0.6484375","0.0703125","0.0703125","0.0703125","0.65625","0.65625","0.65625","0.5625","0.5625","0.5625","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.0703125","0.0703125","0.0703125","0.2734375","0.2734375","0.2734375","0.2890625","0.2890625","0.2890625","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.546875","0.546875","0.546875","0.34375","0.34375","0.34375"
"456","0.2734375","0.2734375","0.2734375","0.4453125","0.4453125","0.4453125","0.5078125","0.5078125","0.5078125","0.1875","0.1875","0.1875","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.65625","0.6484375","0.6640625","0.1171875","0.1171875","0.1171875","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.5234375","0.5234375","0.5234375","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.1796875","0.1796875","0.1796875","0.515625","0.515625","0.515625","0.4921875","0.4921875","0.4921875","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.484375","0.484375","0.484375","0.3125","0.3125","0.3125"
"457","0.25","0.25","0.25","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.2421875","0.2421875","0.2421875","0.65625","0.65625","0.65625","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.734375","0.734375","0.734375","0.68359375","0.6796875","0.6875","0.0390625","0.0390625","0.0390625","0.5859375","0.5859375","0.5859375","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.8203125","0.8203125","0.8203125","0.640625","0.640625","0.640625","0.0390625","0.0390625","0.0390625","0.3203125","0.3203125","0.3203125","0.265625","0.265625","0.265625","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.578125","0.578125","0.578125","0.4296875","0.4296875","0.4296875"
"458","0.28125","0.28125","0.28125","0.484375","0.484375","0.484375","0.5390625","0.5390625","0.5390625","0.2265625","0.2265625","0.2265625","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.734375","0.734375","0.734375","0.66796875","0.6328125","0.703125","0.1484375","0.1484375","0.1484375","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.1484375","0.1484375","0.1484375","0.2421875","0.2421875","0.2421875","0.1875","0.1875","0.1875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625","0.375","0.375","0.375"
"459","0.3671875","0.3671875","0.3671875","0.4140625","0.4140625","0.4140625","0.5625","0.5625","0.5625","0.25","0.25","0.25","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.6796875","0.6328125","0.7265625","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.1171875","0.1171875","0.1171875","0.3125","0.3125","0.3125","0.2578125","0.2578125","0.2578125","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.5859375","0.5859375","0.5859375","0.3828125","0.3828125","0.3828125"
"460","0.28125","0.28125","0.28125","0.515625","0.515625","0.515625","0.6484375","0.6484375","0.6484375","0.2890625","0.2890625","0.2890625","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.703125","0.6953125","0.7109375","0.1171875","0.1171875","0.1171875","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.5703125","0.5703125","0.5703125","0.1171875","0.1171875","0.1171875","0.3046875","0.3046875","0.3046875","0.2421875","0.2421875","0.2421875","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.4375","0.4375","0.4375"
"461","0.28125","0.28125","0.28125","0.3828125","0.3828125","0.3828125","0.4765625","0.4765625","0.4765625","0.1953125","0.1953125","0.1953125","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.64453125","0.640625","0.6484375","0.1484375","0.1484375","0.1484375","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.59375","0.59375","0.59375","0.5859375","0.5859375","0.5859375","0.4453125","0.4453125","0.4453125","0.1484375","0.1484375","0.1484375","0.2734375","0.2734375","0.2734375","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.4609375","0.4609375","0.4609375","0.609375","0.609375","0.609375","0.578125","0.578125","0.578125","0.5","0.5","0.5","0.359375","0.359375","0.359375"
"462","0.265625","0.265625","0.265625","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.234375","0.234375","0.234375","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.71484375","0.703125","0.7265625","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.2109375","0.2109375","0.2109375","0.4609375","0.4609375","0.4609375","0.546875","0.546875","0.546875","0.5546875","0.5546875","0.5546875","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.3125","0.3125","0.3125"
"463","0.2578125","0.2578125","0.2578125","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.2578125","0.2578125","0.2578125","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6875","0.6796875","0.6953125","0.1015625","0.1015625","0.1015625","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.578125","0.578125","0.578125","0.1015625","0.1015625","0.1015625","0.21875","0.21875","0.21875","0.1953125","0.1953125","0.1953125","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.3515625","0.3515625","0.3515625"
"464","0.2890625","0.2890625","0.2890625","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.2421875","0.2421875","0.2421875","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.65625","0.6328125","0.6796875","0.1015625","0.1015625","0.1015625","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.1015625","0.1015625","0.1015625","0.28125","0.28125","0.28125","0.2265625","0.2265625","0.2265625","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.578125","0.578125","0.578125","0.34375","0.34375","0.34375"
"465","0.1953125","0.1953125","0.1953125","0.4453125","0.4453125","0.4453125","0.5546875","0.5546875","0.5546875","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.625","0.625","0.625","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.609375","0.5859375","0.6328125","0.0625","0.0625","0.0625","0.5","0.5","0.5","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.5390625","0.5390625","0.5390625","0.0625","0.0625","0.0625","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.5","0.5","0.5","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.53125","0.53125","0.53125","0.390625","0.390625","0.390625"
"466","0.203125","0.203125","0.203125","0.4375","0.4375","0.4375","0.5859375","0.5859375","0.5859375","0.1796875","0.1796875","0.1796875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.69140625","0.6484375","0.734375","0.078125","0.078125","0.078125","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.7421875","0.7421875","0.7421875","0.5078125","0.5078125","0.5078125","0.078125","0.078125","0.078125","0.3125","0.3125","0.3125","0.25","0.25","0.25","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.5078125","0.5078125","0.5078125","0.375","0.375","0.375"
"467","0.34375","0.34375","0.34375","0.46875","0.46875","0.46875","0.6015625","0.6015625","0.6015625","0.234375","0.234375","0.234375","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.6796875","0.65625","0.703125","0.125","0.125","0.125","0.53125","0.53125","0.53125","0.5","0.5","0.5","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.125","0.125","0.125","0.2734375","0.2734375","0.2734375","0.25","0.25","0.25","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.578125","0.578125","0.578125","0.75","0.75","0.75","0.5078125","0.5078125","0.5078125","0.3203125","0.3203125","0.3203125"
"468","0.28125","0.28125","0.28125","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.2109375","0.2109375","0.2109375","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.6953125","0.6875","0.703125","0.09375","0.09375","0.09375","0.59375","0.59375","0.59375","0.546875","0.546875","0.546875","0.7734375","0.7734375","0.7734375","0.671875","0.671875","0.671875","0.7890625","0.7890625","0.7890625","0.5625","0.5625","0.5625","0.09375","0.09375","0.09375","0.234375","0.234375","0.234375","0.203125","0.203125","0.203125","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.5546875","0.5546875","0.5546875","0.3671875","0.3671875","0.3671875"
"469","0.265625","0.265625","0.265625","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.234375","0.234375","0.234375","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.69921875","0.6953125","0.703125","0.1171875","0.1171875","0.1171875","0.6015625","0.6015625","0.6015625","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.59375","0.59375","0.59375","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.25","0.25","0.25","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.6015625","0.6015625","0.6015625","0.34375","0.34375","0.34375"
"470","0.2578125","0.2578125","0.2578125","0.4609375","0.4609375","0.4609375","0.6640625","0.6640625","0.6640625","0.328125","0.328125","0.328125","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.734375","0.734375","0.734375","0.7265625","0.7265625","0.7265625","0.6796875","0.65625","0.703125","0.078125","0.078125","0.078125","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.734375","0.734375","0.734375","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.6015625","0.6015625","0.6015625","0.078125","0.078125","0.078125","0.296875","0.296875","0.296875","0.2109375","0.2109375","0.2109375","0.53125","0.53125","0.53125","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.625","0.625","0.625","0.5","0.5","0.5"
"471","0.28125","0.28125","0.28125","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.296875","0.296875","0.296875","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.64453125","0.640625","0.6484375","0.1328125","0.1328125","0.1328125","0.6171875","0.6171875","0.6171875","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.578125","0.578125","0.578125","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.2734375","0.2734375","0.2734375","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.375","0.375","0.375"
"472","0.2421875","0.2421875","0.2421875","0.3828125","0.3828125","0.3828125","0.609375","0.609375","0.609375","0.234375","0.234375","0.234375","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.62890625","0.609375","0.6484375","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.515625","0.515625","0.515625","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.171875","0.171875","0.171875","0.46875","0.46875","0.46875","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.3046875","0.3046875","0.3046875"
"473","0.25","0.25","0.25","0.453125","0.453125","0.453125","0.640625","0.640625","0.640625","0.1640625","0.1640625","0.1640625","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.09375","0.09375","0.09375","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.6171875","0.6171875","0.6171875","0.09375","0.09375","0.09375","0.234375","0.234375","0.234375","0.1640625","0.1640625","0.1640625","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.578125","0.578125","0.578125","0.3359375","0.3359375","0.3359375"
"474","0.203125","0.203125","0.203125","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.234375","0.234375","0.234375","0.578125","0.578125","0.578125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.68359375","0.65625","0.7109375","0.078125","0.078125","0.078125","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.765625","0.765625","0.765625","0.5546875","0.5546875","0.5546875","0.078125","0.078125","0.078125","0.28125","0.28125","0.28125","0.21875","0.21875","0.21875","0.453125","0.453125","0.453125","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.34375","0.34375","0.34375"
"475","0.234375","0.234375","0.234375","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.25","0.25","0.25","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.7109375","0.703125","0.71875","0.109375","0.109375","0.109375","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.109375","0.109375","0.109375","0.2578125","0.2578125","0.2578125","0.2265625","0.2265625","0.2265625","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.609375","0.609375","0.609375","0.3203125","0.3203125","0.3203125"
"476","0.3125","0.3125","0.3125","0.4375","0.4375","0.4375","0.6015625","0.6015625","0.6015625","0.25","0.25","0.25","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.6796875","0.671875","0.6875","0.0859375","0.0859375","0.0859375","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.0859375","0.0859375","0.0859375","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.40625","0.40625","0.40625"
"477","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.2265625","0.2265625","0.2265625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.71484375","0.6953125","0.734375","0.09375","0.09375","0.09375","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.7421875","0.7421875","0.7421875","0.578125","0.578125","0.578125","0.09375","0.09375","0.09375","0.3046875","0.3046875","0.3046875","0.234375","0.234375","0.234375","0.515625","0.515625","0.515625","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.5859375","0.5859375","0.5859375","0.3828125","0.3828125","0.3828125"
"478","0.265625","0.265625","0.265625","0.3984375","0.3984375","0.3984375","0.578125","0.578125","0.578125","0.1875","0.1875","0.1875","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.7421875","0.7421875","0.7421875","0.7265625","0.7265625","0.7265625","0.0703125","0.0703125","0.0703125","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.7734375","0.7734375","0.7734375","0.7265625","0.7265625","0.7265625","0.796875","0.796875","0.796875","0.578125","0.578125","0.578125","0.0703125","0.0703125","0.0703125","0.2109375","0.2109375","0.2109375","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.5390625","0.5390625","0.5390625","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.359375","0.359375","0.359375"
"479","0.2890625","0.2890625","0.2890625","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.21875","0.21875","0.21875","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.7890625","0.7890625","0.7890625","0.71875","0.7109375","0.7265625","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.5546875","0.5546875","0.5546875","0.7421875","0.7421875","0.7421875","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.203125","0.203125","0.203125","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.578125","0.578125","0.578125","0.359375","0.359375","0.359375"
"480","0.28125","0.28125","0.28125","0.4375","0.4375","0.4375","0.609375","0.609375","0.609375","0.21875","0.21875","0.21875","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.71484375","0.7109375","0.71875","0.0859375","0.0859375","0.0859375","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.0859375","0.0859375","0.0859375","0.234375","0.234375","0.234375","0.234375","0.234375","0.234375","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.609375","0.609375","0.609375","0.375","0.375","0.375"
"481","0.2109375","0.2109375","0.2109375","0.4609375","0.4609375","0.4609375","0.5703125","0.5703125","0.5703125","0.234375","0.234375","0.234375","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.765625","0.765625","0.765625","0.625","0.625","0.625","0.6953125","0.671875","0.71875","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.671875","0.671875","0.671875","0.7578125","0.7578125","0.7578125","0.59375","0.59375","0.59375","0.0703125","0.0703125","0.0703125","0.203125","0.203125","0.203125","0.2890625","0.2890625","0.2890625","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.578125","0.578125","0.578125","0.3828125","0.3828125","0.3828125"
"482","0.296875","0.296875","0.296875","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.28125","0.28125","0.28125","0.671875","0.671875","0.671875","0.7421875","0.7421875","0.7421875","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.7265625","0.7109375","0.7421875","0.09375","0.09375","0.09375","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.7734375","0.7734375","0.7734375","0.6328125","0.6328125","0.6328125","0.09375","0.09375","0.09375","0.3046875","0.3046875","0.3046875","0.234375","0.234375","0.234375","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.75","0.75","0.75","0.6171875","0.6171875","0.6171875","0.359375","0.359375","0.359375"
"483","0.3828125","0.3828125","0.3828125","0.484375","0.484375","0.484375","0.609375","0.609375","0.609375","0.1953125","0.1953125","0.1953125","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.71875","0.7109375","0.7265625","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.5859375","0.5859375","0.5859375","0.1171875","0.1171875","0.1171875","0.3125","0.3125","0.3125","0.21875","0.21875","0.21875","0.5078125","0.5078125","0.5078125","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.375","0.375","0.375"
"484","0.328125","0.328125","0.328125","0.4921875","0.4921875","0.4921875","0.6171875","0.6171875","0.6171875","0.28125","0.28125","0.28125","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.7265625","0.7109375","0.7421875","0.1328125","0.1328125","0.1328125","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.765625","0.765625","0.765625","0.609375","0.609375","0.609375","0.1328125","0.1328125","0.1328125","0.296875","0.296875","0.296875","0.2734375","0.2734375","0.2734375","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.375","0.375","0.375"
"485","0.2890625","0.2890625","0.2890625","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.1953125","0.1953125","0.1953125","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.703125","0.703125","0.703125","0.703125","0.6796875","0.7265625","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.546875","0.546875","0.546875","0.1328125","0.1328125","0.1328125","0.3046875","0.3046875","0.3046875","0.203125","0.203125","0.203125","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.46875","0.46875","0.46875","0.3359375","0.3359375","0.3359375"
"486","0.2109375","0.2109375","0.2109375","0.4375","0.4375","0.4375","0.546875","0.546875","0.546875","0.1640625","0.1640625","0.1640625","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.6640625","0.640625","0.6875","0.0859375","0.0859375","0.0859375","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.0859375","0.0859375","0.0859375","0.2109375","0.2109375","0.2109375","0.1953125","0.1953125","0.1953125","0.4765625","0.4765625","0.4765625","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.5625","0.5625","0.5625","0.3359375","0.3359375","0.3359375"
"487","0.234375","0.234375","0.234375","0.421875","0.421875","0.421875","0.609375","0.609375","0.609375","0.2421875","0.2421875","0.2421875","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.6953125","0.671875","0.71875","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.734375","0.734375","0.734375","0.546875","0.546875","0.546875","0.0703125","0.0703125","0.0703125","0.2109375","0.2109375","0.2109375","0.2421875","0.2421875","0.2421875","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.5625","0.5625","0.5625","0.3828125","0.3828125","0.3828125"
"488","0.2578125","0.2578125","0.2578125","0.4375","0.4375","0.4375","0.59375","0.59375","0.59375","0.21875","0.21875","0.21875","0.609375","0.609375","0.609375","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.57421875","0.5390625","0.609375","0.1015625","0.1015625","0.1015625","0.5","0.5","0.5","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.46875","0.46875","0.46875","0.1015625","0.1015625","0.1015625","0.2890625","0.2890625","0.2890625","0.2109375","0.2109375","0.2109375","0.5078125","0.5078125","0.5078125","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.515625","0.515625","0.515625","0.3515625","0.3515625","0.3515625"
"489","0.2265625","0.2265625","0.2265625","0.4453125","0.4453125","0.4453125","0.5703125","0.5703125","0.5703125","0.2421875","0.2421875","0.2421875","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.66796875","0.640625","0.6953125","0.140625","0.140625","0.140625","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.5390625","0.5390625","0.5390625","0.140625","0.140625","0.140625","0.28125","0.28125","0.28125","0.2265625","0.2265625","0.2265625","0.453125","0.453125","0.453125","0.46875","0.46875","0.46875","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.5859375","0.5859375","0.5859375","0.2890625","0.2890625","0.2890625"
"490","0.265625","0.265625","0.265625","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.1953125","0.1953125","0.1953125","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.75","0.75","0.75","0.73046875","0.7109375","0.75","0.125","0.125","0.125","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.734375","0.734375","0.734375","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.5859375","0.5859375","0.5859375","0.125","0.125","0.125","0.21875","0.21875","0.21875","0.2109375","0.2109375","0.2109375","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.34375","0.34375","0.34375"
"491","0.3203125","0.3203125","0.3203125","0.40625","0.40625","0.40625","0.5703125","0.5703125","0.5703125","0.234375","0.234375","0.234375","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.671875","0.65625","0.6875","0.1328125","0.1328125","0.1328125","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.5546875","0.5546875","0.5546875","0.1328125","0.1328125","0.1328125","0.28125","0.28125","0.28125","0.234375","0.234375","0.234375","0.46875","0.46875","0.46875","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.5390625","0.5390625","0.5390625","0.3671875","0.3671875","0.3671875"
"492","0.234375","0.234375","0.234375","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.28125","0.28125","0.28125","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.09375","0.09375","0.09375","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.484375","0.484375","0.484375","0.09375","0.09375","0.09375","0.3125","0.3125","0.3125","0.2578125","0.2578125","0.2578125","0.5546875","0.5546875","0.5546875","0.53125","0.53125","0.53125","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.46875","0.46875","0.46875"
"493","0.296875","0.296875","0.296875","0.375","0.375","0.375","0.53125","0.53125","0.53125","0.2109375","0.2109375","0.2109375","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.671875","0.6640625","0.6796875","0.140625","0.140625","0.140625","0.5625","0.5625","0.5625","0.484375","0.484375","0.484375","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.140625","0.140625","0.140625","0.1953125","0.1953125","0.1953125","0.1796875","0.1796875","0.1796875","0.4140625","0.4140625","0.4140625","0.4609375","0.4609375","0.4609375","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.5625","0.5625","0.5625","0.2578125","0.2578125","0.2578125"
"494","0.234375","0.234375","0.234375","0.421875","0.421875","0.421875","0.5859375","0.5859375","0.5859375","0.2265625","0.2265625","0.2265625","0.65625","0.65625","0.65625","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.65625","0.640625","0.671875","0.125","0.125","0.125","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625","0.125","0.125","0.125","0.2421875","0.2421875","0.2421875","0.1796875","0.1796875","0.1796875","0.421875","0.421875","0.421875","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.5546875","0.5546875","0.5546875","0.3046875","0.3046875","0.3046875"
"495","0.2578125","0.2578125","0.2578125","0.4765625","0.4765625","0.4765625","0.640625","0.640625","0.640625","0.28125","0.28125","0.28125","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.7421875","0.7421875","0.7421875","0.703125","0.703125","0.703125","0.69921875","0.6875","0.7109375","0.0859375","0.0859375","0.0859375","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.765625","0.765625","0.765625","0.625","0.625","0.625","0.0859375","0.0859375","0.0859375","0.3203125","0.3203125","0.3203125","0.3125","0.3125","0.3125","0.4453125","0.4453125","0.4453125","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.375","0.375","0.375"
"496","0.2265625","0.2265625","0.2265625","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.1875","0.1875","0.1875","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.7265625","0.71875","0.734375","0.046875","0.046875","0.046875","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.5390625","0.5390625","0.5390625","0.046875","0.046875","0.046875","0.296875","0.296875","0.296875","0.1953125","0.1953125","0.1953125","0.515625","0.515625","0.515625","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.375","0.375","0.375"
"497","0.3125","0.3125","0.3125","0.4140625","0.4140625","0.4140625","0.6328125","0.6328125","0.6328125","0.1875","0.1875","0.1875","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.67578125","0.65625","0.6953125","0.140625","0.140625","0.140625","0.484375","0.484375","0.484375","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.578125","0.578125","0.578125","0.140625","0.140625","0.140625","0.21875","0.21875","0.21875","0.1328125","0.1328125","0.1328125","0.4140625","0.4140625","0.4140625","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.53125","0.53125","0.53125","0.296875","0.296875","0.296875"
"498","0.1796875","0.1796875","0.1796875","0.3671875","0.3671875","0.3671875","0.5859375","0.5859375","0.5859375","0.21875","0.21875","0.21875","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.62890625","0.609375","0.6484375","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.5078125","0.5078125","0.5078125","0.1171875","0.1171875","0.1171875","0.171875","0.171875","0.171875","0.265625","0.265625","0.265625","0.3828125","0.3828125","0.3828125","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.4921875","0.4921875","0.4921875","0.3125","0.3125","0.3125"
"499","0.25","0.25","0.25","0.453125","0.453125","0.453125","0.53125","0.53125","0.53125","0.21875","0.21875","0.21875","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.65234375","0.640625","0.6640625","0.0859375","0.0859375","0.0859375","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.5078125","0.5078125","0.5078125","0.0859375","0.0859375","0.0859375","0.328125","0.328125","0.328125","0.234375","0.234375","0.234375","0.4609375","0.4609375","0.4609375","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.375","0.375","0.375"
"500","0.2265625","0.2265625","0.2265625","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.21875","0.21875","0.21875","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.5859375","0.5859375","0.5859375","0.62109375","0.609375","0.6328125","0.1015625","0.1015625","0.1015625","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.4609375","0.4609375","0.4609375","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.515625","0.515625","0.515625","0.3203125","0.3203125","0.3203125"
"501","0.265625","0.265625","0.265625","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.203125","0.203125","0.203125","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.6796875","0.6796875","0.6796875","0.71484375","0.7109375","0.71875","0.1328125","0.1328125","0.1328125","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.1328125","0.1328125","0.1328125","0.2734375","0.2734375","0.2734375","0.1953125","0.1953125","0.1953125","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.609375","0.609375","0.609375","0.34375","0.34375","0.34375"
"502","0.28125","0.28125","0.28125","0.390625","0.390625","0.390625","0.59375","0.59375","0.59375","0.21875","0.21875","0.21875","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.69921875","0.6796875","0.71875","0.125","0.125","0.125","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6015625","0.6015625","0.6015625","0.125","0.125","0.125","0.25","0.25","0.25","0.21875","0.21875","0.21875","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.25","0.25","0.25"
"503","0.25","0.25","0.25","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.234375","0.234375","0.234375","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.75","0.7265625","0.7734375","0.1171875","0.1171875","0.1171875","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.6953125","0.6953125","0.6953125","0.7890625","0.7890625","0.7890625","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.2734375","0.2734375","0.2734375","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.7890625","0.7890625","0.7890625","0.640625","0.640625","0.640625","0.4375","0.4375","0.4375"
"504","0.2578125","0.2578125","0.2578125","0.453125","0.453125","0.453125","0.671875","0.671875","0.671875","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.6640625","0.625","0.703125","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.5078125","0.5078125","0.5078125","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.53125","0.53125","0.53125","0.375","0.375","0.375"
"505","0.3046875","0.3046875","0.3046875","0.3984375","0.3984375","0.3984375","0.5546875","0.5546875","0.5546875","0.21875","0.21875","0.21875","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.66796875","0.640625","0.6953125","0.0859375","0.0859375","0.0859375","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.5078125","0.5078125","0.5078125","0.0859375","0.0859375","0.0859375","0.359375","0.359375","0.359375","0.21875","0.21875","0.21875","0.421875","0.421875","0.421875","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625","0.3671875","0.3671875","0.3671875"
"506","0.3203125","0.3203125","0.3203125","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.2734375","0.2734375","0.2734375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.6953125","0.6875","0.703125","0.1171875","0.1171875","0.1171875","0.6015625","0.6015625","0.6015625","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.75","0.75","0.75","0.6328125","0.6328125","0.6328125","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.203125","0.203125","0.203125","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.359375","0.359375","0.359375"
"507","0.296875","0.296875","0.296875","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.2578125","0.2578125","0.2578125","0.5703125","0.5703125","0.5703125","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.0546875","0.0546875","0.0546875","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.46875","0.46875","0.46875","0.0546875","0.0546875","0.0546875","0.3046875","0.3046875","0.3046875","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.4921875","0.4921875","0.4921875","0.375","0.375","0.375"
"508","0.375","0.375","0.375","0.453125","0.453125","0.453125","0.6171875","0.6171875","0.6171875","0.2421875","0.2421875","0.2421875","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.69140625","0.6796875","0.703125","0.078125","0.078125","0.078125","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.75","0.75","0.75","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.625","0.625","0.625","0.078125","0.078125","0.078125","0.28125","0.28125","0.28125","0.2109375","0.2109375","0.2109375","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.515625","0.515625","0.515625","0.40625","0.40625","0.40625"
"509","0.28125","0.28125","0.28125","0.421875","0.421875","0.421875","0.6015625","0.6015625","0.6015625","0.265625","0.265625","0.265625","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.67578125","0.671875","0.6796875","0.1171875","0.1171875","0.1171875","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.7421875","0.7421875","0.7421875","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.6015625","0.6015625","0.6015625","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.3125","0.3125","0.3125","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.4140625","0.4140625","0.4140625"
"510","0.3125","0.3125","0.3125","0.4140625","0.4140625","0.4140625","0.5546875","0.5546875","0.5546875","0.296875","0.296875","0.296875","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.125","0.125","0.125","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.515625","0.515625","0.515625","0.125","0.125","0.125","0.28125","0.28125","0.28125","0.3125","0.3125","0.3125","0.40625","0.40625","0.40625","0.5","0.5","0.5","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.421875","0.421875","0.421875","0.3046875","0.3046875","0.3046875"
"511","0.2265625","0.2265625","0.2265625","0.4296875","0.4296875","0.4296875","0.5546875","0.5546875","0.5546875","0.3046875","0.3046875","0.3046875","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.71875","0.7109375","0.7265625","0.09375","0.09375","0.09375","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.75","0.75","0.75","0.6875","0.6875","0.6875","0.78125","0.78125","0.78125","0.5234375","0.5234375","0.5234375","0.09375","0.09375","0.09375","0.3359375","0.3359375","0.3359375","0.3046875","0.3046875","0.3046875","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.3984375","0.3984375","0.3984375"
"512","0.2734375","0.2734375","0.2734375","0.4609375","0.4609375","0.4609375","0.546875","0.546875","0.546875","0.2265625","0.2265625","0.2265625","0.578125","0.578125","0.578125","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.6640625","0.65625","0.671875","0.0546875","0.0546875","0.0546875","0.578125","0.578125","0.578125","0.5703125","0.5703125","0.5703125","0.75","0.75","0.75","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.609375","0.609375","0.609375","0.0546875","0.0546875","0.0546875","0.2890625","0.2890625","0.2890625","0.1875","0.1875","0.1875","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.5546875","0.5546875","0.5546875","0.328125","0.328125","0.328125"
"513","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6328125","0.6015625","0.6640625","0.078125","0.078125","0.078125","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.7421875","0.7421875","0.7421875","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.53125","0.53125","0.53125","0.078125","0.078125","0.078125","0.2890625","0.2890625","0.2890625","0.3203125","0.3203125","0.3203125","0.515625","0.515625","0.515625","0.4921875","0.4921875","0.4921875","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.359375","0.359375","0.359375"
"514","0.3046875","0.3046875","0.3046875","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.15625","0.15625","0.15625","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.625","0.5859375","0.6640625","0.0859375","0.0859375","0.0859375","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.0859375","0.0859375","0.0859375","0.265625","0.265625","0.265625","0.15625","0.15625","0.15625","0.4765625","0.4765625","0.4765625","0.515625","0.515625","0.515625","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.3203125","0.3203125","0.3203125"
"515","0.2265625","0.2265625","0.2265625","0.4765625","0.4765625","0.4765625","0.6484375","0.6484375","0.6484375","0.2734375","0.2734375","0.2734375","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.69921875","0.6875","0.7109375","0.0625","0.0625","0.0625","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.734375","0.734375","0.734375","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.53125","0.53125","0.53125","0.0625","0.0625","0.0625","0.34375","0.34375","0.34375","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.375","0.375","0.375"
"516","0.2421875","0.2421875","0.2421875","0.4765625","0.4765625","0.4765625","0.5078125","0.5078125","0.5078125","0.1796875","0.1796875","0.1796875","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.6796875","0.65625","0.703125","0.1015625","0.1015625","0.1015625","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.5234375","0.5234375","0.5234375","0.1015625","0.1015625","0.1015625","0.171875","0.171875","0.171875","0.21875","0.21875","0.21875","0.4140625","0.4140625","0.4140625","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.5","0.5","0.5","0.3671875","0.3671875","0.3671875"
"517","0.2890625","0.2890625","0.2890625","0.4921875","0.4921875","0.4921875","0.71875","0.71875","0.71875","0.21875","0.21875","0.21875","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.78125","0.78125","0.78125","0.796875","0.796875","0.796875","0.703125","0.6640625","0.7421875","0.09375","0.09375","0.09375","0.59375","0.59375","0.59375","0.71875","0.71875","0.71875","0.765625","0.765625","0.765625","0.7421875","0.7421875","0.7421875","0.8046875","0.8046875","0.8046875","0.578125","0.578125","0.578125","0.09375","0.09375","0.09375","0.3125","0.3125","0.3125","0.2890625","0.2890625","0.2890625","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.7265625","0.7265625","0.7265625","0.7734375","0.7734375","0.7734375","0.6015625","0.6015625","0.6015625","0.3984375","0.3984375","0.3984375"
"518","0.2734375","0.2734375","0.2734375","0.4453125","0.4453125","0.4453125","0.6328125","0.6328125","0.6328125","0.265625","0.265625","0.265625","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.1015625","0.1015625","0.1015625","0.6328125","0.6328125","0.6328125","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.6328125","0.6328125","0.6328125","0.765625","0.765625","0.765625","0.625","0.625","0.625","0.1015625","0.1015625","0.1015625","0.296875","0.296875","0.296875","0.2578125","0.2578125","0.2578125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.5625","0.5625","0.5625","0.3828125","0.3828125","0.3828125"
"519","0.296875","0.296875","0.296875","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.2734375","0.2734375","0.2734375","0.609375","0.609375","0.609375","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.62890625","0.625","0.6328125","0.1328125","0.1328125","0.1328125","0.578125","0.578125","0.578125","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.5390625","0.5390625","0.5390625","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.2421875","0.2421875","0.2421875","0.5234375","0.5234375","0.5234375","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.5390625","0.5390625","0.5390625","0.359375","0.359375","0.359375"
"520","0.3046875","0.3046875","0.3046875","0.515625","0.515625","0.515625","0.6328125","0.6328125","0.6328125","0.2734375","0.2734375","0.2734375","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.75","0.75","0.75","0.7265625","0.71875","0.734375","0.0859375","0.0859375","0.0859375","0.59375","0.59375","0.59375","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.7578125","0.7578125","0.7578125","0.578125","0.578125","0.578125","0.0859375","0.0859375","0.0859375","0.2890625","0.2890625","0.2890625","0.1953125","0.1953125","0.1953125","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.578125","0.578125","0.578125","0.375","0.375","0.375"
"521","0.3046875","0.3046875","0.3046875","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.1796875","0.1796875","0.1796875","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.7578125","0.7578125","0.7578125","0.67578125","0.671875","0.6796875","0.1015625","0.1015625","0.1015625","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.7421875","0.7421875","0.7421875","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.5625","0.5625","0.5625","0.1015625","0.1015625","0.1015625","0.3046875","0.3046875","0.3046875","0.203125","0.203125","0.203125","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.7109375","0.7109375","0.7109375","0.7578125","0.7578125","0.7578125","0.578125","0.578125","0.578125","0.390625","0.390625","0.390625"
"522","0.2578125","0.2578125","0.2578125","0.3984375","0.3984375","0.3984375","0.515625","0.515625","0.515625","0.2578125","0.2578125","0.2578125","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.625","0.59375","0.65625","0.109375","0.109375","0.109375","0.5078125","0.5078125","0.5078125","0.421875","0.421875","0.421875","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.53125","0.53125","0.53125","0.109375","0.109375","0.109375","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.5","0.5","0.5","0.375","0.375","0.375"
"523","0.2109375","0.2109375","0.2109375","0.453125","0.453125","0.453125","0.6015625","0.6015625","0.6015625","0.203125","0.203125","0.203125","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.625","0.625","0.625","0.625","0.625","0.625","0.62109375","0.609375","0.6328125","0.0859375","0.0859375","0.0859375","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.4609375","0.4609375","0.4609375","0.0859375","0.0859375","0.0859375","0.2109375","0.2109375","0.2109375","0.1796875","0.1796875","0.1796875","0.46875","0.46875","0.46875","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.5390625","0.5390625","0.5390625","0.34375","0.34375","0.34375"
"524","0.25","0.25","0.25","0.375","0.375","0.375","0.375","0.375","0.375","0.1875","0.1875","0.1875","0.75","0.75","0.75","0.625","0.625","0.625","0.75","0.75","0.75","0.8125","0.8125","0.8125","0.59375","0.5625","0.625","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.375","0.375","0.375","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.5","0.5","0.5","0.1875","0.1875","0.1875","0.375","0.375","0.375","0.4375","0.4375","0.4375","0.3125","0.3125","0.3125","0.625","0.625","0.625","0.5","0.5","0.5","0.625","0.625","0.625","0.5625","0.5625","0.5625","0.3125","0.3125","0.3125"
"534","0.140625","0.140625","0.140625","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.203125","0.203125","0.203125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.73046875","0.7265625","0.734375","0.0703125","0.0703125","0.0703125","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.75","0.75","0.75","0.6484375","0.6484375","0.6484375","0.0703125","0.0703125","0.0703125","0.2734375","0.2734375","0.2734375","0.28125","0.28125","0.28125","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.4609375","0.4609375","0.4609375"
"535","0.1796875","0.1796875","0.1796875","0.3828125","0.3828125","0.3828125","0.453125","0.453125","0.453125","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.671875","0.640625","0.703125","0.1328125","0.1328125","0.1328125","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.5859375","0.5859375","0.5859375","0.71875","0.71875","0.71875","0.4921875","0.4921875","0.4921875","0.1328125","0.1328125","0.1328125","0.171875","0.171875","0.171875","0.1875","0.1875","0.1875","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.5234375","0.5234375","0.5234375","0.375","0.375","0.375"
"536","0.125","0.125","0.125","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.171875","0.171875","0.171875","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.64453125","0.6328125","0.65625","0.0703125","0.0703125","0.0703125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.0703125","0.0703125","0.0703125","0.265625","0.265625","0.265625","0.25","0.25","0.25","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.3984375","0.3984375","0.3984375"
"537","0.171875","0.171875","0.171875","0.453125","0.453125","0.453125","0.578125","0.578125","0.578125","0.21875","0.21875","0.21875","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.62890625","0.625","0.6328125","0.1171875","0.1171875","0.1171875","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.1875","0.1875","0.1875","0.515625","0.515625","0.515625","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.3359375","0.3359375","0.3359375"
"538","0.171875","0.171875","0.171875","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.1796875","0.1796875","0.1796875","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.7578125","0.7578125","0.7578125","0.765625","0.765625","0.765625","0.75390625","0.71875","0.7890625","0.125","0.125","0.125","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.7734375","0.7734375","0.7734375","0.640625","0.640625","0.640625","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.2421875","0.2421875","0.2421875","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.734375","0.734375","0.734375","0.7734375","0.7734375","0.7734375","0.5859375","0.5859375","0.5859375","0.390625","0.390625","0.390625"
"539","0.1328125","0.1328125","0.1328125","0.53125","0.53125","0.53125","0.578125","0.578125","0.578125","0.1796875","0.1796875","0.1796875","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.609375","0.578125","0.640625","0.0546875","0.0546875","0.0546875","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.515625","0.515625","0.515625","0.0546875","0.0546875","0.0546875","0.1796875","0.1796875","0.1796875","0.265625","0.265625","0.265625","0.453125","0.453125","0.453125","0.5078125","0.5078125","0.5078125","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.515625","0.515625","0.515625","0.4140625","0.4140625","0.4140625"
"540","0.125","0.125","0.125","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.15625","0.15625","0.15625","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.6484375","0.6484375","0.6484375","0.67578125","0.6640625","0.6875","0.046875","0.046875","0.046875","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.6171875","0.6171875","0.6171875","0.046875","0.046875","0.046875","0.265625","0.265625","0.265625","0.234375","0.234375","0.234375","0.5234375","0.5234375","0.5234375","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.3984375","0.3984375","0.3984375"
"541","0.1328125","0.1328125","0.1328125","0.6328125","0.6328125","0.6328125","0.5859375","0.5859375","0.5859375","0.2265625","0.2265625","0.2265625","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.796875","0.796875","0.796875","0.7734375","0.7734375","0.7734375","0.77734375","0.765625","0.7890625","0.0703125","0.0703125","0.0703125","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.765625","0.765625","0.765625","0.609375","0.609375","0.609375","0.0703125","0.0703125","0.0703125","0.265625","0.265625","0.265625","0.2265625","0.2265625","0.2265625","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.5","0.5","0.5"
"542","0.1171875","0.1171875","0.1171875","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.1953125","0.1953125","0.1953125","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.671875","0.6640625","0.6796875","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.0859375","0.0859375","0.0859375","0.2578125","0.2578125","0.2578125","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.375","0.375","0.375"
"543","0.1484375","0.1484375","0.1484375","0.5703125","0.5703125","0.5703125","0.5546875","0.5546875","0.5546875","0.203125","0.203125","0.203125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.6796875","0.6640625","0.6953125","0.0703125","0.0703125","0.0703125","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.609375","0.609375","0.609375","0.0703125","0.0703125","0.0703125","0.21875","0.21875","0.21875","0.328125","0.328125","0.328125","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.5546875","0.5546875","0.5546875","0.453125","0.453125","0.453125"
"544","0.21875","0.21875","0.21875","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.1875","0.1875","0.1875","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.68359375","0.6796875","0.6875","0.1171875","0.1171875","0.1171875","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.515625","0.515625","0.515625","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.1484375","0.1484375","0.1484375","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.4765625","0.4765625","0.4765625","0.3828125","0.3828125","0.3828125"
"545","0.1171875","0.1171875","0.1171875","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.1875","0.1875","0.1875","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.71875","0.71875","0.71875","0.0390625","0.0390625","0.0390625","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.65625","0.65625","0.65625","0.0390625","0.0390625","0.0390625","0.28125","0.28125","0.28125","0.25","0.25","0.25","0.53125","0.53125","0.53125","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.6015625","0.6015625","0.6015625","0.515625","0.515625","0.515625"
"546","0.2109375","0.2109375","0.2109375","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.2421875","0.2421875","0.2421875","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.68359375","0.671875","0.6953125","0.1484375","0.1484375","0.1484375","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.5859375","0.5859375","0.5859375","0.1484375","0.1484375","0.1484375","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.5390625","0.5390625","0.5390625","0.4453125","0.4453125","0.4453125"
"547","0.203125","0.203125","0.203125","0.453125","0.453125","0.453125","0.5703125","0.5703125","0.5703125","0.2265625","0.2265625","0.2265625","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.66796875","0.6171875","0.71875","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.59375","0.59375","0.59375","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.1953125","0.1953125","0.1953125","0.484375","0.484375","0.484375","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.5625","0.5625","0.5625","0.4296875","0.4296875","0.4296875"
"548","0.15625","0.15625","0.15625","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.28125","0.28125","0.28125","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.7109375","0.6953125","0.7265625","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.1171875","0.1171875","0.1171875","0.34375","0.34375","0.34375","0.2890625","0.2890625","0.2890625","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.734375","0.734375","0.734375","0.734375","0.734375","0.734375","0.6171875","0.6171875","0.6171875","0.390625","0.390625","0.390625"
"549","0.1875","0.1875","0.1875","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.25","0.25","0.25","0.625","0.625","0.625","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6484375","0.6328125","0.6640625","0.1484375","0.1484375","0.1484375","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.4609375","0.4609375","0.4609375","0.1484375","0.1484375","0.1484375","0.2265625","0.2265625","0.2265625","0.1875","0.1875","0.1875","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.5078125","0.5078125","0.5078125","0.359375","0.359375","0.359375"
"550","0.1484375","0.1484375","0.1484375","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.1875","0.1875","0.1875","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.71875","0.6953125","0.7421875","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.6015625","0.6015625","0.6015625","0.1171875","0.1171875","0.1171875","0.2109375","0.2109375","0.2109375","0.234375","0.234375","0.234375","0.5","0.5","0.5","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.34375","0.34375","0.34375"
"551","0.15625","0.15625","0.15625","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.2109375","0.2109375","0.2109375","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.6875","0.6796875","0.6953125","0.1015625","0.1015625","0.1015625","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.78125","0.78125","0.78125","0.6015625","0.6015625","0.6015625","0.1015625","0.1015625","0.1015625","0.2734375","0.2734375","0.2734375","0.203125","0.203125","0.203125","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.5546875","0.5546875","0.5546875","0.4453125","0.4453125","0.4453125"
"552","0.140625","0.140625","0.140625","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.2109375","0.2109375","0.2109375","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.65625","0.640625","0.671875","0.1015625","0.1015625","0.1015625","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.1015625","0.1015625","0.1015625","0.2265625","0.2265625","0.2265625","0.21875","0.21875","0.21875","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.4140625","0.4140625","0.4140625"
"553","0.140625","0.140625","0.140625","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.2578125","0.2578125","0.2578125","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.65625","0.6484375","0.6640625","0.0625","0.0625","0.0625","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.5546875","0.5546875","0.5546875","0.0625","0.0625","0.0625","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.453125","0.453125","0.453125","0.5546875","0.5546875","0.5546875","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.546875","0.546875","0.546875","0.40625","0.40625","0.40625"
"554","0.1328125","0.1328125","0.1328125","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.171875","0.171875","0.171875","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.7421875","0.7421875","0.7421875","0.703125","0.6484375","0.7578125","0.078125","0.078125","0.078125","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.5390625","0.5390625","0.5390625","0.078125","0.078125","0.078125","0.328125","0.328125","0.328125","0.2109375","0.2109375","0.2109375","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.546875","0.546875","0.546875","0.421875","0.421875","0.421875"
"555","0.1796875","0.1796875","0.1796875","0.4921875","0.4921875","0.4921875","0.625","0.625","0.625","0.1953125","0.1953125","0.1953125","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.6953125","0.6640625","0.7265625","0.125","0.125","0.125","0.546875","0.546875","0.546875","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.5390625","0.5390625","0.5390625","0.125","0.125","0.125","0.2578125","0.2578125","0.2578125","0.1953125","0.1953125","0.1953125","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.515625","0.515625","0.515625","0.3828125","0.3828125","0.3828125"
"556","0.15625","0.15625","0.15625","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.2578125","0.2578125","0.2578125","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.734375","0.734375","0.734375","0.73828125","0.71875","0.7578125","0.09375","0.09375","0.09375","0.609375","0.609375","0.609375","0.5703125","0.5703125","0.5703125","0.71875","0.71875","0.71875","0.6796875","0.6796875","0.6796875","0.75","0.75","0.75","0.578125","0.578125","0.578125","0.09375","0.09375","0.09375","0.1953125","0.1953125","0.1953125","0.2109375","0.2109375","0.2109375","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.7578125","0.7578125","0.7578125","0.5625","0.5625","0.5625","0.3984375","0.3984375","0.3984375"
"557","0.1953125","0.1953125","0.1953125","0.53125","0.53125","0.53125","0.515625","0.515625","0.515625","0.2421875","0.2421875","0.2421875","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.671875","0.671875","0.671875","0.69921875","0.6796875","0.71875","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.2109375","0.2109375","0.2109375","0.2265625","0.2265625","0.2265625","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.6171875","0.6171875","0.6171875","0.4375","0.4375","0.4375"
"558","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.1796875","0.1796875","0.1796875","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.70703125","0.6953125","0.71875","0.078125","0.078125","0.078125","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.078125","0.078125","0.078125","0.296875","0.296875","0.296875","0.28125","0.28125","0.28125","0.5078125","0.5078125","0.5078125","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.640625","0.640625","0.640625","0.4453125","0.4453125","0.4453125"
"559","0.1796875","0.1796875","0.1796875","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.265625","0.265625","0.265625","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.6328125","0.6328125","0.6328125","0.6328125","0.609375","0.65625","0.1328125","0.1328125","0.1328125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.5859375","0.5859375","0.5859375","0.1328125","0.1328125","0.1328125","0.2890625","0.2890625","0.2890625","0.2890625","0.2890625","0.2890625","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.546875","0.546875","0.546875","0.3828125","0.3828125","0.3828125"
"560","0.1796875","0.1796875","0.1796875","0.4453125","0.4453125","0.4453125","0.625","0.625","0.625","0.203125","0.203125","0.203125","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.640625","0.6328125","0.6484375","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.203125","0.203125","0.203125","0.203125","0.203125","0.203125","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.5390625","0.5390625","0.5390625","0.4140625","0.4140625","0.4140625"
"561","0.1875","0.1875","0.1875","0.46875","0.46875","0.46875","0.640625","0.640625","0.640625","0.1796875","0.1796875","0.1796875","0.65625","0.65625","0.65625","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.7109375","0.6953125","0.7265625","0.09375","0.09375","0.09375","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.6171875","0.6171875","0.6171875","0.09375","0.09375","0.09375","0.203125","0.203125","0.203125","0.1875","0.1875","0.1875","0.46875","0.46875","0.46875","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.609375","0.609375","0.609375","0.4375","0.4375","0.4375"
"562","0.1796875","0.1796875","0.1796875","0.53125","0.53125","0.53125","0.5703125","0.5703125","0.5703125","0.2265625","0.2265625","0.2265625","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.7578125","0.7578125","0.7578125","0.6953125","0.671875","0.71875","0.078125","0.078125","0.078125","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.578125","0.578125","0.578125","0.078125","0.078125","0.078125","0.2578125","0.2578125","0.2578125","0.2109375","0.2109375","0.2109375","0.546875","0.546875","0.546875","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.4296875","0.4296875","0.4296875"
"563","0.1640625","0.1640625","0.1640625","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.171875","0.171875","0.171875","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.7734375","0.7734375","0.7734375","0.671875","0.671875","0.671875","0.7109375","0.703125","0.71875","0.109375","0.109375","0.109375","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.109375","0.109375","0.109375","0.2265625","0.2265625","0.2265625","0.2578125","0.2578125","0.2578125","0.5","0.5","0.5","0.53125","0.53125","0.53125","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.609375","0.609375","0.609375","0.328125","0.328125","0.328125"
"564","0.1640625","0.1640625","0.1640625","0.46875","0.46875","0.46875","0.609375","0.609375","0.609375","0.2265625","0.2265625","0.2265625","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.703125","0.703125","0.703125","0.69140625","0.6875","0.6953125","0.0859375","0.0859375","0.0859375","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.734375","0.734375","0.734375","0.5625","0.5625","0.5625","0.0859375","0.0859375","0.0859375","0.2734375","0.2734375","0.2734375","0.265625","0.265625","0.265625","0.578125","0.578125","0.578125","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.6015625","0.6015625","0.6015625","0.375","0.375","0.375"
"565","0.15625","0.15625","0.15625","0.4921875","0.4921875","0.4921875","0.6484375","0.6484375","0.6484375","0.203125","0.203125","0.203125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.70703125","0.6875","0.7265625","0.09375","0.09375","0.09375","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.59375","0.59375","0.59375","0.7578125","0.7578125","0.7578125","0.6015625","0.6015625","0.6015625","0.09375","0.09375","0.09375","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.59375","0.59375","0.59375","0.421875","0.421875","0.421875"
"566","0.1484375","0.1484375","0.1484375","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.2265625","0.2265625","0.2265625","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.734375","0.734375","0.734375","0.71484375","0.7109375","0.71875","0.0703125","0.0703125","0.0703125","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.59375","0.59375","0.59375","0.0703125","0.0703125","0.0703125","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.4375","0.4375","0.4375","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.5859375","0.5859375","0.5859375","0.46875","0.46875","0.46875"
"567","0.1953125","0.1953125","0.1953125","0.5234375","0.5234375","0.5234375","0.65625","0.65625","0.65625","0.234375","0.234375","0.234375","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.70703125","0.703125","0.7109375","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.6328125","0.6328125","0.6328125","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.234375","0.234375","0.234375","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.7578125","0.7578125","0.7578125","0.7265625","0.7265625","0.7265625","0.609375","0.609375","0.609375","0.3984375","0.3984375","0.3984375"
"568","0.15625","0.15625","0.15625","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.1953125","0.1953125","0.1953125","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.7421875","0.7265625","0.7578125","0.0859375","0.0859375","0.0859375","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.0859375","0.0859375","0.0859375","0.25","0.25","0.25","0.2734375","0.2734375","0.2734375","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.6015625","0.6015625","0.6015625","0.3984375","0.3984375","0.3984375"
"569","0.15625","0.15625","0.15625","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.234375","0.234375","0.234375","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.6875","0.6875","0.6875","0.6875","0.671875","0.703125","0.0703125","0.0703125","0.0703125","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.7890625","0.7890625","0.7890625","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.0703125","0.0703125","0.0703125","0.2421875","0.2421875","0.2421875","0.265625","0.265625","0.265625","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.5546875","0.5546875","0.5546875","0.515625","0.515625","0.515625"
"570","0.1796875","0.1796875","0.1796875","0.53125","0.53125","0.53125","0.578125","0.578125","0.578125","0.1953125","0.1953125","0.1953125","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.7265625","0.7265625","0.7265625","0.6875","0.6875","0.6875","0.73828125","0.7109375","0.765625","0.09375","0.09375","0.09375","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.6484375","0.6484375","0.6484375","0.09375","0.09375","0.09375","0.2890625","0.2890625","0.2890625","0.234375","0.234375","0.234375","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.484375","0.484375","0.484375"
"571","0.1875","0.1875","0.1875","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.171875","0.171875","0.171875","0.6171875","0.6171875","0.6171875","0.7421875","0.7421875","0.7421875","0.734375","0.734375","0.734375","0.703125","0.703125","0.703125","0.71484375","0.6953125","0.734375","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.578125","0.578125","0.578125","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.2265625","0.2265625","0.2265625","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.390625","0.390625","0.390625"
"572","0.21875","0.21875","0.21875","0.484375","0.484375","0.484375","0.6015625","0.6015625","0.6015625","0.21875","0.21875","0.21875","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.72265625","0.71875","0.7265625","0.1328125","0.1328125","0.1328125","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.1328125","0.1328125","0.1328125","0.203125","0.203125","0.203125","0.2421875","0.2421875","0.2421875","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.6328125","0.6328125","0.6328125","0.421875","0.421875","0.421875"
"573","0.203125","0.203125","0.203125","0.484375","0.484375","0.484375","0.515625","0.515625","0.515625","0.1796875","0.1796875","0.1796875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.7578125","0.7578125","0.7578125","0.7109375","0.7109375","0.7109375","0.68359375","0.6640625","0.703125","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.2265625","0.2265625","0.2265625","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.5","0.5","0.5","0.3671875","0.3671875","0.3671875"
"574","0.1484375","0.1484375","0.1484375","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.203125","0.203125","0.203125","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.671875","0.65625","0.6875","0.0859375","0.0859375","0.0859375","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.0859375","0.0859375","0.0859375","0.2109375","0.2109375","0.2109375","0.1953125","0.1953125","0.1953125","0.453125","0.453125","0.453125","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.40625","0.40625","0.40625"
"575","0.140625","0.140625","0.140625","0.453125","0.453125","0.453125","0.578125","0.578125","0.578125","0.203125","0.203125","0.203125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6796875","0.6484375","0.7109375","0.0703125","0.0703125","0.0703125","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.5546875","0.5546875","0.5546875","0.0703125","0.0703125","0.0703125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.40625","0.40625","0.40625"
"576","0.203125","0.203125","0.203125","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.1796875","0.1796875","0.1796875","0.6171875","0.6171875","0.6171875","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.59765625","0.5859375","0.609375","0.1015625","0.1015625","0.1015625","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.5","0.5","0.5","0.1015625","0.1015625","0.1015625","0.2109375","0.2109375","0.2109375","0.1796875","0.1796875","0.1796875","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.7265625","0.7265625","0.7265625","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.421875","0.421875","0.421875"
"577","0.1640625","0.1640625","0.1640625","0.4765625","0.4765625","0.4765625","0.5234375","0.5234375","0.5234375","0.21875","0.21875","0.21875","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.66015625","0.6484375","0.671875","0.140625","0.140625","0.140625","0.515625","0.515625","0.515625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.53125","0.53125","0.53125","0.6953125","0.6953125","0.6953125","0.5390625","0.5390625","0.5390625","0.140625","0.140625","0.140625","0.21875","0.21875","0.21875","0.203125","0.203125","0.203125","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.578125","0.578125","0.578125","0.328125","0.328125","0.328125"
"578","0.171875","0.171875","0.171875","0.484375","0.484375","0.484375","0.609375","0.609375","0.609375","0.234375","0.234375","0.234375","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.734375","0.734375","0.734375","0.7421875","0.7265625","0.7578125","0.125","0.125","0.125","0.515625","0.515625","0.515625","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.59375","0.59375","0.59375","0.125","0.125","0.125","0.234375","0.234375","0.234375","0.1796875","0.1796875","0.1796875","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.7265625","0.7265625","0.7265625","0.5546875","0.5546875","0.5546875","0.453125","0.453125","0.453125"
"579","0.1875","0.1875","0.1875","0.421875","0.421875","0.421875","0.5703125","0.5703125","0.5703125","0.2578125","0.2578125","0.2578125","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.6640625","0.640625","0.6875","0.1328125","0.1328125","0.1328125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.1328125","0.1328125","0.1328125","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.546875","0.546875","0.546875","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.546875","0.546875","0.546875","0.3671875","0.3671875","0.3671875"
"580","0.1328125","0.1328125","0.1328125","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.2265625","0.2265625","0.2265625","0.578125","0.578125","0.578125","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.64453125","0.640625","0.6484375","0.09375","0.09375","0.09375","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.5234375","0.5234375","0.5234375","0.09375","0.09375","0.09375","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.5703125","0.5703125","0.5703125","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.421875","0.421875","0.421875"
"581","0.2109375","0.2109375","0.2109375","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.25","0.25","0.25","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.140625","0.140625","0.140625","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.140625","0.140625","0.140625","0.1953125","0.1953125","0.1953125","0.1875","0.1875","0.1875","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.296875","0.296875","0.296875"
"582","0.1640625","0.1640625","0.1640625","0.4375","0.4375","0.4375","0.5859375","0.5859375","0.5859375","0.21875","0.21875","0.21875","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.6640625","0.6640625","0.6640625","0.64453125","0.640625","0.6484375","0.125","0.125","0.125","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.125","0.125","0.125","0.1484375","0.1484375","0.1484375","0.1875","0.1875","0.1875","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.5703125","0.5703125","0.5703125","0.375","0.375","0.375"
"583","0.109375","0.109375","0.109375","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.2109375","0.2109375","0.2109375","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.6640625","0.6640625","0.6640625","0.72265625","0.7109375","0.734375","0.0859375","0.0859375","0.0859375","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.0859375","0.0859375","0.0859375","0.2890625","0.2890625","0.2890625","0.2578125","0.2578125","0.2578125","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.7890625","0.7890625","0.7890625","0.6015625","0.6015625","0.6015625","0.390625","0.390625","0.390625"
"584","0.109375","0.109375","0.109375","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.2578125","0.2578125","0.2578125","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.734375","0.7265625","0.7421875","0.046875","0.046875","0.046875","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.5625","0.5625","0.5625","0.046875","0.046875","0.046875","0.2578125","0.2578125","0.2578125","0.2109375","0.2109375","0.2109375","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.4609375","0.4609375","0.4609375"
"585","0.203125","0.203125","0.203125","0.4609375","0.4609375","0.4609375","0.6328125","0.6328125","0.6328125","0.21875","0.21875","0.21875","0.65625","0.65625","0.65625","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.75","0.75","0.75","0.66015625","0.6484375","0.671875","0.140625","0.140625","0.140625","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.7578125","0.7578125","0.7578125","0.5625","0.5625","0.5625","0.140625","0.140625","0.140625","0.1953125","0.1953125","0.1953125","0.1484375","0.1484375","0.1484375","0.4453125","0.4453125","0.4453125","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.53125","0.53125","0.53125","0.328125","0.328125","0.328125"
"586","0.15625","0.15625","0.15625","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.2578125","0.2578125","0.2578125","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.62890625","0.609375","0.6484375","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.578125","0.578125","0.578125","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.21875","0.21875","0.21875","0.46875","0.46875","0.46875","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.5078125","0.5078125","0.5078125","0.3828125","0.3828125","0.3828125"
"587","0.171875","0.171875","0.171875","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.140625","0.140625","0.140625","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.66015625","0.65625","0.6640625","0.0859375","0.0859375","0.0859375","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.1953125","0.1953125","0.1953125","0.2109375","0.2109375","0.2109375","0.515625","0.515625","0.515625","0.640625","0.640625","0.640625","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.421875","0.421875","0.421875"
"588","0.15625","0.15625","0.15625","0.3984375","0.3984375","0.3984375","0.484375","0.484375","0.484375","0.1796875","0.1796875","0.1796875","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.61328125","0.6015625","0.625","0.1015625","0.1015625","0.1015625","0.578125","0.578125","0.578125","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.4765625","0.4765625","0.4765625","0.1015625","0.1015625","0.1015625","0.1953125","0.1953125","0.1953125","0.234375","0.234375","0.234375","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.5","0.5","0.5","0.375","0.375","0.375"
"589","0.1640625","0.1640625","0.1640625","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.171875","0.171875","0.171875","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.7421875","0.7421875","0.7421875","0.734375","0.734375","0.734375","0.71484375","0.7109375","0.71875","0.1328125","0.1328125","0.1328125","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.1328125","0.1328125","0.1328125","0.2734375","0.2734375","0.2734375","0.203125","0.203125","0.203125","0.53125","0.53125","0.53125","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.6171875","0.6171875","0.6171875","0.3984375","0.3984375","0.3984375"
"590","0.1953125","0.1953125","0.1953125","0.40625","0.40625","0.40625","0.515625","0.515625","0.515625","0.265625","0.265625","0.265625","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.66796875","0.6640625","0.671875","0.125","0.125","0.125","0.5703125","0.5703125","0.5703125","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.5625","0.5625","0.5625","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.125","0.125","0.125","0.234375","0.234375","0.234375","0.234375","0.234375","0.234375","0.5390625","0.5390625","0.5390625","0.609375","0.609375","0.609375","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.40625","0.40625","0.40625"
"591","0.1953125","0.1953125","0.1953125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.28125","0.28125","0.28125","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.765625","0.7578125","0.7734375","0.1171875","0.1171875","0.1171875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.7421875","0.7421875","0.7421875","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.640625","0.640625","0.640625","0.1171875","0.1171875","0.1171875","0.28125","0.28125","0.28125","0.265625","0.265625","0.265625","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.546875","0.546875","0.546875"
"592","0.1640625","0.1640625","0.1640625","0.484375","0.484375","0.484375","0.5859375","0.5859375","0.5859375","0.25","0.25","0.25","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.6796875","0.65625","0.703125","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.5546875","0.5546875","0.5546875","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.1796875","0.1796875","0.1796875","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.375","0.375","0.375"
"593","0.1875","0.1875","0.1875","0.4453125","0.4453125","0.4453125","0.5625","0.5625","0.5625","0.1796875","0.1796875","0.1796875","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.734375","0.734375","0.734375","0.65625","0.640625","0.671875","0.0859375","0.0859375","0.0859375","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.515625","0.515625","0.515625","0.0859375","0.0859375","0.0859375","0.2578125","0.2578125","0.2578125","0.2890625","0.2890625","0.2890625","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.5546875","0.5546875","0.5546875","0.3515625","0.3515625","0.3515625"
"594","0.1640625","0.1640625","0.1640625","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.7265625","0.7265625","0.7265625","0.65625","0.65625","0.65625","0.7109375","0.6875","0.734375","0.1171875","0.1171875","0.1171875","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.6484375","0.6484375","0.6484375","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.2421875","0.2421875","0.2421875","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.609375","0.609375","0.609375","0.390625","0.390625","0.390625"
"595","0.15625","0.15625","0.15625","0.5","0.5","0.5","0.546875","0.546875","0.546875","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.625","0.609375","0.640625","0.0546875","0.0546875","0.0546875","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.5078125","0.5078125","0.5078125","0.0546875","0.0546875","0.0546875","0.21875","0.21875","0.21875","0.265625","0.265625","0.265625","0.4765625","0.4765625","0.4765625","0.6015625","0.6015625","0.6015625","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.5078125","0.5078125","0.5078125","0.328125","0.328125","0.328125"
"596","0.1875","0.1875","0.1875","0.4765625","0.4765625","0.4765625","0.5703125","0.5703125","0.5703125","0.1640625","0.1640625","0.1640625","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.078125","0.078125","0.078125","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.7421875","0.7421875","0.7421875","0.640625","0.640625","0.640625","0.078125","0.078125","0.078125","0.1953125","0.1953125","0.1953125","0.2265625","0.2265625","0.2265625","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.7421875","0.7421875","0.7421875","0.546875","0.546875","0.546875","0.4296875","0.4296875","0.4296875"
"597","0.171875","0.171875","0.171875","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.2734375","0.2734375","0.2734375","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.68359375","0.6796875","0.6875","0.1171875","0.1171875","0.1171875","0.609375","0.609375","0.609375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.6015625","0.6015625","0.6015625","0.734375","0.734375","0.734375","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.328125","0.328125","0.328125","0.609375","0.609375","0.609375","0.5703125","0.5703125","0.5703125","0.734375","0.734375","0.734375","0.703125","0.703125","0.703125","0.5703125","0.5703125","0.5703125","0.46875","0.46875","0.46875"
"598","0.1796875","0.1796875","0.1796875","0.4453125","0.4453125","0.4453125","0.6015625","0.6015625","0.6015625","0.2265625","0.2265625","0.2265625","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.125","0.125","0.125","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.5234375","0.5234375","0.5234375","0.125","0.125","0.125","0.21875","0.21875","0.21875","0.2421875","0.2421875","0.2421875","0.453125","0.453125","0.453125","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.421875","0.421875","0.421875","0.4609375","0.4609375","0.4609375"
"599","0.1484375","0.1484375","0.1484375","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.2109375","0.2109375","0.2109375","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.75","0.75","0.75","0.72265625","0.703125","0.7421875","0.09375","0.09375","0.09375","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.515625","0.515625","0.515625","0.09375","0.09375","0.09375","0.3046875","0.3046875","0.3046875","0.25","0.25","0.25","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.421875","0.421875","0.421875"
"600","0.1640625","0.1640625","0.1640625","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.203125","0.203125","0.203125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.6328125","0.6328125","0.6328125","0.671875","0.6328125","0.7109375","0.0546875","0.0546875","0.0546875","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.609375","0.609375","0.609375","0.0546875","0.0546875","0.0546875","0.2890625","0.2890625","0.2890625","0.1796875","0.1796875","0.1796875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.3984375","0.3984375","0.3984375"
"601","0.171875","0.171875","0.171875","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.234375","0.234375","0.234375","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.65625","0.640625","0.671875","0.078125","0.078125","0.078125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.546875","0.546875","0.546875","0.078125","0.078125","0.078125","0.265625","0.265625","0.265625","0.296875","0.296875","0.296875","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.4296875","0.4296875","0.4296875"
"602","0.1328125","0.1328125","0.1328125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.1640625","0.1640625","0.1640625","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.63671875","0.6171875","0.65625","0.0859375","0.0859375","0.0859375","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.0859375","0.0859375","0.0859375","0.2265625","0.2265625","0.2265625","0.21875","0.21875","0.21875","0.546875","0.546875","0.546875","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.5546875","0.5546875","0.5546875","0.296875","0.296875","0.296875"
"603","0.109375","0.109375","0.109375","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.1953125","0.1953125","0.1953125","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.72265625","0.71875","0.7265625","0.0625","0.0625","0.0625","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.71875","0.71875","0.71875","0.5546875","0.5546875","0.5546875","0.0625","0.0625","0.0625","0.3125","0.3125","0.3125","0.21875","0.21875","0.21875","0.4765625","0.4765625","0.4765625","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.421875","0.421875","0.421875"
"604","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.2421875","0.2421875","0.2421875","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.7109375","0.6953125","0.7265625","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625","0.1015625","0.1015625","0.1015625","0.203125","0.203125","0.203125","0.15625","0.15625","0.15625","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.5546875","0.5546875","0.5546875","0.359375","0.359375","0.359375"
"605","0.1640625","0.1640625","0.1640625","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.234375","0.234375","0.234375","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.765625","0.765625","0.765625","0.7734375","0.7734375","0.7734375","0.73046875","0.7265625","0.734375","0.09375","0.09375","0.09375","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.7578125","0.7578125","0.7578125","0.71875","0.71875","0.71875","0.78125","0.78125","0.78125","0.5703125","0.5703125","0.5703125","0.09375","0.09375","0.09375","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.59375","0.59375","0.59375","0.5625","0.5625","0.5625","0.7578125","0.7578125","0.7578125","0.7578125","0.7578125","0.7578125","0.6171875","0.6171875","0.6171875","0.4765625","0.4765625","0.4765625"
"606","0.171875","0.171875","0.171875","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.21875","0.21875","0.21875","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.69921875","0.6875","0.7109375","0.1015625","0.1015625","0.1015625","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.625","0.625","0.625","0.765625","0.765625","0.765625","0.625","0.625","0.625","0.1015625","0.1015625","0.1015625","0.2421875","0.2421875","0.2421875","0.3046875","0.3046875","0.3046875","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.5703125","0.5703125","0.5703125","0.4375","0.4375","0.4375"
"607","0.1875","0.1875","0.1875","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.21875","0.21875","0.21875","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.6484375","0.640625","0.65625","0.1328125","0.1328125","0.1328125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.1328125","0.1328125","0.1328125","0.28125","0.28125","0.28125","0.234375","0.234375","0.234375","0.53125","0.53125","0.53125","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.3828125","0.3828125","0.3828125"
"608","0.171875","0.171875","0.171875","0.5","0.5","0.5","0.625","0.625","0.625","0.2109375","0.2109375","0.2109375","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.72265625","0.7109375","0.734375","0.0859375","0.0859375","0.0859375","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.7890625","0.7890625","0.7890625","0.5703125","0.5703125","0.5703125","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.2109375","0.2109375","0.2109375","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.3671875","0.3671875","0.3671875"
"609","0.1796875","0.1796875","0.1796875","0.5390625","0.5390625","0.5390625","0.6015625","0.6015625","0.6015625","0.2109375","0.2109375","0.2109375","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.7265625","0.7265625","0.7265625","0.671875","0.65625","0.6875","0.1015625","0.1015625","0.1015625","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.7421875","0.7421875","0.7421875","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.1875","0.1875","0.1875","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.75","0.75","0.75","0.7265625","0.7265625","0.7265625","0.6015625","0.6015625","0.6015625","0.4140625","0.4140625","0.4140625"
"610","0.1796875","0.1796875","0.1796875","0.4609375","0.4609375","0.4609375","0.5703125","0.5703125","0.5703125","0.1875","0.1875","0.1875","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.5703125","0.5703125","0.5703125","0.62890625","0.6015625","0.65625","0.109375","0.109375","0.109375","0.46875","0.46875","0.46875","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.109375","0.109375","0.109375","0.1875","0.1875","0.1875","0.25","0.25","0.25","0.4140625","0.4140625","0.4140625","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.5234375","0.5234375","0.5234375","0.34375","0.34375","0.34375"
"611","0.1640625","0.1640625","0.1640625","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.203125","0.203125","0.203125","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.625","0.609375","0.640625","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.640625","0.640625","0.640625","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.4609375","0.4609375","0.4609375","0.0859375","0.0859375","0.0859375","0.234375","0.234375","0.234375","0.15625","0.15625","0.15625","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.4765625","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.515625","0.515625","0.515625","0.375","0.375","0.375"
"612","0.1875","0.1875","0.1875","0.25","0.25","0.25","0.5","0.5","0.5","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.6875","0.6875","0.6875","0.59375","0.5625","0.625","0.1875","0.1875","0.1875","0.5625","0.5625","0.5625","0.375","0.375","0.375","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.5","0.5","0.5","0.1875","0.1875","0.1875","0.3125","0.3125","0.3125","0.4375","0.4375","0.4375","0.6875","0.6875","0.6875","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.75","0.75","0.75","0.5625","0.5625","0.5625","0.375","0.375","0.375"
"622","0.3515625","0.3515625","0.3515625","0.453125","0.453125","0.453125","0.625","0.625","0.625","0.234375","0.234375","0.234375","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.734375","0.734375","0.734375","0.6171875","0.6171875","0.6171875","0.71875","0.703125","0.734375","0.0703125","0.0703125","0.0703125","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.578125","0.578125","0.578125","0.765625","0.765625","0.765625","0.6640625","0.6640625","0.6640625","0.0703125","0.0703125","0.0703125","0.3359375","0.3359375","0.3359375","0.328125","0.328125","0.328125","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.625","0.625","0.625","0.453125","0.453125","0.453125"
"623","0.25","0.25","0.25","0.421875","0.421875","0.421875","0.53125","0.53125","0.53125","0.234375","0.234375","0.234375","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.65625","0.625","0.6875","0.1328125","0.1328125","0.1328125","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.5078125","0.5078125","0.5078125","0.6875","0.6875","0.6875","0.484375","0.484375","0.484375","0.1328125","0.1328125","0.1328125","0.296875","0.296875","0.296875","0.1796875","0.1796875","0.1796875","0.484375","0.484375","0.484375","0.4921875","0.4921875","0.4921875","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.5390625","0.5390625","0.5390625","0.3984375","0.3984375","0.3984375"
"624","0.3203125","0.3203125","0.3203125","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.3515625","0.3515625","0.3515625","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.671875","0.65625","0.6875","0.0703125","0.0703125","0.0703125","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.578125","0.578125","0.578125","0.0703125","0.0703125","0.0703125","0.28125","0.28125","0.28125","0.2578125","0.2578125","0.2578125","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.59375","0.59375","0.59375","0.4140625","0.4140625","0.4140625"
"625","0.28125","0.28125","0.28125","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.2734375","0.2734375","0.2734375","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.6328125","0.609375","0.65625","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.2109375","0.2109375","0.2109375","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.40625","0.40625","0.40625"
"626","0.34375","0.34375","0.34375","0.46875","0.46875","0.46875","0.6796875","0.6796875","0.6796875","0.3203125","0.3203125","0.3203125","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.7421875","0.7421875","0.7421875","0.75","0.7265625","0.7734375","0.125","0.125","0.125","0.6015625","0.6015625","0.6015625","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.7578125","0.7578125","0.7578125","0.640625","0.640625","0.640625","0.125","0.125","0.125","0.3046875","0.3046875","0.3046875","0.2890625","0.2890625","0.2890625","0.546875","0.546875","0.546875","0.546875","0.546875","0.546875","0.7265625","0.7265625","0.7265625","0.71875","0.71875","0.71875","0.5859375","0.5859375","0.5859375","0.421875","0.421875","0.421875"
"627","0.3046875","0.3046875","0.3046875","0.3828125","0.3828125","0.3828125","0.53125","0.53125","0.53125","0.3046875","0.3046875","0.3046875","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.6328125","0.6328125","0.6328125","0.60546875","0.6015625","0.609375","0.0546875","0.0546875","0.0546875","0.46875","0.46875","0.46875","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.53125","0.53125","0.53125","0.0546875","0.0546875","0.0546875","0.28125","0.28125","0.28125","0.2890625","0.2890625","0.2890625","0.3984375","0.3984375","0.3984375","0.453125","0.453125","0.453125","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.5078125","0.5078125","0.5078125","0.375","0.375","0.375"
"628","0.3046875","0.3046875","0.3046875","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.296875","0.296875","0.296875","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.6640625","0.6640625","0.6640625","0.65234375","0.6484375","0.65625","0.046875","0.046875","0.046875","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.6484375","0.6484375","0.6484375","0.046875","0.046875","0.046875","0.2265625","0.2265625","0.2265625","0.203125","0.203125","0.203125","0.5703125","0.5703125","0.5703125","0.5546875","0.5546875","0.5546875","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.578125","0.578125","0.578125","0.3828125","0.3828125","0.3828125"
"629","0.4296875","0.4296875","0.4296875","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.3515625","0.3515625","0.3515625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.75","0.75","0.75","0.7421875","0.7421875","0.7421875","0.76171875","0.7578125","0.765625","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.6796875","0.6796875","0.6796875","0.796875","0.796875","0.796875","0.625","0.625","0.625","0.0703125","0.0703125","0.0703125","0.3359375","0.3359375","0.3359375","0.3046875","0.3046875","0.3046875","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.7890625","0.7890625","0.7890625","0.71875","0.71875","0.71875","0.625","0.625","0.625","0.453125","0.453125","0.453125"
"630","0.359375","0.359375","0.359375","0.421875","0.421875","0.421875","0.4921875","0.4921875","0.4921875","0.265625","0.265625","0.265625","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.67578125","0.671875","0.6796875","0.0859375","0.0859375","0.0859375","0.46875","0.46875","0.46875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.0859375","0.0859375","0.0859375","0.28125","0.28125","0.28125","0.2734375","0.2734375","0.2734375","0.546875","0.546875","0.546875","0.515625","0.515625","0.515625","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.578125","0.578125","0.578125","0.34375","0.34375","0.34375"
"631","0.375","0.375","0.375","0.4453125","0.4453125","0.4453125","0.6171875","0.6171875","0.6171875","0.3359375","0.3359375","0.3359375","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.69921875","0.6796875","0.71875","0.0703125","0.0703125","0.0703125","0.5","0.5","0.5","0.671875","0.671875","0.671875","0.7421875","0.7421875","0.7421875","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.0703125","0.0703125","0.0703125","0.3125","0.3125","0.3125","0.3125","0.3125","0.3125","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.71875","0.71875","0.71875","0.734375","0.734375","0.734375","0.546875","0.546875","0.546875","0.453125","0.453125","0.453125"
"632","0.3125","0.3125","0.3125","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.25","0.25","0.25","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.65625","0.65625","0.65625","0.65234375","0.640625","0.6640625","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.1953125","0.1953125","0.1953125","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.75","0.75","0.75","0.671875","0.671875","0.671875","0.4921875","0.4921875","0.4921875","0.375","0.375","0.375"
"633","0.359375","0.359375","0.359375","0.5078125","0.5078125","0.5078125","0.640625","0.640625","0.640625","0.2890625","0.2890625","0.2890625","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.73046875","0.7109375","0.75","0.0390625","0.0390625","0.0390625","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.796875","0.796875","0.796875","0.6796875","0.6796875","0.6796875","0.0390625","0.0390625","0.0390625","0.3125","0.3125","0.3125","0.265625","0.265625","0.265625","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.765625","0.765625","0.765625","0.7578125","0.7578125","0.7578125","0.59375","0.59375","0.59375","0.4765625","0.4765625","0.4765625"
"634","0.3046875","0.3046875","0.3046875","0.453125","0.453125","0.453125","0.5546875","0.5546875","0.5546875","0.3046875","0.3046875","0.3046875","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.6953125","0.6796875","0.7109375","0.1484375","0.1484375","0.1484375","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.6015625","0.6015625","0.6015625","0.1484375","0.1484375","0.1484375","0.21875","0.21875","0.21875","0.1875","0.1875","0.1875","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.7109375","0.7109375","0.7109375","0.7578125","0.7578125","0.7578125","0.5703125","0.5703125","0.5703125","0.4375","0.4375","0.4375"
"635","0.40625","0.40625","0.40625","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.3671875","0.3671875","0.3671875","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.69140625","0.640625","0.7421875","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5625","0.5625","0.5625","0.7109375","0.7109375","0.7109375","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.28125","0.28125","0.28125","0.2890625","0.2890625","0.2890625","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.5703125","0.5703125","0.5703125","0.375","0.375","0.375"
"636","0.3671875","0.3671875","0.3671875","0.4765625","0.4765625","0.4765625","0.609375","0.609375","0.609375","0.3046875","0.3046875","0.3046875","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.66796875","0.6328125","0.703125","0.1171875","0.1171875","0.1171875","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.1171875","0.1171875","0.1171875","0.359375","0.359375","0.359375","0.2421875","0.2421875","0.2421875","0.515625","0.515625","0.515625","0.609375","0.609375","0.609375","0.7421875","0.7421875","0.7421875","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.421875","0.421875","0.421875"
"637","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.296875","0.296875","0.296875","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.62890625","0.625","0.6328125","0.1484375","0.1484375","0.1484375","0.5703125","0.5703125","0.5703125","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.484375","0.484375","0.484375","0.1484375","0.1484375","0.1484375","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.515625","0.515625","0.515625","0.4140625","0.4140625","0.4140625"
"638","0.328125","0.328125","0.328125","0.4765625","0.4765625","0.4765625","0.6328125","0.6328125","0.6328125","0.28125","0.28125","0.28125","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.71875","0.7109375","0.7265625","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.2265625","0.2265625","0.2265625","0.2421875","0.2421875","0.2421875","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.7578125","0.7578125","0.7578125","0.6484375","0.6484375","0.6484375","0.34375","0.34375","0.34375"
"639","0.296875","0.296875","0.296875","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.2578125","0.2578125","0.2578125","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.69140625","0.6875","0.6953125","0.1015625","0.1015625","0.1015625","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.7578125","0.7578125","0.7578125","0.625","0.625","0.625","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.546875","0.546875","0.546875","0.7421875","0.7421875","0.7421875","0.75","0.75","0.75","0.546875","0.546875","0.546875","0.359375","0.359375","0.359375"
"640","0.359375","0.359375","0.359375","0.4296875","0.4296875","0.4296875","0.578125","0.578125","0.578125","0.3203125","0.3203125","0.3203125","0.65625","0.65625","0.65625","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.66015625","0.65625","0.6640625","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.5859375","0.5859375","0.5859375","0.7421875","0.7421875","0.7421875","0.6171875","0.6171875","0.6171875","0.1015625","0.1015625","0.1015625","0.328125","0.328125","0.328125","0.265625","0.265625","0.265625","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.6328125","0.6328125","0.6328125","0.3984375","0.3984375","0.3984375"
"641","0.3125","0.3125","0.3125","0.4609375","0.4609375","0.4609375","0.515625","0.515625","0.515625","0.2734375","0.2734375","0.2734375","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.609375","0.609375","0.609375","0.578125","0.578125","0.578125","0.61328125","0.6015625","0.625","0.0625","0.0625","0.0625","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.5703125","0.5703125","0.5703125","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.0625","0.0625","0.0625","0.296875","0.296875","0.296875","0.3203125","0.3203125","0.3203125","0.4921875","0.4921875","0.4921875","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.4296875","0.4296875","0.4296875"
"642","0.3359375","0.3359375","0.3359375","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.265625","0.265625","0.265625","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.6875","0.6484375","0.7265625","0.078125","0.078125","0.078125","0.4765625","0.4765625","0.4765625","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.796875","0.796875","0.796875","0.5859375","0.5859375","0.5859375","0.078125","0.078125","0.078125","0.265625","0.265625","0.265625","0.3046875","0.3046875","0.3046875","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.5390625","0.5390625","0.5390625","0.4375","0.4375","0.4375"
"643","0.3125","0.3125","0.3125","0.46875","0.46875","0.46875","0.5703125","0.5703125","0.5703125","0.296875","0.296875","0.296875","0.5859375","0.5859375","0.5859375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.69140625","0.6640625","0.71875","0.125","0.125","0.125","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.5234375","0.5234375","0.5234375","0.125","0.125","0.125","0.28125","0.28125","0.28125","0.2109375","0.2109375","0.2109375","0.4375","0.4375","0.4375","0.4609375","0.4609375","0.4609375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.3984375","0.3984375","0.3984375"
"644","0.3203125","0.3203125","0.3203125","0.484375","0.484375","0.484375","0.671875","0.671875","0.671875","0.2734375","0.2734375","0.2734375","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.765625","0.765625","0.765625","0.7578125","0.7578125","0.7578125","0.7421875","0.703125","0.78125","0.09375","0.09375","0.09375","0.5","0.5","0.5","0.6015625","0.6015625","0.6015625","0.8203125","0.8203125","0.8203125","0.59375","0.59375","0.59375","0.7578125","0.7578125","0.7578125","0.6015625","0.6015625","0.6015625","0.09375","0.09375","0.09375","0.2578125","0.2578125","0.2578125","0.21875","0.21875","0.21875","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.3984375","0.3984375","0.3984375"
"645","0.3046875","0.3046875","0.3046875","0.453125","0.453125","0.453125","0.546875","0.546875","0.546875","0.328125","0.328125","0.328125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.69140625","0.6875","0.6953125","0.1171875","0.1171875","0.1171875","0.515625","0.515625","0.515625","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.1796875","0.1796875","0.1796875","0.5703125","0.5703125","0.5703125","0.5390625","0.5390625","0.5390625","0.734375","0.734375","0.734375","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.4296875","0.4296875","0.4296875"
"646","0.3515625","0.3515625","0.3515625","0.5","0.5","0.5","0.625","0.625","0.625","0.28125","0.28125","0.28125","0.6640625","0.6640625","0.6640625","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.67578125","0.6484375","0.703125","0.078125","0.078125","0.078125","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.71875","0.71875","0.71875","0.625","0.625","0.625","0.078125","0.078125","0.078125","0.375","0.375","0.375","0.2421875","0.2421875","0.2421875","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.5234375","0.5234375","0.5234375"
"647","0.3203125","0.3203125","0.3203125","0.4765625","0.4765625","0.4765625","0.5703125","0.5703125","0.5703125","0.28125","0.28125","0.28125","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.6328125","0.6328125","0.6328125","0.63671875","0.625","0.6484375","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.5859375","0.5859375","0.5859375","0.734375","0.734375","0.734375","0.5859375","0.5859375","0.5859375","0.1328125","0.1328125","0.1328125","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.5625","0.5625","0.5625","0.3984375","0.3984375","0.3984375"
"648","0.296875","0.296875","0.296875","0.4375","0.4375","0.4375","0.6171875","0.6171875","0.6171875","0.3125","0.3125","0.3125","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.6328125","0.6015625","0.6640625","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.1171875","0.1171875","0.1171875","0.28125","0.28125","0.28125","0.265625","0.265625","0.265625","0.484375","0.484375","0.484375","0.515625","0.515625","0.515625","0.6796875","0.6796875","0.6796875","0.6328125","0.6328125","0.6328125","0.546875","0.546875","0.546875","0.3984375","0.3984375","0.3984375"
"649","0.3046875","0.3046875","0.3046875","0.4296875","0.4296875","0.4296875","0.59375","0.59375","0.59375","0.296875","0.296875","0.296875","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.7109375","0.703125","0.71875","0.09375","0.09375","0.09375","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.7421875","0.7421875","0.7421875","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.09375","0.09375","0.09375","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.5078125","0.5078125","0.5078125","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.578125","0.578125","0.578125","0.3984375","0.3984375","0.3984375"
"650","0.3671875","0.3671875","0.3671875","0.4140625","0.4140625","0.4140625","0.578125","0.578125","0.578125","0.3203125","0.3203125","0.3203125","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.69140625","0.6875","0.6953125","0.078125","0.078125","0.078125","0.46875","0.46875","0.46875","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.75","0.75","0.75","0.6015625","0.6015625","0.6015625","0.078125","0.078125","0.078125","0.28125","0.28125","0.28125","0.234375","0.234375","0.234375","0.5390625","0.5390625","0.5390625","0.5234375","0.5234375","0.5234375","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.546875","0.546875","0.546875","0.4296875","0.4296875","0.4296875"
"651","0.2734375","0.2734375","0.2734375","0.453125","0.453125","0.453125","0.640625","0.640625","0.640625","0.3203125","0.3203125","0.3203125","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.6796875","0.6640625","0.6953125","0.109375","0.109375","0.109375","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.109375","0.109375","0.109375","0.28125","0.28125","0.28125","0.203125","0.203125","0.203125","0.546875","0.546875","0.546875","0.53125","0.53125","0.53125","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.390625","0.390625","0.390625"
"652","0.328125","0.328125","0.328125","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.28125","0.28125","0.28125","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.0859375","0.0859375","0.0859375","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.6015625","0.6015625","0.6015625","0.0859375","0.0859375","0.0859375","0.265625","0.265625","0.265625","0.28125","0.28125","0.28125","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.78125","0.78125","0.78125","0.78125","0.78125","0.78125","0.5859375","0.5859375","0.5859375","0.4296875","0.4296875","0.4296875"
"653","0.265625","0.265625","0.265625","0.484375","0.484375","0.484375","0.671875","0.671875","0.671875","0.28125","0.28125","0.28125","0.609375","0.609375","0.609375","0.7421875","0.7421875","0.7421875","0.671875","0.671875","0.671875","0.734375","0.734375","0.734375","0.70703125","0.6796875","0.734375","0.09375","0.09375","0.09375","0.578125","0.578125","0.578125","0.671875","0.671875","0.671875","0.734375","0.734375","0.734375","0.6171875","0.6171875","0.6171875","0.7578125","0.7578125","0.7578125","0.609375","0.609375","0.609375","0.09375","0.09375","0.09375","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.609375","0.609375","0.609375","0.3984375","0.3984375","0.3984375"
"654","0.34375","0.34375","0.34375","0.5","0.5","0.5","0.5859375","0.5859375","0.5859375","0.3046875","0.3046875","0.3046875","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.7578125","0.7578125","0.7578125","0.6953125","0.6953125","0.6953125","0.71875","0.703125","0.734375","0.0703125","0.0703125","0.0703125","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.7421875","0.7421875","0.7421875","0.625","0.625","0.625","0.765625","0.765625","0.765625","0.640625","0.640625","0.640625","0.0703125","0.0703125","0.0703125","0.234375","0.234375","0.234375","0.2578125","0.2578125","0.2578125","0.5546875","0.5546875","0.5546875","0.4921875","0.4921875","0.4921875","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.6015625","0.6015625","0.6015625","0.3203125","0.3203125","0.3203125"
"655","0.328125","0.328125","0.328125","0.515625","0.515625","0.515625","0.65625","0.65625","0.65625","0.328125","0.328125","0.328125","0.65625","0.65625","0.65625","0.75","0.75","0.75","0.7109375","0.7109375","0.7109375","0.75","0.75","0.75","0.734375","0.71875","0.75","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.1171875","0.1171875","0.1171875","0.28125","0.28125","0.28125","0.28125","0.28125","0.28125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.75","0.75","0.75","0.7421875","0.7421875","0.7421875","0.59375","0.59375","0.59375","0.3984375","0.3984375","0.3984375"
"656","0.3125","0.3125","0.3125","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.3125","0.3125","0.3125","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7421875","0.7265625","0.7578125","0.0859375","0.0859375","0.0859375","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.6015625","0.6015625","0.6015625","0.0859375","0.0859375","0.0859375","0.2265625","0.2265625","0.2265625","0.25","0.25","0.25","0.484375","0.484375","0.484375","0.5","0.5","0.5","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.6171875","0.6171875","0.6171875","0.4375","0.4375","0.4375"
"657","0.296875","0.296875","0.296875","0.4140625","0.4140625","0.4140625","0.546875","0.546875","0.546875","0.21875","0.21875","0.21875","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.6796875","0.671875","0.6875","0.0703125","0.0703125","0.0703125","0.484375","0.484375","0.484375","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.7734375","0.7734375","0.7734375","0.65625","0.65625","0.65625","0.0703125","0.0703125","0.0703125","0.25","0.25","0.25","0.2109375","0.2109375","0.2109375","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.75","0.75","0.75","0.5390625","0.5390625","0.5390625","0.46875","0.46875","0.46875"
"658","0.3125","0.3125","0.3125","0.484375","0.484375","0.484375","0.609375","0.609375","0.609375","0.265625","0.265625","0.265625","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.734375","0.7265625","0.7421875","0.09375","0.09375","0.09375","0.5625","0.5625","0.5625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.09375","0.09375","0.09375","0.34375","0.34375","0.34375","0.2578125","0.2578125","0.2578125","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.7421875","0.7421875","0.7421875","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.4765625","0.4765625","0.4765625"
"659","0.3515625","0.3515625","0.3515625","0.5","0.5","0.5","0.6171875","0.6171875","0.6171875","0.390625","0.390625","0.390625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6796875","0.7109375","0.1171875","0.1171875","0.1171875","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.7265625","0.7265625","0.7265625","0.6484375","0.6484375","0.6484375","0.7421875","0.7421875","0.7421875","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.28125","0.28125","0.28125","0.234375","0.234375","0.234375","0.5625","0.5625","0.5625","0.546875","0.546875","0.546875","0.765625","0.765625","0.765625","0.7421875","0.7421875","0.7421875","0.6640625","0.6640625","0.6640625","0.40625","0.40625","0.40625"
"660","0.3828125","0.3828125","0.3828125","0.421875","0.421875","0.421875","0.6015625","0.6015625","0.6015625","0.3671875","0.3671875","0.3671875","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.70703125","0.703125","0.7109375","0.1328125","0.1328125","0.1328125","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.7578125","0.7578125","0.7578125","0.640625","0.640625","0.640625","0.1328125","0.1328125","0.1328125","0.2265625","0.2265625","0.2265625","0.265625","0.265625","0.265625","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.765625","0.765625","0.765625","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.453125","0.453125","0.453125"
"661","0.3515625","0.3515625","0.3515625","0.5","0.5","0.5","0.546875","0.546875","0.546875","0.328125","0.328125","0.328125","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.6953125","0.6953125","0.6953125","0.65625","0.6484375","0.6640625","0.1328125","0.1328125","0.1328125","0.5","0.5","0.5","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.2734375","0.2734375","0.2734375","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.515625","0.515625","0.515625","0.484375","0.484375","0.484375"
"662","0.34375","0.34375","0.34375","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.21875","0.21875","0.21875","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.671875","0.671875","0.671875","0.6328125","0.6328125","0.6328125","0.68359375","0.6640625","0.703125","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.0859375","0.0859375","0.0859375","0.21875","0.21875","0.21875","0.203125","0.203125","0.203125","0.5078125","0.5078125","0.5078125","0.4609375","0.4609375","0.4609375","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.3984375","0.3984375","0.3984375"
"663","0.2734375","0.2734375","0.2734375","0.4609375","0.4609375","0.4609375","0.625","0.625","0.625","0.2890625","0.2890625","0.2890625","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.6796875","0.640625","0.71875","0.0703125","0.0703125","0.0703125","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.0703125","0.0703125","0.0703125","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.734375","0.734375","0.734375","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.4375","0.4375","0.4375"
"664","0.3984375","0.3984375","0.3984375","0.4609375","0.4609375","0.4609375","0.65625","0.65625","0.65625","0.3359375","0.3359375","0.3359375","0.578125","0.578125","0.578125","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.59765625","0.5859375","0.609375","0.1015625","0.1015625","0.1015625","0.46875","0.46875","0.46875","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.53125","0.53125","0.53125","0.1015625","0.1015625","0.1015625","0.3203125","0.3203125","0.3203125","0.234375","0.234375","0.234375","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.703125","0.703125","0.703125","0.640625","0.640625","0.640625","0.5390625","0.5390625","0.5390625","0.3984375","0.3984375","0.3984375"
"665","0.296875","0.296875","0.296875","0.4296875","0.4296875","0.4296875","0.546875","0.546875","0.546875","0.296875","0.296875","0.296875","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.6484375","0.640625","0.65625","0.140625","0.140625","0.140625","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.5546875","0.5546875","0.5546875","0.734375","0.734375","0.734375","0.5546875","0.5546875","0.5546875","0.140625","0.140625","0.140625","0.2734375","0.2734375","0.2734375","0.2578125","0.2578125","0.2578125","0.4609375","0.4609375","0.4609375","0.4765625","0.4765625","0.4765625","0.7109375","0.7109375","0.7109375","0.6484375","0.6484375","0.6484375","0.5859375","0.5859375","0.5859375","0.3671875","0.3671875","0.3671875"
"666","0.265625","0.265625","0.265625","0.4140625","0.4140625","0.4140625","0.6171875","0.6171875","0.6171875","0.359375","0.359375","0.359375","0.6796875","0.6796875","0.6796875","0.7578125","0.7578125","0.7578125","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.7109375","0.703125","0.71875","0.125","0.125","0.125","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.75","0.75","0.75","0.625","0.625","0.625","0.125","0.125","0.125","0.2265625","0.2265625","0.2265625","0.234375","0.234375","0.234375","0.5703125","0.5703125","0.5703125","0.5390625","0.5390625","0.5390625","0.7265625","0.7265625","0.7265625","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.40625","0.40625","0.40625"
"667","0.296875","0.296875","0.296875","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.328125","0.328125","0.328125","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.6640625","0.65625","0.671875","0.1328125","0.1328125","0.1328125","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.703125","0.703125","0.703125","0.578125","0.578125","0.578125","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.25","0.25","0.25","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.4296875","0.4296875","0.4296875"
"668","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.5859375","0.5859375","0.5859375","0.3046875","0.3046875","0.3046875","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.63671875","0.6328125","0.640625","0.09375","0.09375","0.09375","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.7109375","0.7109375","0.7109375","0.5390625","0.5390625","0.5390625","0.09375","0.09375","0.09375","0.359375","0.359375","0.359375","0.25","0.25","0.25","0.5","0.5","0.5","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.390625","0.390625","0.390625"
"669","0.359375","0.359375","0.359375","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.2890625","0.2890625","0.2890625","0.609375","0.609375","0.609375","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.6640625","0.65625","0.671875","0.140625","0.140625","0.140625","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.7734375","0.7734375","0.7734375","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.578125","0.578125","0.578125","0.140625","0.140625","0.140625","0.2578125","0.2578125","0.2578125","0.1875","0.1875","0.1875","0.421875","0.421875","0.421875","0.5","0.5","0.5","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.5703125","0.5703125","0.5703125","0.328125","0.328125","0.328125"
"670","0.28125","0.28125","0.28125","0.46875","0.46875","0.46875","0.625","0.625","0.625","0.2890625","0.2890625","0.2890625","0.6796875","0.6796875","0.6796875","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.66796875","0.6640625","0.671875","0.125","0.125","0.125","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.125","0.125","0.125","0.21875","0.21875","0.21875","0.2265625","0.2265625","0.2265625","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.59375","0.59375","0.59375","0.3828125","0.3828125","0.3828125"
"671","0.296875","0.296875","0.296875","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.359375","0.359375","0.359375","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.6953125","0.6796875","0.7109375","0.0859375","0.0859375","0.0859375","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.0859375","0.0859375","0.0859375","0.3359375","0.3359375","0.3359375","0.28125","0.28125","0.28125","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.421875","0.421875","0.421875"
"672","0.3125","0.3125","0.3125","0.4609375","0.4609375","0.4609375","0.6171875","0.6171875","0.6171875","0.3046875","0.3046875","0.3046875","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.7265625","0.71875","0.734375","0.046875","0.046875","0.046875","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.5703125","0.5703125","0.5703125","0.046875","0.046875","0.046875","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.5390625","0.5390625","0.5390625","0.515625","0.515625","0.515625","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.3984375","0.3984375","0.3984375"
"673","0.3203125","0.3203125","0.3203125","0.4609375","0.4609375","0.4609375","0.6015625","0.6015625","0.6015625","0.28125","0.28125","0.28125","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.65625","0.640625","0.671875","0.140625","0.140625","0.140625","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.6796875","0.6796875","0.6796875","0.578125","0.578125","0.578125","0.765625","0.765625","0.765625","0.578125","0.578125","0.578125","0.140625","0.140625","0.140625","0.2109375","0.2109375","0.2109375","0.2109375","0.2109375","0.2109375","0.5234375","0.5234375","0.5234375","0.4609375","0.4609375","0.4609375","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.3359375","0.3359375","0.3359375"
"674","0.2890625","0.2890625","0.2890625","0.4140625","0.4140625","0.4140625","0.5859375","0.5859375","0.5859375","0.25","0.25","0.25","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.578125","0.578125","0.578125","0.62890625","0.59375","0.6640625","0.1171875","0.1171875","0.1171875","0.5","0.5","0.5","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.578125","0.578125","0.578125","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.234375","0.234375","0.234375","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.3203125","0.3203125","0.3203125"
"675","0.3984375","0.3984375","0.3984375","0.3984375","0.3984375","0.3984375","0.5390625","0.5390625","0.5390625","0.359375","0.359375","0.359375","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.68359375","0.6796875","0.6875","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.53125","0.53125","0.53125","0.7578125","0.7578125","0.7578125","0.5234375","0.5234375","0.5234375","0.0859375","0.0859375","0.0859375","0.3359375","0.3359375","0.3359375","0.34375","0.34375","0.34375","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.5859375","0.5859375","0.5859375","0.4453125","0.4453125","0.4453125"
"676","0.328125","0.328125","0.328125","0.4375","0.4375","0.4375","0.5078125","0.5078125","0.5078125","0.3203125","0.3203125","0.3203125","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.578125","0.578125","0.578125","0.6015625","0.59375","0.609375","0.1015625","0.1015625","0.1015625","0.46875","0.46875","0.46875","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.4921875","0.4921875","0.4921875","0.625","0.625","0.625","0.515625","0.515625","0.515625","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.2109375","0.2109375","0.2109375","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.5234375","0.5234375","0.5234375","0.4140625","0.4140625","0.4140625"
"677","0.390625","0.390625","0.390625","0.4609375","0.4609375","0.4609375","0.6015625","0.6015625","0.6015625","0.2890625","0.2890625","0.2890625","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.734375","0.734375","0.734375","0.72265625","0.71875","0.7265625","0.1328125","0.1328125","0.1328125","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.765625","0.765625","0.765625","0.640625","0.640625","0.640625","0.78125","0.78125","0.78125","0.6484375","0.6484375","0.6484375","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.734375","0.734375","0.734375","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.3671875","0.3671875","0.3671875"
"678","0.3046875","0.3046875","0.3046875","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.34375","0.34375","0.34375","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.6484375","0.6484375","0.6484375","0.65625","0.640625","0.671875","0.125","0.125","0.125","0.5390625","0.5390625","0.5390625","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.609375","0.609375","0.609375","0.125","0.125","0.125","0.265625","0.265625","0.265625","0.1875","0.1875","0.1875","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.4140625","0.4140625","0.4140625"
"679","0.3046875","0.3046875","0.3046875","0.453125","0.453125","0.453125","0.6015625","0.6015625","0.6015625","0.28125","0.28125","0.28125","0.6640625","0.6640625","0.6640625","0.78125","0.78125","0.78125","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.75390625","0.75","0.7578125","0.1171875","0.1171875","0.1171875","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.765625","0.765625","0.765625","0.671875","0.671875","0.671875","0.7421875","0.7421875","0.7421875","0.6484375","0.6484375","0.6484375","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.5234375","0.5234375","0.5234375","0.5546875","0.5546875","0.5546875","0.7265625","0.7265625","0.7265625","0.7421875","0.7421875","0.7421875","0.6484375","0.6484375","0.6484375","0.40625","0.40625","0.40625"
"680","0.25","0.25","0.25","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.3046875","0.3046875","0.3046875","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.69140625","0.6640625","0.71875","0.1171875","0.1171875","0.1171875","0.484375","0.484375","0.484375","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.1171875","0.1171875","0.1171875","0.2890625","0.2890625","0.2890625","0.203125","0.203125","0.203125","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.5390625","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.359375","0.359375","0.359375"
"681","0.3125","0.3125","0.3125","0.421875","0.421875","0.421875","0.6171875","0.6171875","0.6171875","0.296875","0.296875","0.296875","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.63671875","0.6015625","0.671875","0.0859375","0.0859375","0.0859375","0.53125","0.53125","0.53125","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.53125","0.53125","0.53125","0.0859375","0.0859375","0.0859375","0.359375","0.359375","0.359375","0.28125","0.28125","0.28125","0.5078125","0.5078125","0.5078125","0.5","0.5","0.5","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.4140625","0.4140625","0.4140625"
"682","0.375","0.375","0.375","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.2578125","0.2578125","0.2578125","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.6640625","0.6640625","0.6640625","0.71484375","0.703125","0.7265625","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.65625","0.65625","0.65625","0.7734375","0.7734375","0.7734375","0.640625","0.640625","0.640625","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.25","0.25","0.25","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.640625","0.640625","0.640625","0.4296875","0.4296875","0.4296875"
"683","0.328125","0.328125","0.328125","0.4140625","0.4140625","0.4140625","0.5625","0.5625","0.5625","0.296875","0.296875","0.296875","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.62890625","0.625","0.6328125","0.0546875","0.0546875","0.0546875","0.46875","0.46875","0.46875","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.0546875","0.0546875","0.0546875","0.328125","0.328125","0.328125","0.3046875","0.3046875","0.3046875","0.5546875","0.5546875","0.5546875","0.46875","0.46875","0.46875","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.5","0.5","0.5","0.3515625","0.3515625","0.3515625"
"684","0.328125","0.328125","0.328125","0.3984375","0.3984375","0.3984375","0.625","0.625","0.625","0.359375","0.359375","0.359375","0.65625","0.65625","0.65625","0.7421875","0.7421875","0.7421875","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.71875","0.703125","0.734375","0.078125","0.078125","0.078125","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.546875","0.546875","0.546875","0.75","0.75","0.75","0.6328125","0.6328125","0.6328125","0.078125","0.078125","0.078125","0.28125","0.28125","0.28125","0.25","0.25","0.25","0.578125","0.578125","0.578125","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.546875","0.546875","0.546875","0.40625","0.40625","0.40625"
"685","0.2890625","0.2890625","0.2890625","0.4609375","0.4609375","0.4609375","0.578125","0.578125","0.578125","0.265625","0.265625","0.265625","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.6953125","0.6796875","0.7109375","0.1171875","0.1171875","0.1171875","0.609375","0.609375","0.609375","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.328125","0.328125","0.328125","0.2421875","0.2421875","0.2421875","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.765625","0.765625","0.765625","0.75","0.75","0.75","0.59375","0.59375","0.59375","0.421875","0.421875","0.421875"
"686","0.3515625","0.3515625","0.3515625","0.3515625","0.3515625","0.3515625","0.5859375","0.5859375","0.5859375","0.2890625","0.2890625","0.2890625","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.625","0.59375","0.65625","0.125","0.125","0.125","0.5","0.5","0.5","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.125","0.125","0.125","0.296875","0.296875","0.296875","0.2265625","0.2265625","0.2265625","0.4609375","0.4609375","0.4609375","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.421875","0.421875","0.421875","0.3671875","0.3671875","0.3671875"
"687","0.3203125","0.3203125","0.3203125","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.3125","0.3125","0.3125","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.75","0.75","0.75","0.7109375","0.7109375","0.7109375","0.69140625","0.6875","0.6953125","0.09375","0.09375","0.09375","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.53125","0.53125","0.53125","0.09375","0.09375","0.09375","0.3359375","0.3359375","0.3359375","0.2578125","0.2578125","0.2578125","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.7578125","0.7578125","0.7578125","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.3984375","0.3984375","0.3984375"
"688","0.2890625","0.2890625","0.2890625","0.4453125","0.4453125","0.4453125","0.6015625","0.6015625","0.6015625","0.3125","0.3125","0.3125","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.671875","0.65625","0.6875","0.0546875","0.0546875","0.0546875","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.609375","0.609375","0.609375","0.0546875","0.0546875","0.0546875","0.3046875","0.3046875","0.3046875","0.25","0.25","0.25","0.53125","0.53125","0.53125","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.5703125","0.5703125","0.5703125","0.40625","0.40625","0.40625"
"689","0.328125","0.328125","0.328125","0.421875","0.421875","0.421875","0.5859375","0.5859375","0.5859375","0.3125","0.3125","0.3125","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.65234375","0.6328125","0.671875","0.078125","0.078125","0.078125","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.765625","0.765625","0.765625","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.5703125","0.5703125","0.5703125","0.078125","0.078125","0.078125","0.28125","0.28125","0.28125","0.2734375","0.2734375","0.2734375","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.46875","0.46875","0.46875"
"690","0.2734375","0.2734375","0.2734375","0.4375","0.4375","0.4375","0.6171875","0.6171875","0.6171875","0.328125","0.328125","0.328125","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.65234375","0.640625","0.6640625","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.296875","0.296875","0.296875","0.5625","0.5625","0.5625","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.5859375","0.5859375","0.5859375","0.359375","0.359375","0.359375"
"691","0.3515625","0.3515625","0.3515625","0.4609375","0.4609375","0.4609375","0.609375","0.609375","0.609375","0.2578125","0.2578125","0.2578125","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.72265625","0.703125","0.7421875","0.0625","0.0625","0.0625","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.578125","0.578125","0.578125","0.0625","0.0625","0.0625","0.34375","0.34375","0.34375","0.2890625","0.2890625","0.2890625","0.4453125","0.4453125","0.4453125","0.515625","0.515625","0.515625","0.6328125","0.6328125","0.6328125","0.765625","0.765625","0.765625","0.578125","0.578125","0.578125","0.4609375","0.4609375","0.4609375"
"692","0.3125","0.3125","0.3125","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.28125","0.28125","0.28125","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.609375","0.609375","0.609375","0.6875","0.65625","0.71875","0.1015625","0.1015625","0.1015625","0.4765625","0.4765625","0.4765625","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.5390625","0.5390625","0.5390625","0.1015625","0.1015625","0.1015625","0.2421875","0.2421875","0.2421875","0.21875","0.21875","0.21875","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.546875","0.546875","0.546875","0.34375","0.34375","0.34375"
"693","0.3125","0.3125","0.3125","0.5078125","0.5078125","0.5078125","0.6796875","0.6796875","0.6796875","0.3203125","0.3203125","0.3203125","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.734375","0.734375","0.734375","0.75","0.75","0.75","0.734375","0.71875","0.75","0.09375","0.09375","0.09375","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.671875","0.671875","0.671875","0.7421875","0.7421875","0.7421875","0.6171875","0.6171875","0.6171875","0.09375","0.09375","0.09375","0.3046875","0.3046875","0.3046875","0.2421875","0.2421875","0.2421875","0.5703125","0.5703125","0.5703125","0.5546875","0.5546875","0.5546875","0.796875","0.796875","0.796875","0.7890625","0.7890625","0.7890625","0.6171875","0.6171875","0.6171875","0.421875","0.421875","0.421875"
"694","0.328125","0.328125","0.328125","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.2578125","0.2578125","0.2578125","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.69921875","0.6953125","0.703125","0.1015625","0.1015625","0.1015625","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.65625","0.65625","0.65625","0.1015625","0.1015625","0.1015625","0.28125","0.28125","0.28125","0.265625","0.265625","0.265625","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.5703125","0.5703125","0.5703125","0.4609375","0.4609375","0.4609375"
"695","0.3046875","0.3046875","0.3046875","0.453125","0.453125","0.453125","0.640625","0.640625","0.640625","0.359375","0.359375","0.359375","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.66015625","0.6484375","0.671875","0.1328125","0.1328125","0.1328125","0.5078125","0.5078125","0.5078125","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.5625","0.5625","0.5625","0.1328125","0.1328125","0.1328125","0.265625","0.265625","0.265625","0.3046875","0.3046875","0.3046875","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.578125","0.578125","0.578125","0.3984375","0.3984375","0.3984375"
"696","0.3828125","0.3828125","0.3828125","0.5078125","0.5078125","0.5078125","0.65625","0.65625","0.65625","0.3125","0.3125","0.3125","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.70703125","0.703125","0.7109375","0.0859375","0.0859375","0.0859375","0.625","0.625","0.625","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.6953125","0.6953125","0.6953125","0.78125","0.78125","0.78125","0.6015625","0.6015625","0.6015625","0.0859375","0.0859375","0.0859375","0.296875","0.296875","0.296875","0.21875","0.21875","0.21875","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.75","0.75","0.75","0.765625","0.765625","0.765625","0.6328125","0.6328125","0.6328125","0.359375","0.359375","0.359375"
"697","0.3359375","0.3359375","0.3359375","0.4765625","0.4765625","0.4765625","0.609375","0.609375","0.609375","0.3125","0.3125","0.3125","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.1015625","0.1015625","0.1015625","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.75","0.75","0.75","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.578125","0.578125","0.578125","0.1015625","0.1015625","0.1015625","0.2734375","0.2734375","0.2734375","0.2578125","0.2578125","0.2578125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.7578125","0.7578125","0.7578125","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.4375","0.4375","0.4375"
"698","0.2890625","0.2890625","0.2890625","0.3359375","0.3359375","0.3359375","0.53125","0.53125","0.53125","0.3046875","0.3046875","0.3046875","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.578125","0.578125","0.578125","0.625","0.6015625","0.6484375","0.109375","0.109375","0.109375","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.6328125","0.6328125","0.6328125","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.5703125","0.5703125","0.5703125","0.109375","0.109375","0.109375","0.2265625","0.2265625","0.2265625","0.28125","0.28125","0.28125","0.4609375","0.4609375","0.4609375","0.484375","0.484375","0.484375","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.515625","0.515625","0.515625","0.3125","0.3125","0.3125"
"699","0.296875","0.296875","0.296875","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.28125","0.28125","0.28125","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.640625","0.640625","0.640625","0.0859375","0.0859375","0.0859375","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.5","0.5","0.5","0.7265625","0.7265625","0.7265625","0.46875","0.46875","0.46875","0.0859375","0.0859375","0.0859375","0.140625","0.140625","0.140625","0.2109375","0.2109375","0.2109375","0.4453125","0.4453125","0.4453125","0.4609375","0.4609375","0.4609375","0.6875","0.6875","0.6875","0.609375","0.609375","0.609375","0.5234375","0.5234375","0.5234375","0.3515625","0.3515625","0.3515625"
"700","0.1875","0.1875","0.1875","0.3125","0.3125","0.3125","0.375","0.375","0.375","0.375","0.375","0.375","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.75","0.75","0.75","0.625","0.625","0.625","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.4375","0.4375","0.4375","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.1875","0.1875","0.1875","0.25","0.25","0.25","0.3125","0.3125","0.3125","0.625","0.625","0.625","0.5","0.5","0.5","0.625","0.625","0.625","0.75","0.75","0.75","0.5625","0.5625","0.5625","0.375","0.375","0.375"
"710","0.3125","0.3125","0.3125","0.53125","0.53125","0.53125","0.546875","0.546875","0.546875","0.3828125","0.3828125","0.3828125","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.7265625","0.71875","0.734375","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.71875","0.71875","0.71875","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.6953125","0.6953125","0.6953125","0.0703125","0.0703125","0.0703125","0.28125","0.28125","0.28125","0.2734375","0.2734375","0.2734375","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.46875","0.46875","0.46875"
"711","0.2265625","0.2265625","0.2265625","0.4140625","0.4140625","0.4140625","0.453125","0.453125","0.453125","0.328125","0.328125","0.328125","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.65625","0.6484375","0.6640625","0.1328125","0.1328125","0.1328125","0.6015625","0.6015625","0.6015625","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.484375","0.484375","0.484375","0.1328125","0.1328125","0.1328125","0.28125","0.28125","0.28125","0.1640625","0.1640625","0.1640625","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.5546875","0.5546875","0.5546875","0.4296875","0.4296875","0.4296875"
"712","0.3125","0.3125","0.3125","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.375","0.375","0.375","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.66015625","0.6328125","0.6875","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.71875","0.71875","0.71875","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.578125","0.578125","0.578125","0.0703125","0.0703125","0.0703125","0.2734375","0.2734375","0.2734375","0.234375","0.234375","0.234375","0.515625","0.515625","0.515625","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.5859375","0.5859375","0.5859375","0.4140625","0.4140625","0.4140625"
"713","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.2578125","0.2578125","0.2578125","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.6640625","0.6484375","0.6796875","0.1171875","0.1171875","0.1171875","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.1953125","0.1953125","0.1953125","0.5078125","0.5078125","0.5078125","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.5625","0.5625","0.5625","0.390625","0.390625","0.390625"
"714","0.3046875","0.3046875","0.3046875","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.375","0.375","0.375","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.671875","0.671875","0.671875","0.75390625","0.71875","0.7890625","0.125","0.125","0.125","0.578125","0.578125","0.578125","0.609375","0.609375","0.609375","0.71875","0.71875","0.71875","0.6328125","0.6328125","0.6328125","0.7734375","0.7734375","0.7734375","0.640625","0.640625","0.640625","0.125","0.125","0.125","0.2890625","0.2890625","0.2890625","0.25","0.25","0.25","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.4453125","0.4453125","0.4453125"
"715","0.375","0.375","0.375","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.28125","0.28125","0.28125","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.63671875","0.625","0.6484375","0.0546875","0.0546875","0.0546875","0.484375","0.484375","0.484375","0.5","0.5","0.5","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.5390625","0.5390625","0.5390625","0.0546875","0.0546875","0.0546875","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.484375","0.484375","0.484375","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.5","0.5","0.5","0.3828125","0.3828125","0.3828125"
"716","0.3828125","0.3828125","0.3828125","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.4296875","0.4296875","0.4296875","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.75","0.75","0.75","0.6640625","0.6640625","0.6640625","0.66015625","0.65625","0.6640625","0.046875","0.046875","0.046875","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.046875","0.046875","0.046875","0.2109375","0.2109375","0.2109375","0.25","0.25","0.25","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.390625","0.390625","0.390625"
"717","0.3515625","0.3515625","0.3515625","0.6484375","0.6484375","0.6484375","0.5","0.5","0.5","0.40625","0.40625","0.40625","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.71875","0.71875","0.71875","0.78125","0.765625","0.796875","0.0703125","0.0703125","0.0703125","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.765625","0.765625","0.765625","0.6484375","0.6484375","0.6484375","0.0703125","0.0703125","0.0703125","0.2421875","0.2421875","0.2421875","0.25","0.25","0.25","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.46875","0.46875","0.46875"
"718","0.328125","0.328125","0.328125","0.5234375","0.5234375","0.5234375","0.5","0.5","0.5","0.3125","0.3125","0.3125","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.66015625","0.6484375","0.671875","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.0859375","0.0859375","0.0859375","0.21875","0.21875","0.21875","0.25","0.25","0.25","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.4140625","0.4140625","0.4140625"
"719","0.4140625","0.4140625","0.4140625","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.3359375","0.3359375","0.3359375","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.69140625","0.6875","0.6953125","0.0703125","0.0703125","0.0703125","0.6015625","0.6015625","0.6015625","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.640625","0.640625","0.640625","0.0703125","0.0703125","0.0703125","0.265625","0.265625","0.265625","0.28125","0.28125","0.28125","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.5546875","0.5546875","0.5546875","0.453125","0.453125","0.453125"
"720","0.3046875","0.3046875","0.3046875","0.4453125","0.4453125","0.4453125","0.53125","0.53125","0.53125","0.3671875","0.3671875","0.3671875","0.6796875","0.6796875","0.6796875","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.65234375","0.6484375","0.65625","0.1171875","0.1171875","0.1171875","0.5625","0.5625","0.5625","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.5859375","0.5859375","0.5859375","0.71875","0.71875","0.71875","0.53125","0.53125","0.53125","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.2265625","0.2265625","0.2265625","0.5234375","0.5234375","0.5234375","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.515625","0.515625","0.515625","0.453125","0.453125","0.453125"
"721","0.359375","0.359375","0.359375","0.5","0.5","0.5","0.578125","0.578125","0.578125","0.3828125","0.3828125","0.3828125","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.7421875","0.7421875","0.7421875","0.70703125","0.703125","0.7109375","0.0390625","0.0390625","0.0390625","0.6796875","0.6796875","0.6796875","0.5390625","0.5390625","0.5390625","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.0390625","0.0390625","0.0390625","0.2421875","0.2421875","0.2421875","0.2890625","0.2890625","0.2890625","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.75","0.75","0.75","0.609375","0.609375","0.609375","0.453125","0.453125","0.453125"
"722","0.3203125","0.3203125","0.3203125","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.4296875","0.4296875","0.4296875","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.1484375","0.1484375","0.1484375","0.5625","0.5625","0.5625","0.5859375","0.5859375","0.5859375","0.6796875","0.6796875","0.6796875","0.5","0.5","0.5","0.703125","0.703125","0.703125","0.5859375","0.5859375","0.5859375","0.1484375","0.1484375","0.1484375","0.1953125","0.1953125","0.1953125","0.25","0.25","0.25","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.734375","0.734375","0.734375","0.7890625","0.7890625","0.7890625","0.5546875","0.5546875","0.5546875","0.515625","0.515625","0.515625"
"723","0.34375","0.34375","0.34375","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.3515625","0.3515625","0.3515625","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.65625","0.65625","0.65625","0.69921875","0.6640625","0.734375","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.5625","0.5625","0.5625","0.71875","0.71875","0.71875","0.6015625","0.6015625","0.6015625","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.2734375","0.2734375","0.2734375","0.4765625","0.4765625","0.4765625","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.5859375","0.5859375","0.5859375","0.4765625","0.4765625","0.4765625"
"724","0.3515625","0.3515625","0.3515625","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.4921875","0.328125","0.328125","0.328125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.71875","0.71875","0.71875","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.3046875","0.3046875","0.3046875","0.2265625","0.2265625","0.2265625","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.5234375","0.5234375","0.5234375"
"725","0.296875","0.296875","0.296875","0.515625","0.515625","0.515625","0.4296875","0.4296875","0.4296875","0.3203125","0.3203125","0.3203125","0.6015625","0.6015625","0.6015625","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.65234375","0.6484375","0.65625","0.1484375","0.1484375","0.1484375","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.625","0.625","0.625","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.5078125","0.5078125","0.5078125","0.1484375","0.1484375","0.1484375","0.171875","0.171875","0.171875","0.1875","0.1875","0.1875","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.609375","0.609375","0.609375","0.515625","0.515625","0.515625","0.375","0.375","0.375"
"726","0.3203125","0.3203125","0.3203125","0.5","0.5","0.5","0.484375","0.484375","0.484375","0.328125","0.328125","0.328125","0.640625","0.640625","0.640625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.703125","0.6875","0.71875","0.1171875","0.1171875","0.1171875","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.234375","0.234375","0.234375","0.4921875","0.4921875","0.4921875","0.546875","0.546875","0.546875","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.6328125","0.6328125","0.6328125","0.375","0.375","0.375"
"727","0.359375","0.359375","0.359375","0.5390625","0.5390625","0.5390625","0.4921875","0.4921875","0.4921875","0.328125","0.328125","0.328125","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.671875","0.671875","0.671875","0.6953125","0.671875","0.71875","0.1015625","0.1015625","0.1015625","0.53125","0.53125","0.53125","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.765625","0.765625","0.765625","0.640625","0.640625","0.640625","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.140625","0.140625","0.140625","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.5390625","0.5390625","0.5390625","0.4765625","0.4765625","0.4765625"
"728","0.2734375","0.2734375","0.2734375","0.4921875","0.4921875","0.4921875","0.5","0.5","0.5","0.3828125","0.3828125","0.3828125","0.65625","0.65625","0.65625","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.6640625","0.6640625","0.6640625","0.66015625","0.65625","0.6640625","0.1015625","0.1015625","0.1015625","0.5703125","0.5703125","0.5703125","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.640625","0.640625","0.640625","0.1015625","0.1015625","0.1015625","0.2265625","0.2265625","0.2265625","0.296875","0.296875","0.296875","0.5234375","0.5234375","0.5234375","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.6171875","0.6171875","0.6171875","0.4140625","0.4140625","0.4140625"
"729","0.328125","0.328125","0.328125","0.484375","0.484375","0.484375","0.484375","0.484375","0.484375","0.3671875","0.3671875","0.3671875","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.0625","0.0625","0.0625","0.4296875","0.4296875","0.4296875","0.515625","0.515625","0.515625","0.6015625","0.6015625","0.6015625","0.515625","0.515625","0.515625","0.6875","0.6875","0.6875","0.5390625","0.5390625","0.5390625","0.0625","0.0625","0.0625","0.2890625","0.2890625","0.2890625","0.2578125","0.2578125","0.2578125","0.484375","0.484375","0.484375","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.5546875","0.5546875","0.5546875","0.484375","0.484375","0.484375"
"730","0.296875","0.296875","0.296875","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.359375","0.359375","0.359375","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.6796875","0.6796875","0.6796875","0.69140625","0.6328125","0.75","0.078125","0.078125","0.078125","0.609375","0.609375","0.609375","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.078125","0.078125","0.078125","0.296875","0.296875","0.296875","0.21875","0.21875","0.21875","0.5390625","0.5390625","0.5390625","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.5390625","0.5390625","0.5390625","0.4375","0.4375","0.4375"
"731","0.296875","0.296875","0.296875","0.53125","0.53125","0.53125","0.5078125","0.5078125","0.5078125","0.328125","0.328125","0.328125","0.6171875","0.6171875","0.6171875","0.5625","0.5625","0.5625","0.71875","0.71875","0.71875","0.6640625","0.6640625","0.6640625","0.67578125","0.671875","0.6796875","0.125","0.125","0.125","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.5546875","0.5546875","0.5546875","0.125","0.125","0.125","0.28125","0.28125","0.28125","0.2578125","0.2578125","0.2578125","0.4765625","0.4765625","0.4765625","0.5234375","0.5234375","0.5234375","0.625","0.625","0.625","0.75","0.75","0.75","0.5625","0.5625","0.5625","0.3828125","0.3828125","0.3828125"
"732","0.3359375","0.3359375","0.3359375","0.5390625","0.5390625","0.5390625","0.515625","0.515625","0.515625","0.34375","0.34375","0.34375","0.734375","0.734375","0.734375","0.7578125","0.7578125","0.7578125","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.7421875","0.7265625","0.7578125","0.09375","0.09375","0.09375","0.5859375","0.5859375","0.5859375","0.6015625","0.6015625","0.6015625","0.765625","0.765625","0.765625","0.5546875","0.5546875","0.5546875","0.71875","0.71875","0.71875","0.6015625","0.6015625","0.6015625","0.09375","0.09375","0.09375","0.234375","0.234375","0.234375","0.2265625","0.2265625","0.2265625","0.53125","0.53125","0.53125","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.5546875","0.5546875","0.5546875","0.390625","0.390625","0.390625"
"733","0.3046875","0.3046875","0.3046875","0.46875","0.46875","0.46875","0.4765625","0.4765625","0.4765625","0.3671875","0.3671875","0.3671875","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.70703125","0.703125","0.7109375","0.1171875","0.1171875","0.1171875","0.4921875","0.4921875","0.4921875","0.6171875","0.6171875","0.6171875","0.78125","0.78125","0.78125","0.5546875","0.5546875","0.5546875","0.7109375","0.7109375","0.7109375","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.203125","0.203125","0.203125","0.265625","0.265625","0.265625","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.484375","0.484375","0.484375"
"734","0.28125","0.28125","0.28125","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.3515625","0.3515625","0.3515625","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.7421875","0.7421875","0.7421875","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.078125","0.078125","0.078125","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.078125","0.078125","0.078125","0.3515625","0.3515625","0.3515625","0.234375","0.234375","0.234375","0.53125","0.53125","0.53125","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125"
"735","0.3046875","0.3046875","0.3046875","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.34375","0.34375","0.34375","0.59375","0.59375","0.59375","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.66796875","0.65625","0.6796875","0.1328125","0.1328125","0.1328125","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.5234375","0.5234375","0.5234375","0.71875","0.71875","0.71875","0.5859375","0.5859375","0.5859375","0.1328125","0.1328125","0.1328125","0.296875","0.296875","0.296875","0.2265625","0.2265625","0.2265625","0.46875","0.46875","0.46875","0.5390625","0.5390625","0.5390625","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.5546875","0.5546875","0.5546875","0.5078125","0.5078125","0.5078125"
"736","0.3125","0.3125","0.3125","0.4375","0.4375","0.4375","0.546875","0.546875","0.546875","0.359375","0.359375","0.359375","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.66015625","0.6484375","0.671875","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.5390625","0.5390625","0.5390625","0.6484375","0.6484375","0.6484375","0.5","0.5","0.5","0.734375","0.734375","0.734375","0.6015625","0.6015625","0.6015625","0.1171875","0.1171875","0.1171875","0.2890625","0.2890625","0.2890625","0.2265625","0.2265625","0.2265625","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.5546875","0.5546875","0.5546875","0.4296875","0.4296875","0.4296875"
"737","0.3359375","0.3359375","0.3359375","0.484375","0.484375","0.484375","0.6015625","0.6015625","0.6015625","0.2578125","0.2578125","0.2578125","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.71484375","0.6953125","0.734375","0.09375","0.09375","0.09375","0.5625","0.5625","0.5625","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.09375","0.09375","0.09375","0.1796875","0.1796875","0.1796875","0.25","0.25","0.25","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.765625","0.765625","0.765625","0.59375","0.59375","0.59375","0.4140625","0.4140625","0.4140625"
"738","0.390625","0.390625","0.390625","0.6015625","0.6015625","0.6015625","0.5234375","0.5234375","0.5234375","0.2890625","0.2890625","0.2890625","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.078125","0.078125","0.078125","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.5625","0.5625","0.5625","0.734375","0.734375","0.734375","0.6015625","0.6015625","0.6015625","0.078125","0.078125","0.078125","0.234375","0.234375","0.234375","0.25","0.25","0.25","0.5390625","0.5390625","0.5390625","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.4296875","0.4296875","0.4296875"
"739","0.2734375","0.2734375","0.2734375","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.3125","0.3125","0.3125","0.7265625","0.7265625","0.7265625","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.68359375","0.6796875","0.6875","0.109375","0.109375","0.109375","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.109375","0.109375","0.109375","0.265625","0.265625","0.265625","0.21875","0.21875","0.21875","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.453125","0.453125","0.453125"
"740","0.296875","0.296875","0.296875","0.5234375","0.5234375","0.5234375","0.5","0.5","0.5","0.3515625","0.3515625","0.3515625","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.671875","0.671875","0.671875","0.68359375","0.671875","0.6953125","0.0859375","0.0859375","0.0859375","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.6171875","0.6171875","0.6171875","0.0859375","0.0859375","0.0859375","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.2421875","0.578125","0.578125","0.578125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.7890625","0.7890625","0.7890625","0.5703125","0.5703125","0.5703125","0.4609375","0.4609375","0.4609375"
"741","0.2578125","0.2578125","0.2578125","0.5546875","0.5546875","0.5546875","0.578125","0.578125","0.578125","0.4140625","0.4140625","0.4140625","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.73828125","0.7265625","0.75","0.09375","0.09375","0.09375","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.6015625","0.6015625","0.6015625","0.75","0.75","0.75","0.6484375","0.6484375","0.6484375","0.09375","0.09375","0.09375","0.28125","0.28125","0.28125","0.25","0.25","0.25","0.5546875","0.5546875","0.5546875","0.65625","0.65625","0.65625","0.7734375","0.7734375","0.7734375","0.7109375","0.7109375","0.7109375","0.6484375","0.6484375","0.6484375","0.453125","0.453125","0.453125"
"742","0.328125","0.328125","0.328125","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.328125","0.328125","0.328125","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.7109375","0.703125","0.71875","0.0703125","0.0703125","0.0703125","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.625","0.625","0.625","0.734375","0.734375","0.734375","0.65625","0.65625","0.65625","0.0703125","0.0703125","0.0703125","0.171875","0.171875","0.171875","0.2265625","0.2265625","0.2265625","0.4921875","0.4921875","0.4921875","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.390625","0.390625","0.390625"
"743","0.296875","0.296875","0.296875","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.3515625","0.3515625","0.3515625","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.75390625","0.7265625","0.78125","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.578125","0.578125","0.578125","0.7421875","0.7421875","0.7421875","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.6484375","0.6484375","0.6484375","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.2265625","0.2265625","0.2265625","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.609375","0.609375","0.609375","0.46875","0.46875","0.46875"
"744","0.328125","0.328125","0.328125","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.3984375","0.3984375","0.3984375","0.6484375","0.6484375","0.6484375","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.703125","0.703125","0.703125","0.75390625","0.7265625","0.78125","0.0859375","0.0859375","0.0859375","0.6015625","0.6015625","0.6015625","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.578125","0.578125","0.578125","0.7109375","0.7109375","0.7109375","0.625","0.625","0.625","0.0859375","0.0859375","0.0859375","0.203125","0.203125","0.203125","0.2109375","0.2109375","0.2109375","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.734375","0.734375","0.734375","0.625","0.625","0.625","0.609375","0.609375","0.609375","0.40625","0.40625","0.40625"
"745","0.359375","0.359375","0.359375","0.5390625","0.5390625","0.5390625","0.53125","0.53125","0.53125","0.328125","0.328125","0.328125","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.69921875","0.6796875","0.71875","0.0703125","0.0703125","0.0703125","0.5390625","0.5390625","0.5390625","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.0703125","0.0703125","0.0703125","0.2578125","0.2578125","0.2578125","0.203125","0.203125","0.203125","0.5","0.5","0.5","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.5546875","0.5546875","0.5546875","0.5","0.5","0.5"
"746","0.34375","0.34375","0.34375","0.515625","0.515625","0.515625","0.5625","0.5625","0.5625","0.359375","0.359375","0.359375","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.703125","0.6953125","0.7109375","0.09375","0.09375","0.09375","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.59375","0.59375","0.59375","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.09375","0.09375","0.09375","0.296875","0.296875","0.296875","0.25","0.25","0.25","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.734375","0.734375","0.734375","0.734375","0.734375","0.734375","0.6875","0.6875","0.6875","0.515625","0.515625","0.515625"
"747","0.3125","0.3125","0.3125","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.328125","0.328125","0.328125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.1171875","0.1171875","0.1171875","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.7265625","0.7265625","0.7265625","0.5859375","0.5859375","0.5859375","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.1171875","0.1171875","0.1171875","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.5546875","0.5546875","0.5546875","0.546875","0.546875","0.546875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.65625","0.65625","0.65625","0.40625","0.40625","0.40625"
"748","0.3359375","0.3359375","0.3359375","0.53125","0.53125","0.53125","0.53125","0.53125","0.53125","0.40625","0.40625","0.40625","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.71875","0.6875","0.75","0.1328125","0.1328125","0.1328125","0.5546875","0.5546875","0.5546875","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.65625","0.65625","0.65625","0.1328125","0.1328125","0.1328125","0.2890625","0.2890625","0.2890625","0.265625","0.265625","0.265625","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.7421875","0.7421875","0.7421875","0.734375","0.734375","0.734375","0.65625","0.65625","0.65625","0.4296875","0.4296875","0.4296875"
"749","0.3203125","0.3203125","0.3203125","0.4765625","0.4765625","0.4765625","0.5390625","0.5390625","0.5390625","0.3671875","0.3671875","0.3671875","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.7734375","0.7734375","0.7734375","0.65625","0.65625","0.65625","0.68359375","0.671875","0.6953125","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.1328125","0.1328125","0.1328125","0.296875","0.296875","0.296875","0.25","0.25","0.25","0.53125","0.53125","0.53125","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.515625","0.515625","0.515625","0.4453125","0.4453125","0.4453125"
"750","0.28125","0.28125","0.28125","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.5078125","0.265625","0.265625","0.265625","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6015625","0.6015625","0.6015625","0.7109375","0.703125","0.71875","0.0859375","0.0859375","0.0859375","0.609375","0.609375","0.609375","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.0859375","0.0859375","0.0859375","0.1953125","0.1953125","0.1953125","0.2421875","0.2421875","0.2421875","0.515625","0.515625","0.515625","0.5390625","0.5390625","0.5390625","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.3984375","0.3984375","0.3984375"
"751","0.3046875","0.3046875","0.3046875","0.46875","0.46875","0.46875","0.5390625","0.5390625","0.5390625","0.390625","0.390625","0.390625","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.6796875","0.6796875","0.6796875","0.67578125","0.6640625","0.6875","0.0703125","0.0703125","0.0703125","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.4765625","0.4765625","0.4765625","0.6796875","0.6796875","0.6796875","0.5703125","0.5703125","0.5703125","0.0703125","0.0703125","0.0703125","0.2890625","0.2890625","0.2890625","0.2421875","0.2421875","0.2421875","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.4140625","0.4140625","0.4140625"
"752","0.3359375","0.3359375","0.3359375","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.2890625","0.2890625","0.2890625","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.62890625","0.6171875","0.640625","0.1015625","0.1015625","0.1015625","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.671875","0.671875","0.671875","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.53125","0.53125","0.53125","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.28125","0.28125","0.28125","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.53125","0.53125","0.53125","0.3984375","0.3984375","0.3984375"
"753","0.2578125","0.2578125","0.2578125","0.53125","0.53125","0.53125","0.46875","0.46875","0.46875","0.3125","0.3125","0.3125","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.65625","0.625","0.6875","0.140625","0.140625","0.140625","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.5390625","0.5390625","0.5390625","0.7109375","0.7109375","0.7109375","0.5546875","0.5546875","0.5546875","0.140625","0.140625","0.140625","0.2578125","0.2578125","0.2578125","0.2109375","0.2109375","0.2109375","0.484375","0.484375","0.484375","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.375","0.375","0.375"
"754","0.3515625","0.3515625","0.3515625","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.3515625","0.3515625","0.3515625","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.734375","0.734375","0.734375","0.71875","0.71875","0.71875","0.71875","0.7109375","0.7265625","0.125","0.125","0.125","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.125","0.125","0.125","0.2421875","0.2421875","0.2421875","0.2734375","0.2734375","0.2734375","0.65625","0.65625","0.65625","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.734375","0.734375","0.734375","0.6015625","0.6015625","0.6015625","0.5078125","0.5078125","0.5078125"
"755","0.2890625","0.2890625","0.2890625","0.453125","0.453125","0.453125","0.5","0.5","0.5","0.390625","0.390625","0.390625","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.66796875","0.6484375","0.6875","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.1328125","0.1328125","0.1328125","0.2265625","0.2265625","0.2265625","0.25","0.25","0.25","0.453125","0.453125","0.453125","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.4375","0.4375","0.4375"
"756","0.2734375","0.2734375","0.2734375","0.4453125","0.4453125","0.4453125","0.578125","0.578125","0.578125","0.3828125","0.3828125","0.3828125","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.65625","0.640625","0.671875","0.09375","0.09375","0.09375","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.53125","0.53125","0.53125","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.09375","0.09375","0.09375","0.3046875","0.3046875","0.3046875","0.2265625","0.2265625","0.2265625","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.6015625","0.6015625","0.6015625","0.7421875","0.7421875","0.7421875","0.59375","0.59375","0.59375","0.4921875","0.4921875","0.4921875"
"757","0.28125","0.28125","0.28125","0.4375","0.4375","0.4375","0.5","0.5","0.5","0.328125","0.328125","0.328125","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.140625","0.140625","0.140625","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.546875","0.546875","0.546875","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.140625","0.140625","0.140625","0.203125","0.203125","0.203125","0.21875","0.21875","0.21875","0.4609375","0.4609375","0.4609375","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.578125","0.578125","0.578125","0.3203125","0.3203125","0.3203125"
"758","0.25","0.25","0.25","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.3046875","0.3046875","0.3046875","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.6796875","0.6796875","0.6796875","0.6875","0.671875","0.703125","0.125","0.125","0.125","0.5","0.5","0.5","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.7265625","0.7265625","0.7265625","0.5859375","0.5859375","0.5859375","0.125","0.125","0.125","0.21875","0.21875","0.21875","0.21875","0.21875","0.21875","0.546875","0.546875","0.546875","0.515625","0.515625","0.515625","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.6015625","0.6015625","0.6015625","0.375","0.375","0.375"
"759","0.265625","0.265625","0.265625","0.5546875","0.5546875","0.5546875","0.5234375","0.5234375","0.5234375","0.359375","0.359375","0.359375","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.69140625","0.6796875","0.703125","0.0859375","0.0859375","0.0859375","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.7421875","0.7421875","0.7421875","0.6875","0.6875","0.6875","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.2265625","0.2265625","0.2265625","0.4609375","0.4609375","0.4609375","0.6015625","0.6015625","0.6015625","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.4609375","0.4609375","0.4609375"
"760","0.2578125","0.2578125","0.2578125","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.3359375","0.3359375","0.3359375","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.73828125","0.7109375","0.765625","0.046875","0.046875","0.046875","0.578125","0.578125","0.578125","0.5","0.5","0.5","0.671875","0.671875","0.671875","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.046875","0.046875","0.046875","0.21875","0.21875","0.21875","0.2578125","0.2578125","0.2578125","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.734375","0.734375","0.734375","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.5078125","0.5078125","0.5078125"
"761","0.2890625","0.2890625","0.2890625","0.4453125","0.4453125","0.4453125","0.59375","0.59375","0.59375","0.296875","0.296875","0.296875","0.6796875","0.6796875","0.6796875","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.67578125","0.6640625","0.6875","0.140625","0.140625","0.140625","0.59375","0.59375","0.59375","0.53125","0.53125","0.53125","0.671875","0.671875","0.671875","0.5078125","0.5078125","0.5078125","0.7578125","0.7578125","0.7578125","0.59375","0.59375","0.59375","0.140625","0.140625","0.140625","0.1875","0.1875","0.1875","0.2109375","0.2109375","0.2109375","0.46875","0.46875","0.46875","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.578125","0.578125","0.578125","0.359375","0.359375","0.359375"
"762","0.2734375","0.2734375","0.2734375","0.5234375","0.5234375","0.5234375","0.484375","0.484375","0.484375","0.2734375","0.2734375","0.2734375","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.68359375","0.6796875","0.6875","0.1171875","0.1171875","0.1171875","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.5","0.5","0.5","0.703125","0.703125","0.703125","0.625","0.625","0.625","0.1171875","0.1171875","0.1171875","0.15625","0.15625","0.15625","0.1953125","0.1953125","0.1953125","0.453125","0.453125","0.453125","0.5078125","0.5078125","0.5078125","0.703125","0.703125","0.703125","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.3828125","0.3828125","0.3828125"
"763","0.3671875","0.3671875","0.3671875","0.484375","0.484375","0.484375","0.515625","0.515625","0.515625","0.4296875","0.4296875","0.4296875","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.69140625","0.6796875","0.703125","0.0859375","0.0859375","0.0859375","0.484375","0.484375","0.484375","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.5625","0.5625","0.5625","0.7421875","0.7421875","0.7421875","0.5390625","0.5390625","0.5390625","0.0859375","0.0859375","0.0859375","0.2421875","0.2421875","0.2421875","0.2578125","0.2578125","0.2578125","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.59375","0.59375","0.59375","0.4296875","0.4296875","0.4296875"
"764","0.3203125","0.3203125","0.3203125","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.4609375","0.2890625","0.2890625","0.2890625","0.546875","0.546875","0.546875","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.625","0.625","0.625","0.62109375","0.6171875","0.625","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.5234375","0.5234375","0.5234375","0.671875","0.671875","0.671875","0.5390625","0.5390625","0.5390625","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.21875","0.21875","0.21875","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.5078125","0.5078125","0.5078125","0.40625","0.40625","0.40625"
"765","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.546875","0.546875","0.546875","0.2734375","0.2734375","0.2734375","0.703125","0.703125","0.703125","0.734375","0.734375","0.734375","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.71484375","0.703125","0.7265625","0.1328125","0.1328125","0.1328125","0.5859375","0.5859375","0.5859375","0.59375","0.59375","0.59375","0.7578125","0.7578125","0.7578125","0.515625","0.515625","0.515625","0.765625","0.765625","0.765625","0.6640625","0.6640625","0.6640625","0.1328125","0.1328125","0.1328125","0.25","0.25","0.25","0.265625","0.265625","0.265625","0.5703125","0.5703125","0.5703125","0.59375","0.59375","0.59375","0.7265625","0.7265625","0.7265625","0.7734375","0.7734375","0.7734375","0.625","0.625","0.625","0.4140625","0.4140625","0.4140625"
"766","0.3203125","0.3203125","0.3203125","0.4453125","0.4453125","0.4453125","0.5390625","0.5390625","0.5390625","0.3515625","0.3515625","0.3515625","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.671875","0.671875","0.671875","0.66015625","0.609375","0.7109375","0.125","0.125","0.125","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.6015625","0.6015625","0.6015625","0.125","0.125","0.125","0.2578125","0.2578125","0.2578125","0.21875","0.21875","0.21875","0.515625","0.515625","0.515625","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.46875","0.46875","0.46875"
"767","0.390625","0.390625","0.390625","0.5859375","0.5859375","0.5859375","0.5625","0.5625","0.5625","0.328125","0.328125","0.328125","0.671875","0.671875","0.671875","0.765625","0.765625","0.765625","0.7421875","0.7421875","0.7421875","0.6640625","0.6640625","0.6640625","0.75390625","0.734375","0.7734375","0.1171875","0.1171875","0.1171875","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.765625","0.765625","0.765625","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.6484375","0.6484375","0.6484375","0.1171875","0.1171875","0.1171875","0.234375","0.234375","0.234375","0.2109375","0.2109375","0.2109375","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.765625","0.765625","0.765625","0.75","0.75","0.75","0.6484375","0.6484375","0.6484375","0.5","0.5","0.5"
"768","0.296875","0.296875","0.296875","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.3515625","0.3515625","0.3515625","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.69921875","0.6796875","0.71875","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.1171875","0.1171875","0.1171875","0.2578125","0.2578125","0.2578125","0.21875","0.21875","0.21875","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.734375","0.734375","0.734375","0.75","0.75","0.75","0.5546875","0.5546875","0.5546875","0.453125","0.453125","0.453125"
"769","0.3203125","0.3203125","0.3203125","0.4921875","0.4921875","0.4921875","0.515625","0.515625","0.515625","0.3203125","0.3203125","0.3203125","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.64453125","0.609375","0.6796875","0.0859375","0.0859375","0.0859375","0.59375","0.59375","0.59375","0.578125","0.578125","0.578125","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.5390625","0.5390625","0.5390625","0.0859375","0.0859375","0.0859375","0.3203125","0.3203125","0.3203125","0.2578125","0.2578125","0.2578125","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.3671875","0.3671875","0.3671875"
"770","0.3203125","0.3203125","0.3203125","0.546875","0.546875","0.546875","0.546875","0.546875","0.546875","0.40625","0.40625","0.40625","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.73046875","0.71875","0.7421875","0.1171875","0.1171875","0.1171875","0.5859375","0.5859375","0.5859375","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.2109375","0.2109375","0.2109375","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.640625","0.640625","0.640625","0.4609375","0.4609375","0.4609375"
"771","0.3984375","0.3984375","0.3984375","0.4140625","0.4140625","0.4140625","0.5390625","0.5390625","0.5390625","0.3203125","0.3203125","0.3203125","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.625","0.625","0.625","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.0546875","0.0546875","0.0546875","0.4921875","0.4921875","0.4921875","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.5703125","0.5703125","0.5703125","0.0546875","0.0546875","0.0546875","0.2578125","0.2578125","0.2578125","0.3046875","0.3046875","0.3046875","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.53125","0.53125","0.53125","0.390625","0.390625","0.390625"
"772","0.3125","0.3125","0.3125","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.375","0.375","0.375","0.703125","0.703125","0.703125","0.7265625","0.7265625","0.7265625","0.71875","0.71875","0.71875","0.671875","0.671875","0.671875","0.72265625","0.71875","0.7265625","0.078125","0.078125","0.078125","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.7421875","0.7421875","0.7421875","0.640625","0.640625","0.640625","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.2890625","0.2890625","0.2890625","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.7421875","0.7421875","0.7421875","0.7265625","0.7265625","0.7265625","0.5625","0.5625","0.5625","0.4296875","0.4296875","0.4296875"
"773","0.34375","0.34375","0.34375","0.5390625","0.5390625","0.5390625","0.484375","0.484375","0.484375","0.390625","0.390625","0.390625","0.65625","0.65625","0.65625","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.66796875","0.6640625","0.671875","0.1171875","0.1171875","0.1171875","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.7421875","0.7421875","0.7421875","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.5078125","0.5078125","0.5078125"
"774","0.3828125","0.3828125","0.3828125","0.4140625","0.4140625","0.4140625","0.53125","0.53125","0.53125","0.21875","0.21875","0.21875","0.578125","0.578125","0.578125","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.66015625","0.65625","0.6640625","0.125","0.125","0.125","0.5390625","0.5390625","0.5390625","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.5625","0.5625","0.5625","0.125","0.125","0.125","0.203125","0.203125","0.203125","0.21875","0.21875","0.21875","0.484375","0.484375","0.484375","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.421875","0.421875","0.421875","0.4375","0.4375","0.4375"
"775","0.359375","0.359375","0.359375","0.484375","0.484375","0.484375","0.4609375","0.4609375","0.4609375","0.3515625","0.3515625","0.3515625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.7421875","0.7421875","0.7421875","0.7109375","0.7109375","0.7109375","0.671875","0.640625","0.703125","0.09375","0.09375","0.09375","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.5703125","0.5703125","0.5703125","0.09375","0.09375","0.09375","0.265625","0.265625","0.265625","0.234375","0.234375","0.234375","0.515625","0.515625","0.515625","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.6171875","0.6171875","0.6171875","0.4140625","0.4140625","0.4140625"
"776","0.3125","0.3125","0.3125","0.5390625","0.5390625","0.5390625","0.53125","0.53125","0.53125","0.3359375","0.3359375","0.3359375","0.65625","0.65625","0.65625","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.6796875","0.625","0.734375","0.0546875","0.0546875","0.0546875","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.65625","0.65625","0.65625","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.0546875","0.0546875","0.0546875","0.21875","0.21875","0.21875","0.2578125","0.2578125","0.2578125","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.421875","0.421875","0.421875"
"777","0.328125","0.328125","0.328125","0.53125","0.53125","0.53125","0.4921875","0.4921875","0.4921875","0.34375","0.34375","0.34375","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.65625","0.625","0.6875","0.078125","0.078125","0.078125","0.59375","0.59375","0.59375","0.5703125","0.5703125","0.5703125","0.6953125","0.6953125","0.6953125","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.59375","0.59375","0.59375","0.078125","0.078125","0.078125","0.25","0.25","0.25","0.2734375","0.2734375","0.2734375","0.5","0.5","0.5","0.515625","0.515625","0.515625","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.546875","0.546875","0.546875","0.4453125","0.4453125","0.4453125"
"778","0.2578125","0.2578125","0.2578125","0.5625","0.5625","0.5625","0.515625","0.515625","0.515625","0.359375","0.359375","0.359375","0.65625","0.65625","0.65625","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.63671875","0.625","0.6484375","0.0859375","0.0859375","0.0859375","0.5625","0.5625","0.5625","0.5625","0.5625","0.5625","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.640625","0.640625","0.640625","0.0859375","0.0859375","0.0859375","0.2734375","0.2734375","0.2734375","0.2890625","0.2890625","0.2890625","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.6015625","0.6015625","0.6015625","0.3515625","0.3515625","0.3515625"
"779","0.28125","0.28125","0.28125","0.484375","0.484375","0.484375","0.5546875","0.5546875","0.5546875","0.390625","0.390625","0.390625","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.640625","0.640625","0.640625","0.71875","0.7109375","0.7265625","0.0625","0.0625","0.0625","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.0625","0.0625","0.0625","0.28125","0.28125","0.28125","0.21875","0.21875","0.21875","0.515625","0.515625","0.515625","0.609375","0.609375","0.609375","0.671875","0.671875","0.671875","0.734375","0.734375","0.734375","0.5703125","0.5703125","0.5703125","0.4609375","0.4609375","0.4609375"
"780","0.2734375","0.2734375","0.2734375","0.5078125","0.5078125","0.5078125","0.484375","0.484375","0.484375","0.3203125","0.3203125","0.3203125","0.703125","0.703125","0.703125","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.68359375","0.6796875","0.6875","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.5390625","0.5390625","0.5390625","0.6640625","0.6640625","0.6640625","0.5390625","0.5390625","0.5390625","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.1640625","0.1640625","0.1640625","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.4609375","0.4609375","0.4609375"
"781","0.3515625","0.3515625","0.3515625","0.4765625","0.4765625","0.4765625","0.546875","0.546875","0.546875","0.3515625","0.3515625","0.3515625","0.75","0.75","0.75","0.7109375","0.7109375","0.7109375","0.78125","0.78125","0.78125","0.75","0.75","0.75","0.76953125","0.71875","0.8203125","0.09375","0.09375","0.09375","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.6875","0.6875","0.6875","0.7421875","0.7421875","0.7421875","0.640625","0.640625","0.640625","0.09375","0.09375","0.09375","0.2734375","0.2734375","0.2734375","0.2265625","0.2265625","0.2265625","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.796875","0.796875","0.796875","0.78125","0.78125","0.78125","0.625","0.625","0.625","0.5078125","0.5078125","0.5078125"
"782","0.359375","0.359375","0.359375","0.515625","0.515625","0.515625","0.5234375","0.5234375","0.5234375","0.4296875","0.4296875","0.4296875","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.6953125","0.6796875","0.7109375","0.1015625","0.1015625","0.1015625","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.671875","0.671875","0.671875","0.1015625","0.1015625","0.1015625","0.2890625","0.2890625","0.2890625","0.2578125","0.2578125","0.2578125","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.5859375","0.5859375","0.5859375","0.5078125","0.5078125","0.5078125"
"783","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.5","0.5","0.5","0.359375","0.359375","0.359375","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.65234375","0.6171875","0.6875","0.1328125","0.1328125","0.1328125","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.578125","0.578125","0.578125","0.1328125","0.1328125","0.1328125","0.2890625","0.2890625","0.2890625","0.2109375","0.2109375","0.2109375","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.5859375","0.5859375","0.5859375","0.3984375","0.3984375","0.3984375"
"784","0.28125","0.28125","0.28125","0.5703125","0.5703125","0.5703125","0.5625","0.5625","0.5625","0.359375","0.359375","0.359375","0.7265625","0.7265625","0.7265625","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.7421875","0.7421875","0.7421875","0.71875","0.7109375","0.7265625","0.0859375","0.0859375","0.0859375","0.6328125","0.6328125","0.6328125","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.7890625","0.7890625","0.7890625","0.609375","0.609375","0.609375","0.0859375","0.0859375","0.0859375","0.25","0.25","0.25","0.2578125","0.2578125","0.2578125","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.765625","0.765625","0.765625","0.6328125","0.6328125","0.6328125","0.4375","0.4375","0.4375"
"785","0.34375","0.34375","0.34375","0.515625","0.515625","0.515625","0.546875","0.546875","0.546875","0.4140625","0.4140625","0.4140625","0.65625","0.65625","0.65625","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.71875","0.71875","0.71875","0.69140625","0.65625","0.7265625","0.1015625","0.1015625","0.1015625","0.578125","0.578125","0.578125","0.5546875","0.5546875","0.5546875","0.7109375","0.7109375","0.7109375","0.625","0.625","0.625","0.7421875","0.7421875","0.7421875","0.5859375","0.5859375","0.5859375","0.1015625","0.1015625","0.1015625","0.25","0.25","0.25","0.234375","0.234375","0.234375","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.78125","0.78125","0.78125","0.640625","0.640625","0.640625","0.5","0.5","0.5"
"786","0.2734375","0.2734375","0.2734375","0.4375","0.4375","0.4375","0.4921875","0.4921875","0.4921875","0.25","0.25","0.25","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.63671875","0.609375","0.6640625","0.109375","0.109375","0.109375","0.4609375","0.4609375","0.4609375","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.5078125","0.5078125","0.5078125","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.109375","0.109375","0.109375","0.2578125","0.2578125","0.2578125","0.234375","0.234375","0.234375","0.4296875","0.4296875","0.4296875","0.5","0.5","0.5","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.546875","0.546875","0.546875","0.359375","0.359375","0.359375"
"787","0.265625","0.265625","0.265625","0.484375","0.484375","0.484375","0.515625","0.515625","0.515625","0.3359375","0.3359375","0.3359375","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.6328125","0.625","0.640625","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.53125","0.53125","0.53125","0.71875","0.71875","0.71875","0.46875","0.46875","0.46875","0.0859375","0.0859375","0.0859375","0.1640625","0.1640625","0.1640625","0.1953125","0.1953125","0.1953125","0.46875","0.46875","0.46875","0.4921875","0.4921875","0.4921875","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.546875","0.546875","0.546875","0.3515625","0.3515625","0.3515625"
"788","0.25","0.25","0.25","0.5","0.5","0.5","0.4375","0.4375","0.4375","0.3125","0.3125","0.3125","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.5625","0.5625","0.5625","0.53125","0.5","0.5625","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.5","0.5","0.5","0.625","0.625","0.625","0.5","0.5","0.5","0.75","0.75","0.75","0.625","0.625","0.625","0.1875","0.1875","0.1875","0.375","0.375","0.375","0.125","0.125","0.125","0.5","0.5","0.5","0.625","0.625","0.625","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.5625","0.5625","0.5625","0.375","0.375","0.375"
"798","0.390625","0.390625","0.390625","0.4375","0.4375","0.4375","0.6015625","0.6015625","0.6015625","0.3515625","0.3515625","0.3515625","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.59375","0.59375","0.59375","0.72265625","0.6875","0.7578125","0.0703125","0.0703125","0.0703125","0.578125","0.578125","0.578125","0.578125","0.578125","0.578125","0.734375","0.734375","0.734375","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.6875","0.6875","0.6875","0.0703125","0.0703125","0.0703125","0.3515625","0.3515625","0.3515625","0.1953125","0.1953125","0.1953125","0.5078125","0.5078125","0.5078125","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6796875","0.6796875","0.6796875","0.65625","0.65625","0.65625","0.4296875","0.4296875","0.4296875"
"799","0.3203125","0.3203125","0.3203125","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.2890625","0.2890625","0.2890625","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.6796875","0.671875","0.6875","0.1328125","0.1328125","0.1328125","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.5","0.5","0.5","0.1328125","0.1328125","0.1328125","0.2421875","0.2421875","0.2421875","0.234375","0.234375","0.234375","0.546875","0.546875","0.546875","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.578125","0.578125","0.578125","0.390625","0.390625","0.390625"
"800","0.4140625","0.4140625","0.4140625","0.390625","0.390625","0.390625","0.6640625","0.6640625","0.6640625","0.3125","0.3125","0.3125","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.671875","0.671875","0.671875","0.6640625","0.6171875","0.7109375","0.0703125","0.0703125","0.0703125","0.546875","0.546875","0.546875","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.0703125","0.0703125","0.0703125","0.28125","0.28125","0.28125","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.5859375","0.5859375","0.5859375","0.4296875","0.4296875","0.4296875"
"801","0.359375","0.359375","0.359375","0.4609375","0.4609375","0.4609375","0.640625","0.640625","0.640625","0.2421875","0.2421875","0.2421875","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.6640625","0.6640625","0.6640625","0.6875","0.6640625","0.7109375","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.5703125","0.5703125","0.5703125","0.7421875","0.7421875","0.7421875","0.5546875","0.5546875","0.5546875","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.3203125","0.3203125","0.3203125","0.484375","0.484375","0.484375","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.7265625","0.7265625","0.7265625","0.59375","0.59375","0.59375","0.3828125","0.3828125","0.3828125"
"802","0.375","0.375","0.375","0.546875","0.546875","0.546875","0.6328125","0.6328125","0.6328125","0.328125","0.328125","0.328125","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.8125","0.8125","0.8125","0.7421875","0.7421875","0.7421875","0.73828125","0.71875","0.7578125","0.125","0.125","0.125","0.5234375","0.5234375","0.5234375","0.6015625","0.6015625","0.6015625","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.65625","0.65625","0.65625","0.125","0.125","0.125","0.296875","0.296875","0.296875","0.1953125","0.1953125","0.1953125","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.5859375","0.671875","0.671875","0.671875","0.7734375","0.7734375","0.7734375","0.609375","0.609375","0.609375","0.421875","0.421875","0.421875"
"803","0.3671875","0.3671875","0.3671875","0.4921875","0.4921875","0.4921875","0.6015625","0.6015625","0.6015625","0.2734375","0.2734375","0.2734375","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.65234375","0.6328125","0.671875","0.0546875","0.0546875","0.0546875","0.4375","0.4375","0.4375","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.609375","0.609375","0.609375","0.625","0.625","0.625","0.546875","0.546875","0.546875","0.0546875","0.0546875","0.0546875","0.265625","0.265625","0.265625","0.234375","0.234375","0.234375","0.4375","0.4375","0.4375","0.53125","0.53125","0.53125","0.6640625","0.6640625","0.6640625","0.65625","0.65625","0.65625","0.5234375","0.5234375","0.5234375","0.421875","0.421875","0.421875"
"804","0.2578125","0.2578125","0.2578125","0.4140625","0.4140625","0.4140625","0.6171875","0.6171875","0.6171875","0.2578125","0.2578125","0.2578125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.7265625","0.7265625","0.7265625","0.625","0.625","0.625","0.6796875","0.6640625","0.6953125","0.046875","0.046875","0.046875","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.59375","0.59375","0.59375","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.046875","0.046875","0.046875","0.2890625","0.2890625","0.2890625","0.28125","0.28125","0.28125","0.5234375","0.5234375","0.5234375","0.5859375","0.5859375","0.5859375","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.59375","0.59375","0.59375","0.3515625","0.3515625","0.3515625"
"805","0.40625","0.40625","0.40625","0.5703125","0.5703125","0.5703125","0.609375","0.609375","0.609375","0.4140625","0.4140625","0.4140625","0.71875","0.71875","0.71875","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.71875","0.71875","0.71875","0.76953125","0.7578125","0.78125","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.7421875","0.7421875","0.7421875","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.6640625","0.6640625","0.6640625","0.0703125","0.0703125","0.0703125","0.375","0.375","0.375","0.2265625","0.2265625","0.2265625","0.6015625","0.6015625","0.6015625","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.765625","0.765625","0.765625","0.6640625","0.6640625","0.6640625","0.5","0.5","0.5"
"806","0.4453125","0.4453125","0.4453125","0.4765625","0.4765625","0.4765625","0.578125","0.578125","0.578125","0.34375","0.34375","0.34375","0.6484375","0.6484375","0.6484375","0.7265625","0.7265625","0.7265625","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.6640625","0.6328125","0.6953125","0.0859375","0.0859375","0.0859375","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.640625","0.640625","0.640625","0.0859375","0.0859375","0.0859375","0.2890625","0.2890625","0.2890625","0.203125","0.203125","0.203125","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.625","0.625","0.625","0.34375","0.34375","0.34375"
"807","0.2578125","0.2578125","0.2578125","0.453125","0.453125","0.453125","0.625","0.625","0.625","0.3515625","0.3515625","0.3515625","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.7578125","0.7578125","0.7578125","0.6640625","0.6640625","0.6640625","0.6953125","0.6640625","0.7265625","0.0703125","0.0703125","0.0703125","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.6875","0.6875","0.6875","0.6484375","0.6484375","0.6484375","0.0703125","0.0703125","0.0703125","0.3984375","0.3984375","0.3984375","0.2265625","0.2265625","0.2265625","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.5625","0.5625","0.5625","0.4140625","0.4140625","0.4140625"
"808","0.3359375","0.3359375","0.3359375","0.5234375","0.5234375","0.5234375","0.546875","0.546875","0.546875","0.296875","0.296875","0.296875","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.65625","0.65625","0.65625","0.6640625","0.65625","0.671875","0.1171875","0.1171875","0.1171875","0.5234375","0.5234375","0.5234375","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.5625","0.5625","0.5625","0.1171875","0.1171875","0.1171875","0.21875","0.21875","0.21875","0.2265625","0.2265625","0.2265625","0.546875","0.546875","0.546875","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.6796875","0.6796875","0.6796875","0.5390625","0.5390625","0.5390625","0.375","0.375","0.375"
"809","0.3515625","0.3515625","0.3515625","0.421875","0.421875","0.421875","0.6171875","0.6171875","0.6171875","0.3046875","0.3046875","0.3046875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.73828125","0.734375","0.7421875","0.0390625","0.0390625","0.0390625","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.6796875","0.6796875","0.6796875","0.0390625","0.0390625","0.0390625","0.3125","0.3125","0.3125","0.3046875","0.3046875","0.3046875","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.765625","0.765625","0.765625","0.75","0.75","0.75","0.6015625","0.6015625","0.6015625","0.5","0.5","0.5"
"810","0.3359375","0.3359375","0.3359375","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.296875","0.296875","0.296875","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.78125","0.78125","0.78125","0.71875","0.71875","0.71875","0.67578125","0.671875","0.6796875","0.1484375","0.1484375","0.1484375","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.71875","0.71875","0.71875","0.6015625","0.6015625","0.6015625","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.1484375","0.1484375","0.1484375","0.296875","0.296875","0.296875","0.2890625","0.2890625","0.2890625","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.7578125","0.7578125","0.7578125","0.59375","0.59375","0.59375","0.4609375","0.4609375","0.4609375"
"811","0.390625","0.390625","0.390625","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.3515625","0.3515625","0.3515625","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.68359375","0.6484375","0.71875","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.6875","0.6875","0.6875","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.3203125","0.3203125","0.3203125","0.203125","0.203125","0.203125","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.609375","0.609375","0.609375","0.40625","0.40625","0.40625"
"812","0.40625","0.40625","0.40625","0.5078125","0.5078125","0.5078125","0.6328125","0.6328125","0.6328125","0.40625","0.40625","0.40625","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.69921875","0.671875","0.7265625","0.1171875","0.1171875","0.1171875","0.4921875","0.4921875","0.4921875","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.65625","0.65625","0.65625","0.1171875","0.1171875","0.1171875","0.3203125","0.3203125","0.3203125","0.2890625","0.2890625","0.2890625","0.5234375","0.5234375","0.5234375","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.734375","0.734375","0.734375","0.6171875","0.6171875","0.6171875","0.46875","0.46875","0.46875"
"813","0.328125","0.328125","0.328125","0.4765625","0.4765625","0.4765625","0.5625","0.5625","0.5625","0.3359375","0.3359375","0.3359375","0.640625","0.640625","0.640625","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.6640625","0.6328125","0.6953125","0.1484375","0.1484375","0.1484375","0.6015625","0.6015625","0.6015625","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.6015625","0.6015625","0.6015625","0.5859375","0.5859375","0.5859375","0.5390625","0.5390625","0.5390625","0.1484375","0.1484375","0.1484375","0.2734375","0.2734375","0.2734375","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.5625","0.5625","0.5625","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.5390625","0.5390625","0.5390625","0.3828125","0.3828125","0.3828125"
"814","0.3828125","0.3828125","0.3828125","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.3515625","0.3515625","0.3515625","0.609375","0.609375","0.609375","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.7265625","0.7265625","0.7265625","0.7109375","0.6953125","0.7265625","0.1171875","0.1171875","0.1171875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.5546875","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.625","0.625","0.625","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.1875","0.1875","0.1875","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.6171875","0.6171875","0.6171875","0.328125","0.328125","0.328125"
"815","0.2890625","0.2890625","0.2890625","0.5","0.5","0.5","0.625","0.625","0.625","0.375","0.375","0.375","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.78125","0.78125","0.78125","0.671875","0.671875","0.671875","0.70703125","0.703125","0.7109375","0.1015625","0.1015625","0.1015625","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.75","0.75","0.75","0.65625","0.65625","0.65625","0.1015625","0.1015625","0.1015625","0.234375","0.234375","0.234375","0.2578125","0.2578125","0.2578125","0.46875","0.46875","0.46875","0.578125","0.578125","0.578125","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.546875","0.546875","0.546875","0.4375","0.4375","0.4375"
"816","0.40625","0.40625","0.40625","0.4609375","0.4609375","0.4609375","0.6171875","0.6171875","0.6171875","0.28125","0.28125","0.28125","0.671875","0.671875","0.671875","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.6796875","0.6796875","0.6796875","0.6484375","0.6484375","0.6484375","0.1015625","0.1015625","0.1015625","0.5859375","0.5859375","0.5859375","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.203125","0.203125","0.203125","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.328125","0.328125","0.328125"
"817","0.421875","0.421875","0.421875","0.4453125","0.4453125","0.4453125","0.6015625","0.6015625","0.6015625","0.34375","0.34375","0.34375","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.625","0.625","0.625","0.609375","0.609375","0.609375","0.640625","0.625","0.65625","0.0625","0.0625","0.0625","0.4296875","0.4296875","0.4296875","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.5625","0.5625","0.5625","0.6328125","0.6328125","0.6328125","0.53125","0.53125","0.53125","0.0625","0.0625","0.0625","0.296875","0.296875","0.296875","0.296875","0.296875","0.296875","0.53125","0.53125","0.53125","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.578125","0.578125","0.578125","0.4609375","0.4609375","0.4609375"
"818","0.296875","0.296875","0.296875","0.3984375","0.3984375","0.3984375","0.609375","0.609375","0.609375","0.28125","0.28125","0.28125","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.65625","0.65625","0.65625","0.69140625","0.6484375","0.734375","0.078125","0.078125","0.078125","0.546875","0.546875","0.546875","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.6171875","0.6171875","0.6171875","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.078125","0.078125","0.078125","0.296875","0.296875","0.296875","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.703125","0.703125","0.703125","0.5703125","0.5703125","0.5703125","0.4140625","0.4140625","0.4140625"
"819","0.296875","0.296875","0.296875","0.5","0.5","0.5","0.5625","0.5625","0.5625","0.3125","0.3125","0.3125","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.6484375","0.640625","0.65625","0.125","0.125","0.125","0.4609375","0.4609375","0.4609375","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.5703125","0.5703125","0.5703125","0.125","0.125","0.125","0.3125","0.3125","0.3125","0.2578125","0.2578125","0.2578125","0.453125","0.453125","0.453125","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.3828125","0.3828125","0.3828125"
"820","0.359375","0.359375","0.359375","0.3984375","0.3984375","0.3984375","0.640625","0.640625","0.640625","0.34375","0.34375","0.34375","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.7890625","0.7890625","0.7890625","0.7265625","0.7265625","0.7265625","0.75390625","0.75","0.7578125","0.09375","0.09375","0.09375","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.765625","0.765625","0.765625","0.6015625","0.6015625","0.6015625","0.734375","0.734375","0.734375","0.5859375","0.5859375","0.5859375","0.09375","0.09375","0.09375","0.2109375","0.2109375","0.2109375","0.1953125","0.1953125","0.1953125","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.5859375","0.5859375","0.5859375","0.421875","0.421875","0.421875"
"821","0.2890625","0.2890625","0.2890625","0.4140625","0.4140625","0.4140625","0.546875","0.546875","0.546875","0.359375","0.359375","0.359375","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.6875","0.671875","0.703125","0.1171875","0.1171875","0.1171875","0.578125","0.578125","0.578125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.5546875","0.5546875","0.5546875","0.75","0.75","0.75","0.625","0.625","0.625","0.1171875","0.1171875","0.1171875","0.296875","0.296875","0.296875","0.2421875","0.2421875","0.2421875","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.375","0.375","0.375"
"822","0.40625","0.40625","0.40625","0.5","0.5","0.5","0.6015625","0.6015625","0.6015625","0.3125","0.3125","0.3125","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.6796875","0.6796875","0.6796875","0.69921875","0.6640625","0.734375","0.078125","0.078125","0.078125","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.6640625","0.6640625","0.6640625","0.078125","0.078125","0.078125","0.3515625","0.3515625","0.3515625","0.359375","0.359375","0.359375","0.5078125","0.5078125","0.5078125","0.640625","0.640625","0.640625","0.6484375","0.6484375","0.6484375","0.7578125","0.7578125","0.7578125","0.65625","0.65625","0.65625","0.5234375","0.5234375","0.5234375"
"823","0.2578125","0.2578125","0.2578125","0.546875","0.546875","0.546875","0.546875","0.546875","0.546875","0.3203125","0.3203125","0.3203125","0.625","0.625","0.625","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.6484375","0.6953125","0.1328125","0.1328125","0.1328125","0.53125","0.53125","0.53125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.5859375","0.5859375","0.5859375","0.1328125","0.1328125","0.1328125","0.3671875","0.3671875","0.3671875","0.265625","0.265625","0.265625","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.6875","0.6875","0.6875","0.5546875","0.5546875","0.5546875","0.4296875","0.4296875","0.4296875"
"824","0.34375","0.34375","0.34375","0.4765625","0.4765625","0.4765625","0.6640625","0.6640625","0.6640625","0.3046875","0.3046875","0.3046875","0.6484375","0.6484375","0.6484375","0.625","0.625","0.625","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.65625","0.6328125","0.6796875","0.1171875","0.1171875","0.1171875","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.53125","0.53125","0.53125","0.671875","0.671875","0.671875","0.6171875","0.6171875","0.6171875","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.265625","0.265625","0.265625","0.4453125","0.4453125","0.4453125","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.3984375","0.3984375","0.3984375"
"825","0.3125","0.3125","0.3125","0.4140625","0.4140625","0.4140625","0.59375","0.59375","0.59375","0.2421875","0.2421875","0.2421875","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.6953125","0.6953125","0.6953125","0.09375","0.09375","0.09375","0.5625","0.5625","0.5625","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.640625","0.640625","0.640625","0.09375","0.09375","0.09375","0.234375","0.234375","0.234375","0.234375","0.234375","0.234375","0.4453125","0.4453125","0.4453125","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.703125","0.703125","0.703125","0.609375","0.609375","0.609375","0.3515625","0.3515625","0.3515625"
"826","0.34375","0.34375","0.34375","0.4921875","0.4921875","0.4921875","0.5546875","0.5546875","0.5546875","0.3203125","0.3203125","0.3203125","0.609375","0.609375","0.609375","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.078125","0.078125","0.078125","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.6875","0.6875","0.6875","0.5859375","0.5859375","0.5859375","0.734375","0.734375","0.734375","0.578125","0.578125","0.578125","0.078125","0.078125","0.078125","0.265625","0.265625","0.265625","0.203125","0.203125","0.203125","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.5625","0.5625","0.5625","0.4296875","0.4296875","0.4296875"
"827","0.3828125","0.3828125","0.3828125","0.453125","0.453125","0.453125","0.5859375","0.5859375","0.5859375","0.3203125","0.3203125","0.3203125","0.71875","0.71875","0.71875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.69921875","0.6953125","0.703125","0.109375","0.109375","0.109375","0.4765625","0.4765625","0.4765625","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.6796875","0.6796875","0.6796875","0.109375","0.109375","0.109375","0.2734375","0.2734375","0.2734375","0.2578125","0.2578125","0.2578125","0.5","0.5","0.5","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.6171875","0.6171875","0.6171875","0.4140625","0.4140625","0.4140625"
"828","0.34375","0.34375","0.34375","0.484375","0.484375","0.484375","0.640625","0.640625","0.640625","0.3359375","0.3359375","0.3359375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.7734375","0.7734375","0.7734375","0.671875","0.671875","0.671875","0.7109375","0.6796875","0.7421875","0.0859375","0.0859375","0.0859375","0.640625","0.640625","0.640625","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.8125","0.8125","0.8125","0.625","0.625","0.625","0.0859375","0.0859375","0.0859375","0.3046875","0.3046875","0.3046875","0.25","0.25","0.25","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.375","0.375","0.375"
"829","0.390625","0.390625","0.390625","0.5078125","0.5078125","0.5078125","0.625","0.625","0.625","0.21875","0.21875","0.21875","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.7421875","0.7421875","0.7421875","0.6796875","0.6796875","0.6796875","0.73046875","0.7265625","0.734375","0.09375","0.09375","0.09375","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.6171875","0.6171875","0.6171875","0.765625","0.765625","0.765625","0.65625","0.65625","0.65625","0.09375","0.09375","0.09375","0.296875","0.296875","0.296875","0.234375","0.234375","0.234375","0.5390625","0.5390625","0.5390625","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.703125","0.703125","0.703125","0.671875","0.671875","0.671875","0.359375","0.359375","0.359375"
"830","0.3125","0.3125","0.3125","0.4921875","0.4921875","0.4921875","0.609375","0.609375","0.609375","0.328125","0.328125","0.328125","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.7109375","0.703125","0.71875","0.0703125","0.0703125","0.0703125","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.640625","0.640625","0.640625","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.0703125","0.0703125","0.0703125","0.2578125","0.2578125","0.2578125","0.21875","0.21875","0.21875","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.71875","0.71875","0.71875","0.609375","0.609375","0.609375","0.359375","0.359375","0.359375"
"831","0.3203125","0.3203125","0.3203125","0.515625","0.515625","0.515625","0.625","0.625","0.625","0.3359375","0.3359375","0.3359375","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.796875","0.796875","0.796875","0.75","0.75","0.75","0.73046875","0.7265625","0.734375","0.1171875","0.1171875","0.1171875","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.7734375","0.7734375","0.7734375","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.1171875","0.1171875","0.1171875","0.265625","0.265625","0.265625","0.2421875","0.2421875","0.2421875","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.6015625","0.6015625","0.6015625","0.4375","0.4375","0.4375"
"832","0.2890625","0.2890625","0.2890625","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.3359375","0.3359375","0.3359375","0.625","0.625","0.625","0.7109375","0.7109375","0.7109375","0.7734375","0.7734375","0.7734375","0.671875","0.671875","0.671875","0.7421875","0.7265625","0.7578125","0.0859375","0.0859375","0.0859375","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.578125","0.578125","0.578125","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.0859375","0.0859375","0.0859375","0.3125","0.3125","0.3125","0.2265625","0.2265625","0.2265625","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.421875","0.421875","0.421875"
"833","0.3125","0.3125","0.3125","0.4609375","0.4609375","0.4609375","0.5234375","0.5234375","0.5234375","0.3046875","0.3046875","0.3046875","0.6171875","0.6171875","0.6171875","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.65625","0.65625","0.65625","0.71875","0.71875","0.71875","0.0703125","0.0703125","0.0703125","0.5","0.5","0.5","0.703125","0.703125","0.703125","0.7578125","0.7578125","0.7578125","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.0703125","0.0703125","0.0703125","0.3671875","0.3671875","0.3671875","0.21875","0.21875","0.21875","0.4921875","0.4921875","0.4921875","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.5546875","0.5546875","0.5546875","0.515625","0.515625","0.515625"
"834","0.3359375","0.3359375","0.3359375","0.4375","0.4375","0.4375","0.59375","0.59375","0.59375","0.359375","0.359375","0.359375","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.71484375","0.7109375","0.71875","0.09375","0.09375","0.09375","0.5546875","0.5546875","0.5546875","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.09375","0.09375","0.09375","0.2578125","0.2578125","0.2578125","0.25","0.25","0.25","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.71875","0.71875","0.71875","0.484375","0.484375","0.484375"
"835","0.3125","0.3125","0.3125","0.53125","0.53125","0.53125","0.578125","0.578125","0.578125","0.328125","0.328125","0.328125","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.7265625","0.7265625","0.7265625","0.7734375","0.7734375","0.7734375","0.6953125","0.6875","0.703125","0.1171875","0.1171875","0.1171875","0.5703125","0.5703125","0.5703125","0.5546875","0.5546875","0.5546875","0.7109375","0.7109375","0.7109375","0.5546875","0.5546875","0.5546875","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.1171875","0.1171875","0.1171875","0.328125","0.328125","0.328125","0.1953125","0.1953125","0.1953125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.6875","0.6875","0.6875","0.8046875","0.8046875","0.8046875","0.6640625","0.6640625","0.6640625","0.328125","0.328125","0.328125"
"836","0.3359375","0.3359375","0.3359375","0.46875","0.46875","0.46875","0.59375","0.59375","0.59375","0.34375","0.34375","0.34375","0.65625","0.65625","0.65625","0.671875","0.671875","0.671875","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.71484375","0.6953125","0.734375","0.1328125","0.1328125","0.1328125","0.6171875","0.6171875","0.6171875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.1328125","0.1328125","0.1328125","0.3046875","0.3046875","0.3046875","0.234375","0.234375","0.234375","0.53125","0.53125","0.53125","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.65625","0.65625","0.65625","0.375","0.375","0.375"
"837","0.4140625","0.4140625","0.4140625","0.5","0.5","0.5","0.5390625","0.5390625","0.5390625","0.28125","0.28125","0.28125","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.6796875","0.7578125","0.7578125","0.7578125","0.7109375","0.7109375","0.7109375","0.69921875","0.6875","0.7109375","0.1328125","0.1328125","0.1328125","0.5","0.5","0.5","0.59375","0.59375","0.59375","0.734375","0.734375","0.734375","0.5625","0.5625","0.5625","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.1328125","0.1328125","0.1328125","0.234375","0.234375","0.234375","0.28125","0.28125","0.28125","0.5","0.5","0.5","0.546875","0.546875","0.546875","0.6796875","0.6796875","0.6796875","0.703125","0.703125","0.703125","0.53125","0.53125","0.53125","0.375","0.375","0.375"
"838","0.296875","0.296875","0.296875","0.40625","0.40625","0.40625","0.515625","0.515625","0.515625","0.21875","0.21875","0.21875","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.7109375","0.7109375","0.7109375","0.640625","0.640625","0.640625","0.71484375","0.703125","0.7265625","0.0859375","0.0859375","0.0859375","0.5546875","0.5546875","0.5546875","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.625","0.625","0.625","0.0859375","0.0859375","0.0859375","0.296875","0.296875","0.296875","0.265625","0.265625","0.265625","0.453125","0.453125","0.453125","0.578125","0.578125","0.578125","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.6015625","0.6015625","0.6015625","0.375","0.375","0.375"
"839","0.3046875","0.3046875","0.3046875","0.40625","0.40625","0.40625","0.6171875","0.6171875","0.6171875","0.2734375","0.2734375","0.2734375","0.640625","0.640625","0.640625","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.6640625","0.6640625","0.6640625","0.671875","0.65625","0.6875","0.0703125","0.0703125","0.0703125","0.546875","0.546875","0.546875","0.5390625","0.5390625","0.5390625","0.7265625","0.7265625","0.7265625","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.5703125","0.5703125","0.5703125","0.0703125","0.0703125","0.0703125","0.3125","0.3125","0.3125","0.2265625","0.2265625","0.2265625","0.515625","0.515625","0.515625","0.5859375","0.5859375","0.5859375","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.3984375","0.3984375","0.3984375"
"840","0.359375","0.359375","0.359375","0.4453125","0.4453125","0.4453125","0.625","0.625","0.625","0.296875","0.296875","0.296875","0.609375","0.609375","0.609375","0.5859375","0.5859375","0.5859375","0.65625","0.65625","0.65625","0.6640625","0.6640625","0.6640625","0.62890625","0.625","0.6328125","0.1015625","0.1015625","0.1015625","0.5234375","0.5234375","0.5234375","0.609375","0.609375","0.609375","0.6484375","0.6484375","0.6484375","0.5625","0.5625","0.5625","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.1015625","0.1015625","0.1015625","0.296875","0.296875","0.296875","0.2421875","0.2421875","0.2421875","0.515625","0.515625","0.515625","0.53125","0.53125","0.53125","0.6796875","0.6796875","0.6796875","0.7421875","0.7421875","0.7421875","0.546875","0.546875","0.546875","0.40625","0.40625","0.40625"
"841","0.3359375","0.3359375","0.3359375","0.46875","0.46875","0.46875","0.5546875","0.5546875","0.5546875","0.2890625","0.2890625","0.2890625","0.6328125","0.6328125","0.6328125","0.671875","0.671875","0.671875","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.6875","0.671875","0.703125","0.140625","0.140625","0.140625","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.640625","0.640625","0.640625","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.546875","0.546875","0.546875","0.140625","0.140625","0.140625","0.3046875","0.3046875","0.3046875","0.2421875","0.2421875","0.2421875","0.4921875","0.4921875","0.4921875","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.6171875","0.6171875","0.6171875","0.59375","0.59375","0.59375","0.3203125","0.3203125","0.3203125"
"842","0.3125","0.3125","0.3125","0.390625","0.390625","0.390625","0.6171875","0.6171875","0.6171875","0.2890625","0.2890625","0.2890625","0.6875","0.6875","0.6875","0.6953125","0.6953125","0.6953125","0.75","0.75","0.75","0.671875","0.671875","0.671875","0.71875","0.7109375","0.7265625","0.125","0.125","0.125","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.125","0.125","0.125","0.25","0.25","0.25","0.25","0.25","0.25","0.546875","0.546875","0.546875","0.609375","0.609375","0.609375","0.734375","0.734375","0.734375","0.734375","0.734375","0.734375","0.625","0.625","0.625","0.453125","0.453125","0.453125"
"843","0.3515625","0.3515625","0.3515625","0.4609375","0.4609375","0.4609375","0.6015625","0.6015625","0.6015625","0.328125","0.328125","0.328125","0.59375","0.59375","0.59375","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.6796875","0.6484375","0.7109375","0.1328125","0.1328125","0.1328125","0.5625","0.5625","0.5625","0.5546875","0.5546875","0.5546875","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.1328125","0.1328125","0.1328125","0.3203125","0.3203125","0.3203125","0.2265625","0.2265625","0.2265625","0.5","0.5","0.5","0.5078125","0.5078125","0.5078125","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.59375","0.59375","0.59375","0.359375","0.359375","0.359375"
"844","0.3125","0.3125","0.3125","0.484375","0.484375","0.484375","0.5859375","0.5859375","0.5859375","0.2890625","0.2890625","0.2890625","0.5859375","0.5859375","0.5859375","0.6328125","0.6328125","0.6328125","0.7109375","0.7109375","0.7109375","0.6796875","0.6796875","0.6796875","0.671875","0.65625","0.6875","0.09375","0.09375","0.09375","0.5625","0.5625","0.5625","0.5703125","0.5703125","0.5703125","0.71875","0.71875","0.71875","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.09375","0.09375","0.09375","0.328125","0.328125","0.328125","0.3203125","0.3203125","0.3203125","0.5078125","0.5078125","0.5078125","0.5703125","0.5703125","0.5703125","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.4609375","0.4609375","0.4609375"
"845","0.3828125","0.3828125","0.3828125","0.484375","0.484375","0.484375","0.53125","0.53125","0.53125","0.3671875","0.3671875","0.3671875","0.640625","0.640625","0.640625","0.5703125","0.5703125","0.5703125","0.6328125","0.6328125","0.6328125","0.65625","0.65625","0.65625","0.66015625","0.6484375","0.671875","0.140625","0.140625","0.140625","0.5","0.5","0.5","0.609375","0.609375","0.609375","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.7265625","0.7265625","0.7265625","0.5859375","0.5859375","0.5859375","0.140625","0.140625","0.140625","0.2265625","0.2265625","0.2265625","0.171875","0.171875","0.171875","0.3828125","0.3828125","0.3828125","0.515625","0.515625","0.515625","0.6171875","0.6171875","0.6171875","0.6640625","0.6640625","0.6640625","0.59375","0.59375","0.59375","0.328125","0.328125","0.328125"
"846","0.234375","0.234375","0.234375","0.4609375","0.4609375","0.4609375","0.5859375","0.5859375","0.5859375","0.3359375","0.3359375","0.3359375","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.6796875","0.6796875","0.6796875","0.65625","0.640625","0.671875","0.125","0.125","0.125","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6875","0.6875","0.6875","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.5859375","0.5859375","0.5859375","0.125","0.125","0.125","0.2421875","0.2421875","0.2421875","0.1796875","0.1796875","0.1796875","0.484375","0.484375","0.484375","0.5234375","0.5234375","0.5234375","0.6796875","0.6796875","0.6796875","0.6640625","0.6640625","0.6640625","0.609375","0.609375","0.609375","0.359375","0.359375","0.359375"
"847","0.4140625","0.4140625","0.4140625","0.5078125","0.5078125","0.5078125","0.609375","0.609375","0.609375","0.3046875","0.3046875","0.3046875","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.6953125","0.6953125","0.6953125","0.6171875","0.6171875","0.6171875","0.71875","0.71875","0.71875","0.6953125","0.6953125","0.6953125","0.0859375","0.0859375","0.0859375","0.328125","0.328125","0.328125","0.25","0.25","0.25","0.484375","0.484375","0.484375","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.7578125","0.7578125","0.7578125","0.625","0.625","0.625","0.3984375","0.3984375","0.3984375"
"848","0.328125","0.328125","0.328125","0.40625","0.40625","0.40625","0.640625","0.640625","0.640625","0.2734375","0.2734375","0.2734375","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6875","0.6875","0.6875","0.671875","0.671875","0.671875","0.7265625","0.6953125","0.7578125","0.046875","0.046875","0.046875","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.71875","0.71875","0.71875","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.6328125","0.6328125","0.6328125","0.046875","0.046875","0.046875","0.2734375","0.2734375","0.2734375","0.2578125","0.2578125","0.2578125","0.4765625","0.4765625","0.4765625","0.5546875","0.5546875","0.5546875","0.6875","0.6875","0.6875","0.75","0.75","0.75","0.59375","0.59375","0.59375","0.453125","0.453125","0.453125"
"849","0.3984375","0.3984375","0.3984375","0.4609375","0.4609375","0.4609375","0.5703125","0.5703125","0.5703125","0.2890625","0.2890625","0.2890625","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.6953125","0.6953125","0.6953125","0.671875","0.671875","0.671875","0.6328125","0.6328125","0.6328125","0.140625","0.140625","0.140625","0.5234375","0.5234375","0.5234375","0.5390625","0.5390625","0.5390625","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.734375","0.734375","0.734375","0.609375","0.609375","0.609375","0.140625","0.140625","0.140625","0.2109375","0.2109375","0.2109375","0.1953125","0.1953125","0.1953125","0.3671875","0.3671875","0.3671875","0.5234375","0.5234375","0.5234375","0.6484375","0.6484375","0.6484375","0.7109375","0.7109375","0.7109375","0.59375","0.59375","0.59375","0.3515625","0.3515625","0.3515625"
"850","0.328125","0.328125","0.328125","0.4375","0.4375","0.4375","0.59375","0.59375","0.59375","0.3203125","0.3203125","0.3203125","0.6640625","0.6640625","0.6640625","0.6875","0.6875","0.6875","0.6640625","0.6640625","0.6640625","0.625","0.625","0.625","0.66015625","0.65625","0.6640625","0.1171875","0.1171875","0.1171875","0.4296875","0.4296875","0.4296875","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.59375","0.59375","0.59375","0.65625","0.65625","0.65625","0.625","0.625","0.625","0.1171875","0.1171875","0.1171875","0.25","0.25","0.25","0.2421875","0.2421875","0.2421875","0.421875","0.421875","0.421875","0.5078125","0.5078125","0.5078125","0.625","0.625","0.625","0.7421875","0.7421875","0.7421875","0.5859375","0.5859375","0.5859375","0.375","0.375","0.375"
"851","0.328125","0.328125","0.328125","0.40625","0.40625","0.40625","0.546875","0.546875","0.546875","0.265625","0.265625","0.265625","0.6640625","0.6640625","0.6640625","0.640625","0.640625","0.640625","0.703125","0.703125","0.703125","0.71875","0.71875","0.71875","0.6796875","0.6796875","0.6796875","0.0859375","0.0859375","0.0859375","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.609375","0.609375","0.609375","0.65625","0.65625","0.65625","0.5703125","0.5703125","0.5703125","0.0859375","0.0859375","0.0859375","0.2734375","0.2734375","0.2734375","0.21875","0.21875","0.21875","0.4765625","0.4765625","0.4765625","0.59375","0.59375","0.59375","0.578125","0.578125","0.578125","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.34375","0.34375","0.34375"
"852","0.265625","0.265625","0.265625","0.390625","0.390625","0.390625","0.5390625","0.5390625","0.5390625","0.28125","0.28125","0.28125","0.5546875","0.5546875","0.5546875","0.5859375","0.5859375","0.5859375","0.6953125","0.6953125","0.6953125","0.609375","0.609375","0.609375","0.625","0.6015625","0.6484375","0.1015625","0.1015625","0.1015625","0.4921875","0.4921875","0.4921875","0.5234375","0.5234375","0.5234375","0.6640625","0.6640625","0.6640625","0.484375","0.484375","0.484375","0.65625","0.65625","0.65625","0.53125","0.53125","0.53125","0.1015625","0.1015625","0.1015625","0.28125","0.28125","0.28125","0.21875","0.21875","0.21875","0.5078125","0.5078125","0.5078125","0.5390625","0.5390625","0.5390625","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.515625","0.515625","0.515625","0.390625","0.390625","0.390625"
"853","0.375","0.375","0.375","0.515625","0.515625","0.515625","0.6171875","0.6171875","0.6171875","0.2421875","0.2421875","0.2421875","0.6875","0.6875","0.6875","0.734375","0.734375","0.734375","0.671875","0.671875","0.671875","0.6953125","0.6953125","0.6953125","0.7109375","0.6953125","0.7265625","0.1328125","0.1328125","0.1328125","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.7421875","0.7421875","0.7421875","0.5703125","0.5703125","0.5703125","0.78125","0.78125","0.78125","0.6796875","0.6796875","0.6796875","0.1328125","0.1328125","0.1328125","0.2578125","0.2578125","0.2578125","0.1953125","0.1953125","0.1953125","0.5546875","0.5546875","0.5546875","0.6015625","0.6015625","0.6015625","0.65625","0.65625","0.65625","0.765625","0.765625","0.765625","0.640625","0.640625","0.640625","0.4375","0.4375","0.4375"
"854","0.2734375","0.2734375","0.2734375","0.4296875","0.4296875","0.4296875","0.578125","0.578125","0.578125","0.25","0.25","0.25","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.7265625","0.7265625","0.7265625","0.6328125","0.6328125","0.6328125","0.6640625","0.6328125","0.6953125","0.125","0.125","0.125","0.546875","0.546875","0.546875","0.5859375","0.5859375","0.5859375","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.125","0.125","0.125","0.296875","0.296875","0.296875","0.2734375","0.2734375","0.2734375","0.4921875","0.4921875","0.4921875","0.5703125","0.5703125","0.5703125","0.625","0.625","0.625","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.3984375","0.3984375","0.3984375"
"855","0.3203125","0.3203125","0.3203125","0.5","0.5","0.5","0.625","0.625","0.625","0.375","0.375","0.375","0.671875","0.671875","0.671875","0.7265625","0.7265625","0.7265625","0.78125","0.78125","0.78125","0.71875","0.71875","0.71875","0.73046875","0.7109375","0.75","0.1171875","0.1171875","0.1171875","0.6171875","0.6171875","0.6171875","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.6328125","0.6328125","0.6328125","0.1171875","0.1171875","0.1171875","0.296875","0.296875","0.296875","0.265625","0.265625","0.265625","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.6875","0.6875","0.6875","0.71875","0.71875","0.71875","0.6484375","0.6484375","0.6484375","0.5390625","0.5390625","0.5390625"
"856","0.40625","0.40625","0.40625","0.4609375","0.4609375","0.4609375","0.65625","0.65625","0.65625","0.34375","0.34375","0.34375","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.640625","0.640625","0.640625","0.6953125","0.6640625","0.7265625","0.1171875","0.1171875","0.1171875","0.4921875","0.4921875","0.4921875","0.6640625","0.6640625","0.6640625","0.75","0.75","0.75","0.6640625","0.6640625","0.6640625","0.7421875","0.7421875","0.7421875","0.609375","0.609375","0.609375","0.1171875","0.1171875","0.1171875","0.2109375","0.2109375","0.2109375","0.25","0.25","0.25","0.5078125","0.5078125","0.5078125","0.59375","0.59375","0.59375","0.6484375","0.6484375","0.6484375","0.703125","0.703125","0.703125","0.5390625","0.5390625","0.5390625","0.421875","0.421875","0.421875"
"857","0.3671875","0.3671875","0.3671875","0.421875","0.421875","0.421875","0.5859375","0.5859375","0.5859375","0.3203125","0.3203125","0.3203125","0.6953125","0.6953125","0.6953125","0.625","0.625","0.625","0.65625","0.65625","0.65625","0.6484375","0.6484375","0.6484375","0.640625","0.6171875","0.6640625","0.0859375","0.0859375","0.0859375","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.6953125","0.6953125","0.6953125","0.578125","0.578125","0.578125","0.6484375","0.6484375","0.6484375","0.5546875","0.5546875","0.5546875","0.0859375","0.0859375","0.0859375","0.3515625","0.3515625","0.3515625","0.265625","0.265625","0.265625","0.484375","0.484375","0.484375","0.578125","0.578125","0.578125","0.65625","0.65625","0.65625","0.7265625","0.7265625","0.7265625","0.5703125","0.5703125","0.5703125","0.3515625","0.3515625","0.3515625"
"858","0.4375","0.4375","0.4375","0.515625","0.515625","0.515625","0.5546875","0.5546875","0.5546875","0.328125","0.328125","0.328125","0.65625","0.65625","0.65625","0.7109375","0.7109375","0.7109375","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.6953125","0.70703125","0.6875","0.7265625","0.1171875","0.1171875","0.1171875","0.53125","0.53125","0.53125","0.609375","0.609375","0.609375","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.7734375","0.7734375","0.7734375","0.6484375","0.6484375","0.6484375","0.1171875","0.1171875","0.1171875","0.3046875","0.3046875","0.3046875","0.28125","0.28125","0.28125","0.5234375","0.5234375","0.5234375","0.59375","0.59375","0.59375","0.6328125","0.6328125","0.6328125","0.703125","0.703125","0.703125","0.6640625","0.6640625","0.6640625","0.4140625","0.4140625","0.4140625"
"859","0.375","0.375","0.375","0.3671875","0.3671875","0.3671875","0.59375","0.59375","0.59375","0.2578125","0.2578125","0.2578125","0.625","0.625","0.625","0.6015625","0.6015625","0.6015625","0.6171875","0.6171875","0.6171875","0.640625","0.640625","0.640625","0.6328125","0.6015625","0.6640625","0.0546875","0.0546875","0.0546875","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.625","0.625","0.625","0.5703125","0.5703125","0.5703125","0.6796875","0.6796875","0.6796875","0.5859375","0.5859375","0.5859375","0.0546875","0.0546875","0.0546875","0.265625","0.265625","0.265625","0.234375","0.234375","0.234375","0.5","0.5","0.5","0.5546875","0.5546875","0.5546875","0.59375","0.59375","0.59375","0.671875","0.671875","0.671875","0.5078125","0.5078125","0.5078125","0.3359375","0.3359375","0.3359375"
"860","0.328125","0.328125","0.328125","0.4609375","0.4609375","0.4609375","0.609375","0.609375","0.609375","0.34375","0.34375","0.34375","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.765625","0.765625","0.765625","0.65625","0.65625","0.65625","0.73828125","0.71875","0.7578125","0.078125","0.078125","0.078125","0.59375","0.59375","0.59375","0.609375","0.609375","0.609375","0.7265625","0.7265625","0.7265625","0.625","0.625","0.625","0.7734375","0.7734375","0.7734375","0.640625","0.640625","0.640625","0.078125","0.078125","0.078125","0.3359375","0.3359375","0.3359375","0.2109375","0.2109375","0.2109375","0.5078125","0.5078125","0.5078125","0.671875","0.671875","0.671875","0.71875","0.71875","0.71875","0.765625","0.765625","0.765625","0.578125","0.578125","0.578125","0.4140625","0.4140625","0.4140625"
"861","0.375","0.375","0.375","0.4921875","0.4921875","0.4921875","0.578125","0.578125","0.578125","0.3671875","0.3671875","0.3671875","0.6484375","0.6484375","0.6484375","0.671875","0.671875","0.671875","0.7109375","0.7109375","0.7109375","0.6875","0.6875","0.6875","0.69921875","0.6875","0.7109375","0.1171875","0.1171875","0.1171875","0.5859375","0.5859375","0.5859375","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.59375","0.59375","0.59375","0.7421875","0.7421875","0.7421875","0.6015625","0.6015625","0.6015625","0.1171875","0.1171875","0.1171875","0.3671875","0.3671875","0.3671875","0.25","0.25","0.25","0.578125","0.578125","0.578125","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.7265625","0.7265625","0.7265625","0.5859375","0.5859375","0.5859375","0.453125","0.453125","0.453125"
"862","0.3125","0.3125","0.3125","0.4375","0.4375","0.4375","0.5234375","0.5234375","0.5234375","0.3515625","0.3515625","0.3515625","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.6953125","0.6953125","0.6953125","0.6484375","0.6328125","0.6640625","0.125","0.125","0.125","0.46875","0.46875","0.46875","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.53125","0.53125","0.53125","0.65625","0.65625","0.65625","0.5625","0.5625","0.5625","0.125","0.125","0.125","0.3125","0.3125","0.3125","0.234375","0.234375","0.234375","0.46875","0.46875","0.46875","0.5625","0.5625","0.5625","0.65625","0.65625","0.65625","0.6875","0.6875","0.6875","0.453125","0.453125","0.453125","0.4296875","0.4296875","0.4296875"
"863","0.34375","0.34375","0.34375","0.4140625","0.4140625","0.4140625","0.5390625","0.5390625","0.5390625","0.2890625","0.2890625","0.2890625","0.671875","0.671875","0.671875","0.6484375","0.6484375","0.6484375","0.75","0.75","0.75","0.6640625","0.6640625","0.6640625","0.68359375","0.6640625","0.703125","0.09375","0.09375","0.09375","0.5390625","0.5390625","0.5390625","0.625","0.625","0.625","0.703125","0.703125","0.703125","0.6171875","0.6171875","0.6171875","0.7109375","0.7109375","0.7109375","0.5703125","0.5703125","0.5703125","0.09375","0.09375","0.09375","0.3359375","0.3359375","0.3359375","0.28125","0.28125","0.28125","0.53125","0.53125","0.53125","0.6171875","0.6171875","0.6171875","0.6484375","0.6484375","0.6484375","0.75","0.75","0.75","0.6328125","0.6328125","0.6328125","0.390625","0.390625","0.390625"
"864","0.3203125","0.3203125","0.3203125","0.4375","0.4375","0.4375","0.6015625","0.6015625","0.6015625","0.296875","0.296875","0.296875","0.671875","0.671875","0.671875","0.6640625","0.6640625","0.6640625","0.71875","0.71875","0.71875","0.65625","0.65625","0.65625","0.64453125","0.6171875","0.671875","0.0546875","0.0546875","0.0546875","0.5390625","0.5390625","0.5390625","0.640625","0.640625","0.640625","0.7109375","0.7109375","0.7109375","0.53125","0.53125","0.53125","0.6484375","0.6484375","0.6484375","0.640625","0.640625","0.640625","0.0546875","0.0546875","0.0546875","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.2578125","0.5078125","0.5078125","0.5078125","0.5625","0.5625","0.5625","0.6875","0.6875","0.6875","0.7109375","0.7109375","0.7109375","0.5859375","0.5859375","0.5859375","0.3828125","0.3828125","0.3828125"
"865","0.3125","0.3125","0.3125","0.3984375","0.3984375","0.3984375","0.609375","0.609375","0.609375","0.3125","0.3125","0.3125","0.640625","0.640625","0.640625","0.625","0.625","0.625","0.71875","0.71875","0.71875","0.671875","0.671875","0.671875","0.66015625","0.609375","0.7109375","0.078125","0.078125","0.078125","0.5625","0.5625","0.5625","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.609375","0.609375","0.609375","0.078125","0.078125","0.078125","0.3125","0.3125","0.3125","0.2890625","0.2890625","0.2890625","0.484375","0.484375","0.484375","0.5625","0.5625","0.5625","0.6484375","0.6484375","0.6484375","0.6953125","0.6953125","0.6953125","0.5625","0.5625","0.5625","0.4296875","0.4296875","0.4296875"
"866","0.390625","0.390625","0.390625","0.4140625","0.4140625","0.4140625","0.6171875","0.6171875","0.6171875","0.3203125","0.3203125","0.3203125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6328125","0.6875","0.6875","0.6875","0.6796875","0.6796875","0.6796875","0.66015625","0.6484375","0.671875","0.0859375","0.0859375","0.0859375","0.515625","0.515625","0.515625","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.625","0.625","0.625","0.6640625","0.6640625","0.6640625","0.671875","0.671875","0.671875","0.0859375","0.0859375","0.0859375","0.265625","0.265625","0.265625","0.1875","0.1875","0.1875","0.53125","0.53125","0.53125","0.5546875","0.5546875","0.5546875","0.5625","0.5625","0.5625","0.734375","0.734375","0.734375","0.625","0.625","0.625","0.3359375","0.3359375","0.3359375"
"867","0.34375","0.34375","0.34375","0.4140625","0.4140625","0.4140625","0.65625","0.65625","0.65625","0.3046875","0.3046875","0.3046875","0.6484375","0.6484375","0.6484375","0.6328125","0.6328125","0.6328125","0.7421875","0.7421875","0.7421875","0.65625","0.65625","0.65625","0.75","0.71875","0.78125","0.0625","0.0625","0.0625","0.5390625","0.5390625","0.5390625","0.609375","0.609375","0.609375","0.75","0.75","0.75","0.640625","0.640625","0.640625","0.734375","0.734375","0.734375","0.640625","0.640625","0.640625","0.0625","0.0625","0.0625","0.3515625","0.3515625","0.3515625","0.2734375","0.2734375","0.2734375","0.5078125","0.5078125","0.5078125","0.640625","0.640625","0.640625","0.6796875","0.6796875","0.6796875","0.734375","0.734375","0.734375","0.578125","0.578125","0.578125","0.3828125","0.3828125","0.3828125"
"868","0.3671875","0.3671875","0.3671875","0.4453125","0.4453125","0.4453125","0.515625","0.515625","0.515625","0.3828125","0.3828125","0.3828125","0.6796875","0.6796875","0.6796875","0.6328125","0.6328125","0.6328125","0.71875","0.71875","0.71875","0.6171875","0.6171875","0.6171875","0.6796875","0.671875","0.6875","0.1015625","0.1015625","0.1015625","0.5","0.5","0.5","0.6171875","0.6171875","0.6171875","0.6953125","0.6953125","0.6953125","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.546875","0.546875","0.546875","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.1953125","0.1953125","0.1953125","0.4765625","0.4765625","0.4765625","0.53125","0.53125","0.53125","0.625","0.625","0.625","0.6484375","0.6484375","0.6484375","0.59375","0.59375","0.59375","0.34375","0.34375","0.34375"
"869","0.3828125","0.3828125","0.3828125","0.4453125","0.4453125","0.4453125","0.71875","0.71875","0.71875","0.3828125","0.3828125","0.3828125","0.7421875","0.7421875","0.7421875","0.7265625","0.7265625","0.7265625","0.8046875","0.8046875","0.8046875","0.7578125","0.7578125","0.7578125","0.7890625","0.765625","0.8125","0.09375","0.09375","0.09375","0.6015625","0.6015625","0.6015625","0.6953125","0.6953125","0.6953125","0.765625","0.765625","0.765625","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.65625","0.65625","0.65625","0.09375","0.09375","0.09375","0.3125","0.3125","0.3125","0.2890625","0.2890625","0.2890625","0.6015625","0.6015625","0.6015625","0.6640625","0.6640625","0.6640625","0.703125","0.703125","0.703125","0.7734375","0.7734375","0.7734375","0.6328125","0.6328125","0.6328125","0.484375","0.484375","0.484375"
"870","0.3984375","0.3984375","0.3984375","0.4765625","0.4765625","0.4765625","0.6171875","0.6171875","0.6171875","0.3203125","0.3203125","0.3203125","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.71875","0.71875","0.71875","0.7578125","0.7578125","0.7578125","0.7109375","0.6953125","0.7265625","0.1015625","0.1015625","0.1015625","0.5703125","0.5703125","0.5703125","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.6328125","0.6328125","0.6328125","0.734375","0.734375","0.734375","0.6796875","0.6796875","0.6796875","0.1015625","0.1015625","0.1015625","0.3125","0.3125","0.3125","0.2578125","0.2578125","0.2578125","0.6015625","0.6015625","0.6015625","0.671875","0.671875","0.671875","0.59375","0.59375","0.59375","0.703125","0.703125","0.703125","0.6015625","0.6015625","0.6015625","0.46875","0.46875","0.46875"
"871","0.3046875","0.3046875","0.3046875","0.484375","0.484375","0.484375","0.546875","0.546875","0.546875","0.234375","0.234375","0.234375","0.625","0.625","0.625","0.6171875","0.6171875","0.6171875","0.6328125","0.6328125","0.6328125","0.6953125","0.6953125","0.6953125","0.640625","0.6328125","0.6484375","0.1328125","0.1328125","0.1328125","0.484375","0.484375","0.484375","0.5703125","0.5703125","0.5703125","0.6640625","0.6640625","0.6640625","0.6484375","0.6484375","0.6484375","0.6875","0.6875","0.6875","0.59375","0.59375","0.59375","0.1328125","0.1328125","0.1328125","0.2890625","0.2890625","0.2890625","0.2578125","0.2578125","0.2578125","0.5234375","0.5234375","0.5234375","0.578125","0.578125","0.578125","0.59375","0.59375","0.59375","0.6796875","0.6796875","0.6796875","0.609375","0.609375","0.609375","0.375","0.375","0.375"
"872","0.40625","0.40625","0.40625","0.515625","0.515625","0.515625","0.640625","0.640625","0.640625","0.3515625","0.3515625","0.3515625","0.6953125","0.6953125","0.6953125","0.6640625","0.6640625","0.6640625","0.7578125","0.7578125","0.7578125","0.7109375","0.7109375","0.7109375","0.70703125","0.703125","0.7109375","0.0859375","0.0859375","0.0859375","0.546875","0.546875","0.546875","0.625","0.625","0.625","0.6796875","0.6796875","0.6796875","0.6171875","0.6171875","0.6171875","0.734375","0.734375","0.734375","0.609375","0.609375","0.609375","0.0859375","0.0859375","0.0859375","0.2890625","0.2890625","0.2890625","0.2734375","0.2734375","0.2734375","0.4765625","0.4765625","0.4765625","0.6328125","0.6328125","0.6328125","0.6796875","0.6796875","0.6796875","0.7734375","0.7734375","0.7734375","0.6640625","0.6640625","0.6640625","0.390625","0.390625","0.390625"
"873","0.4296875","0.4296875","0.4296875","0.4921875","0.4921875","0.4921875","0.6171875","0.6171875","0.6171875","0.3125","0.3125","0.3125","0.6953125","0.6953125","0.6953125","0.7265625","0.7265625","0.7265625","0.7265625","0.7265625","0.7265625","0.6875","0.6875","0.6875","0.703125","0.6953125","0.7109375","0.1015625","0.1015625","0.1015625","0.546875","0.546875","0.546875","0.65625","0.65625","0.65625","0.7578125","0.7578125","0.7578125","0.6796875","0.6796875","0.6796875","0.7265625","0.7265625","0.7265625","0.5859375","0.5859375","0.5859375","0.1015625","0.1015625","0.1015625","0.2578125","0.2578125","0.2578125","0.265625","0.265625","0.265625","0.5703125","0.5703125","0.5703125","0.6171875","0.6171875","0.6171875","0.6875","0.6875","0.6875","0.765625","0.765625","0.765625","0.625","0.625","0.625","0.4375","0.4375","0.4375"
"874","0.328125","0.328125","0.328125","0.4296875","0.4296875","0.4296875","0.5","0.5","0.5","0.265625","0.265625","0.265625","0.5859375","0.5859375","0.5859375","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6171875","0.6015625","0.6015625","0.6015625","0.64453125","0.6171875","0.671875","0.109375","0.109375","0.109375","0.4453125","0.4453125","0.4453125","0.5078125","0.5078125","0.5078125","0.578125","0.578125","0.578125","0.53125","0.53125","0.53125","0.703125","0.703125","0.703125","0.578125","0.578125","0.578125","0.109375","0.109375","0.109375","0.3046875","0.3046875","0.3046875","0.2578125","0.2578125","0.2578125","0.3984375","0.3984375","0.3984375","0.5390625","0.5390625","0.5390625","0.59375","0.59375","0.59375","0.6640625","0.6640625","0.6640625","0.5625","0.5625","0.5625","0.3828125","0.3828125","0.3828125"
"875","0.3046875","0.3046875","0.3046875","0.4375","0.4375","0.4375","0.578125","0.578125","0.578125","0.296875","0.296875","0.296875","0.6484375","0.6484375","0.6484375","0.6640625","0.6640625","0.6640625","0.7109375","0.7109375","0.7109375","0.671875","0.671875","0.671875","0.6484375","0.6328125","0.6640625","0.0859375","0.0859375","0.0859375","0.5078125","0.5078125","0.5078125","0.6015625","0.6015625","0.6015625","0.6328125","0.6328125","0.6328125","0.578125","0.578125","0.578125","0.6953125","0.6953125","0.6953125","0.4921875","0.4921875","0.4921875","0.0859375","0.0859375","0.0859375","0.1953125","0.1953125","0.1953125","0.2265625","0.2265625","0.2265625","0.453125","0.453125","0.453125","0.484375","0.484375","0.484375","0.6328125","0.6328125","0.6328125","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.3125","0.3125","0.3125"
"876","0.1875","0.1875","0.1875","0.3125","0.3125","0.3125","0.375","0.375","0.375","0.375","0.375","0.375","0.5","0.5","0.5","0.75","0.75","0.75","0.8125","0.8125","0.8125","0.6875","0.6875","0.6875","0.625","0.5","0.75","0.1875","0.1875","0.1875","0.6875","0.6875","0.6875","0.4375","0.4375","0.4375","0.5625","0.5625","0.5625","0.5","0.5","0.5","0.75","0.75","0.75","0.625","0.625","0.625","0.1875","0.1875","0.1875","0.5","0.5","0.5","0.375","0.375","0.375","0.625","0.625","0.625","0.5625","0.5625","0.5625","0.5","0.5","0.5","0.75","0.75","0.75","0.625","0.625","0.625","0.375","0.375","0.375"

==> data/cifar10/vl_epoch.csv <==
"Step"," cifar_10_mean_lr_0.1 - vl_epoch"," cifar_10_mean_lr_0.1 - vl_epoch__MIN"," cifar_10_mean_lr_0.1 - vl_epoch__MAX"," cifar_10_mean_lr_0.05 - vl_epoch"," cifar_10_mean_lr_0.05 - vl_epoch__MIN"," cifar_10_mean_lr_0.05 - vl_epoch__MAX"," cifar_10_median_lr_0.05 - vl_epoch"," cifar_10_median_lr_0.05 - vl_epoch__MIN"," cifar_10_median_lr_0.05 - vl_epoch__MAX"," cifar_10_median_lr_0.1 - vl_epoch"," cifar_10_median_lr_0.1 - vl_epoch__MIN"," cifar_10_median_lr_0.1 - vl_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - vl_epoch"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - vl_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.1 - vl_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - vl_epoch"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - vl_epoch"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MAX"," BitNet_cifar_10_mean_lr_0.001 - vl_epoch"," BitNet_cifar_10_mean_lr_0.001 - vl_epoch__MIN"," BitNet_cifar_10_mean_lr_0.001 - vl_epoch__MAX","one_bit_cifar_10_mean_lr_0.0001 - vl_epoch","one_bit_cifar_10_mean_lr_0.0001 - vl_epoch__MIN","one_bit_cifar_10_mean_lr_0.0001 - vl_epoch__MAX","normal_cifar_10_lr_0.001_weight_decay_0.1 - vl_epoch","normal_cifar_10_lr_0.001_weight_decay_0.1 - vl_epoch__MIN","normal_cifar_10_lr_0.001_weight_decay_0.1 - vl_epoch__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - vl_epoch","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - vl_epoch__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.10 - vl_epoch__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - vl_epoch","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MAX","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - vl_epoch","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MIN","one_bit_cifar_10_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MAX","one_bit_cifar_10_mean_lr_0.01 - vl_epoch","one_bit_cifar_10_mean_lr_0.01 - vl_epoch__MIN","one_bit_cifar_10_mean_lr_0.01 - vl_epoch__MAX","one_bit_cifar_10_mean_lr_0.001 - vl_epoch","one_bit_cifar_10_mean_lr_0.001 - vl_epoch__MIN","one_bit_cifar_10_mean_lr_0.001 - vl_epoch__MAX","normal_cifar_10_lr_0.0001 - vl_epoch","normal_cifar_10_lr_0.0001 - vl_epoch__MIN","normal_cifar_10_lr_0.0001 - vl_epoch__MAX","normal_cifar_10_lr_0.001_weight_decay_0.05 - vl_epoch","normal_cifar_10_lr_0.001_weight_decay_0.05 - vl_epoch__MIN","normal_cifar_10_lr_0.001_weight_decay_0.05 - vl_epoch__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - vl_epoch","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - vl_epoch__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.05 - vl_epoch__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - vl_epoch","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - vl_epoch__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.1 - vl_epoch__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - vl_epoch","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - vl_epoch__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.1 - vl_epoch__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - vl_epoch","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - vl_epoch__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.05 - vl_epoch__MAX","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - vl_epoch","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - vl_epoch__MIN","one_bit_cifar_10_lr_0.001_weight_decay_0.01 - vl_epoch__MAX","one_bit_cifar_10_lr_0.001 - vl_epoch","one_bit_cifar_10_lr_0.001 - vl_epoch__MIN","one_bit_cifar_10_lr_0.001 - vl_epoch__MAX","normal_cifar_10_lr_0.001_weight_decay_0.01 - vl_epoch","normal_cifar_10_lr_0.001_weight_decay_0.01 - vl_epoch__MIN","normal_cifar_10_lr_0.001_weight_decay_0.01 - vl_epoch__MAX","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - vl_epoch","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - vl_epoch__MIN","one_bit_cifar_10_lr_0.01_weight_decay_0.01 - vl_epoch__MAX"
"86","3.097357749938965","3.097357749938965","3.097357749938965","2.1092731952667236","2.1092731952667236","2.1092731952667236","2.2093474864959717","2.2093474864959717","2.2093474864959717","2.5404813289642334","2.5404813289642334","2.5404813289642334","1.4921205043792725","1.4921205043792725","1.4921205043792725","1.3711475133895874","1.3711475133895874","1.3711475133895874","1.2782999277114868","1.2782999277114868","1.2782999277114868","1.1595377922058105","1.1595377922058105","1.1595377922058105","1.3076183199882507","1.301534652709961","1.3137019872665405","2.3025975227355957","2.3025975227355957","2.3025975227355957","1.6185342073440552","1.6185342073440552","1.6185342073440552","1.4596706628799438","1.4596706628799438","1.4596706628799438","1.273864507675171","1.273864507675171","1.273864507675171","1.6120057106018066","1.6120057106018066","1.6120057106018066","1.1565184593200684","1.1565184593200684","1.1565184593200684","1.628922462463379","1.628922462463379","1.628922462463379","2.302598762512207","2.302595853805542","2.3026063442230225","2.0284535884857178","2.0284535884857178","2.0284535884857178","2.1012613773345947","2.1012613773345947","2.1012613773345947","1.5615979433059692","1.5615979433059692","1.5615979433059692","1.4511852264404297","1.4511852264404297","1.4511852264404297","1.2415430545806885","1.2415430545806885","1.2415430545806885","1.1984601020812988","1.1984601020812988","1.1984601020812988","1.6385931968688965","1.6385931968688965","1.6385931968688965","1.6920812129974365","1.6920812129974365","1.6920812129974365"
"174","2.442322254180908","2.442322254180908","2.442322254180908","1.5768029689788818","1.5768029689788818","1.5768029689788818","1.7268085479736328","1.7268085479736328","1.7268085479736328","2.0640835762023926","2.0640835762023926","2.0640835762023926","1.3195430040359497","1.3195430040359497","1.3195430040359497","1.188866376876831","1.188866376876831","1.188866376876831","1.0617364645004272","1.0617364645004272","1.0617364645004272","1.0369229316711426","1.0369229316711426","1.0369229316711426","1.1472190022468567","1.1309854984283447","1.1634525060653687","2.3025996685028076","2.3025996685028076","2.3025996685028076","1.6880513429641724","1.6880513429641724","1.6880513429641724","1.335262656211853","1.335262656211853","1.335262656211853","1.0994032621383667","1.0994032621383667","1.0994032621383667","1.2879952192306519","1.2879952192306519","1.2879952192306519","0.9128416776657104","0.9128416776657104","0.9128416776657104","1.4831340312957764","1.4831340312957764","1.4831340312957764","2.3026005744934084","2.302600145339966","2.3026013374328613","1.9774502515792847","1.9774502515792847","1.9774502515792847","1.9987117052078247","1.9987117052078247","1.9987117052078247","1.4983246326446533","1.4983246326446533","1.4983246326446533","1.4053945541381836","1.4053945541381836","1.4053945541381836","1.072506308555603","1.072506308555603","1.072506308555603","0.9509197473526001","0.9509197473526001","0.9509197473526001","1.52222740650177","1.52222740650177","1.52222740650177","1.6551353931427002","1.6551353931427002","1.6551353931427002"
"262","2.738600492477417","2.738600492477417","2.738600492477417","1.6098768711090088","1.6098768711090088","1.6098768711090088","1.3691747188568115","1.3691747188568115","1.3691747188568115","3.3388195037841797","3.3388195037841797","3.3388195037841797","1.199739933013916","1.199739933013916","1.199739933013916","1.1260929107666016","1.1260929107666016","1.1260929107666016","1.025261402130127","1.025261402130127","1.025261402130127","0.9170016646385193","0.9170016646385193","0.9170016646385193","1.0394554734230042","1.0261362791061401","1.0527746677398682","2.3025996685028076","2.3025996685028076","2.3025996685028076","1.3331784009933472","1.3331784009933472","1.3331784009933472","1.2724277973175049","1.2724277973175049","1.2724277973175049","1.065865397453308","1.065865397453308","1.065865397453308","1.135420560836792","1.135420560836792","1.135420560836792","0.9096753001213074","0.9096753001213074","0.9096753001213074","1.4080688953399658","1.4080688953399658","1.4080688953399658","2.3026006698608397","2.302600145339966","2.302600860595703","2.0087993144989014","2.0087993144989014","2.0087993144989014","2.053252935409546","2.053252935409546","2.053252935409546","1.5044429302215576","1.5044429302215576","1.5044429302215576","1.3033710718154907","1.3033710718154907","1.3033710718154907","1.0418609380722046","1.0418609380722046","1.0418609380722046","0.8723438382148743","0.8723438382148743","0.8723438382148743","1.3961429595947266","1.3961429595947266","1.3961429595947266","1.5492805242538452","1.5492805242538452","1.5492805242538452"
"350","3.729762077331543","3.729762077331543","3.729762077331543","1.905069351196289","1.905069351196289","1.905069351196289","1.348771095275879","1.348771095275879","1.348771095275879","3.3180344104766846","3.3180344104766846","3.3180344104766846","1.179813027381897","1.179813027381897","1.179813027381897","1.0587435960769653","1.0587435960769653","1.0587435960769653","0.9709029197692871","0.9709029197692871","0.9709029197692871","0.8832305669784546","0.8832305669784546","0.8832305669784546","0.9862043559551239","0.9654218554496765","1.0069868564605713","2.3025994300842285","2.3025994300842285","2.3025994300842285","1.2794935703277588","1.2794935703277588","1.2794935703277588","1.1749635934829712","1.1749635934829712","1.1749635934829712","0.9973083734512329","0.9973083734512329","0.9973083734512329","1.1056972742080688","1.1056972742080688","1.1056972742080688","0.8696721792221069","0.8696721792221069","0.8696721792221069","1.3506453037261963","1.3506453037261963","1.3506453037261963","2.3026002407073975","2.3025999069213867","2.302600622177124","2.0006775856018066","2.0006775856018066","2.0006775856018066","2.008938789367676","2.008938789367676","2.008938789367676","1.4803820848464966","1.4803820848464966","1.4803820848464966","1.2681654691696167","1.2681654691696167","1.2681654691696167","0.9828608632087708","0.9828608632087708","0.9828608632087708","0.9072504043579102","0.9072504043579102","0.9072504043579102","1.3465800285339355","1.3465800285339355","1.3465800285339355","1.6175432205200195","1.6175432205200195","1.6175432205200195"
"438","4.344228267669678","4.344228267669678","4.344228267669678","1.7781291007995605","1.7781291007995605","1.7781291007995605","1.235563039779663","1.235563039779663","1.235563039779663","2.8130154609680176","2.8130154609680176","2.8130154609680176","1.1232059001922607","1.1232059001922607","1.1232059001922607","0.9999163150787354","0.9999163150787354","0.9999163150787354","0.9829255938529968","0.9829255938529968","0.9829255938529968","0.8883897662162781","0.8883897662162781","0.8883897662162781","0.9475628137588501","0.9357214570045471","0.9594041705131531","2.3025996685028076","2.3025996685028076","2.3025996685028076","1.3076739311218262","1.3076739311218262","1.3076739311218262","1.139891266822815","1.139891266822815","1.139891266822815","0.964214563369751","0.964214563369751","0.964214563369751","1.0508019924163818","1.0508019924163818","1.0508019924163818","0.9279404282569885","0.9279404282569885","0.9279404282569885","1.3008466958999634","1.3008466958999634","1.3008466958999634","2.302600145339966","2.3025999069213867","2.302600622177124","2.02673602104187","2.02673602104187","2.02673602104187","2.009111166000366","2.009111166000366","2.009111166000366","1.424984335899353","1.424984335899353","1.424984335899353","1.2347583770751953","1.2347583770751953","1.2347583770751953","0.9195153117179871","0.9195153117179871","0.9195153117179871","0.9132009744644165","0.9132009744644165","0.9132009744644165","1.3004952669143677","1.3004952669143677","1.3004952669143677","1.5430240631103516","1.5430240631103516","1.5430240631103516"
"525","3.682455539703369","3.682455539703369","3.682455539703369","1.740130066871643","1.740130066871643","1.740130066871643","1.1795257329940796","1.1795257329940796","1.1795257329940796","3.234632730484009","3.234632730484009","3.234632730484009","1.0680736303329468","1.0680736303329468","1.0680736303329468","0.9840056896209717","0.9840056896209717","0.9840056896209717","0.9219346642494202","0.9219346642494202","0.9219346642494202","0.9459325075149536","0.9459325075149536","0.9459325075149536","0.9186472594738007","0.8913722634315491","0.9459222555160522","2.3025994300842285","2.3025994300842285","2.3025994300842285","1.2481638193130493","1.2481638193130493","1.2481638193130493","1.1941795349121094","1.1941795349121094","1.1941795349121094","0.9097746014595032","0.9097746014595032","0.9097746014595032","1.0760290622711182","1.0760290622711182","1.0760290622711182","0.9277739524841309","0.9277739524841309","0.9277739524841309","1.2533432245254517","1.2533432245254517","1.2533432245254517","2.3026002407073975","2.302600145339966","2.302600622177124","2.0147523880004883","2.0147523880004883","2.0147523880004883","1.990159034729004","1.990159034729004","1.990159034729004","1.416945457458496","1.416945457458496","1.416945457458496","1.3025201559066772","1.3025201559066772","1.3025201559066772","1.0410606861114502","1.0410606861114502","1.0410606861114502","0.9657489061355591","0.9657489061355591","0.9657489061355591","1.2508585453033447","1.2508585453033447","1.2508585453033447","1.762426733970642","1.762426733970642","1.762426733970642"
"613","6.024044990539551","6.024044990539551","6.024044990539551","1.7074002027511597","1.7074002027511597","1.7074002027511597","1.232312798500061","1.232312798500061","1.232312798500061","3.1046018600463867","3.1046018600463867","3.1046018600463867","1.0672566890716553","1.0672566890716553","1.0672566890716553","0.9847078919410706","0.9847078919410706","0.9847078919410706","0.8944292068481445","0.8944292068481445","0.8944292068481445","0.9709973335266113","0.9709973335266113","0.9709973335266113","0.9081042110919952","0.8972043991088867","0.9190040230751038","2.3025994300842285","2.3025994300842285","2.3025994300842285","1.2255626916885376","1.2255626916885376","1.2255626916885376","1.1107792854309082","1.1107792854309082","1.1107792854309082","0.9605134725570679","0.9605134725570679","0.9605134725570679","1.2053074836730957","1.2053074836730957","1.2053074836730957","0.9692162275314331","0.9692162275314331","0.9692162275314331","1.2108303308486938","1.2108303308486938","1.2108303308486938","2.3026005744934084","2.302600383758545","2.302600622177124","2.0471973419189453","2.0471973419189453","2.0471973419189453","1.9739500284194946","1.9739500284194946","1.9739500284194946","1.350449800491333","1.350449800491333","1.350449800491333","1.1963553428649902","1.1963553428649902","1.1963553428649902","0.9792827367782593","0.9792827367782593","0.9792827367782593","0.9977912306785583","0.9977912306785583","0.9977912306785583","1.2184785604476929","1.2184785604476929","1.2184785604476929","1.5599145889282227","1.5599145889282227","1.5599145889282227"
"701","3.3366711139678955","3.3366711139678955","3.3366711139678955","1.7690539360046387","1.7690539360046387","1.7690539360046387","1.1946415901184082","1.1946415901184082","1.1946415901184082","2.694395065307617","2.694395065307617","2.694395065307617","1.054295539855957","1.054295539855957","1.054295539855957","0.9243314266204834","0.9243314266204834","0.9243314266204834","0.9314776659011841","0.9314776659011841","0.9314776659011841","1.0852564573287964","1.0852564573287964","1.0852564573287964","0.9112594723701477","0.9007935523986816","0.9217253923416138","2.3025996685028076","2.3025996685028076","2.3025996685028076","1.3290482759475708","1.3290482759475708","1.3290482759475708","1.1243237257003784","1.1243237257003784","1.1243237257003784","0.8831043839454651","0.8831043839454651","0.8831043839454651","1.3909542560577393","1.3909542560577393","1.3909542560577393","0.960505485534668","0.960505485534668","0.960505485534668","1.17270827293396","1.17270827293396","1.17270827293396","2.302600383758545","2.302600145339966","2.302600622177124","1.9803274869918823","1.9803274869918823","1.9803274869918823","2.0200843811035156","2.0200843811035156","2.0200843811035156","1.3114749193191528","1.3114749193191528","1.3114749193191528","1.2776495218276978","1.2776495218276978","1.2776495218276978","0.882271409034729","0.882271409034729","0.882271409034729","1.051616907119751","1.051616907119751","1.051616907119751","1.1977553367614746","1.1977553367614746","1.1977553367614746","1.6231306791305542","1.6231306791305542","1.6231306791305542"
"789","4.008261203765869","4.008261203765869","4.008261203765869","1.606877326965332","1.606877326965332","1.606877326965332","1.6845372915267944","1.6845372915267944","1.6845372915267944","2.520982265472412","2.520982265472412","2.520982265472412","1.0121808052062988","1.0121808052062988","1.0121808052062988","0.9517971873283386","0.9517971873283386","0.9517971873283386","0.8680413365364075","0.8680413365364075","0.8680413365364075","1.125622272491455","1.125622272491455","1.125622272491455","0.9024844765663147","0.9001683592796326","0.9048005938529968","2.3025996685028076","2.3025996685028076","2.3025996685028076","1.247377872467041","1.247377872467041","1.247377872467041","1.1565186977386475","1.1565186977386475","1.1565186977386475","0.9183029532432556","0.9183029532432556","0.9183029532432556","1.5008623600006104","1.5008623600006104","1.5008623600006104","1.0834137201309204","1.0834137201309204","1.0834137201309204","1.1388087272644043","1.1388087272644043","1.1388087272644043","2.3026003360748293","2.3025999069213867","2.302600622177124","1.9401718378067017","1.9401718378067017","1.9401718378067017","1.9805201292037964","1.9805201292037964","1.9805201292037964","1.3491181135177612","1.3491181135177612","1.3491181135177612","1.1580934524536133","1.1580934524536133","1.1580934524536133","0.9066054821014404","0.9066054821014404","0.9066054821014404","1.088626503944397","1.088626503944397","1.088626503944397","1.1750744581222534","1.1750744581222534","1.1750744581222534","1.549128770828247","1.549128770828247","1.549128770828247"
"877","3.209223985671997","3.209223985671997","3.209223985671997","2.299194574356079","2.299194574356079","2.299194574356079","1.2901670932769775","1.2901670932769775","1.2901670932769775","2.394164800643921","2.394164800643921","2.394164800643921","1.0130919218063354","1.0130919218063354","1.0130919218063354","0.9520384073257446","0.9520384073257446","0.9520384073257446","0.8346197009086609","0.8346197009086609","0.8346197009086609","1.15986168384552","1.15986168384552","1.15986168384552","0.905106395483017","0.8887202143669128","0.9214925765991211","2.3025994300842285","2.3025994300842285","2.3025994300842285","1.2599267959594727","1.2599267959594727","1.2599267959594727","1.1137114763259888","1.1137114763259888","1.1137114763259888","0.8998821377754211","0.8998821377754211","0.8998821377754211","1.504272699356079","1.504272699356079","1.504272699356079","1.141372799873352","1.141372799873352","1.141372799873352","1.1102651357650757","1.1102651357650757","1.1102651357650757","2.3026004314422606","2.302600145339966","2.302600622177124","1.943756103515625","1.943756103515625","1.943756103515625","2.0226736068725586","2.0226736068725586","2.0226736068725586","1.3416495323181152","1.3416495323181152","1.3416495323181152","1.1625467538833618","1.1625467538833618","1.1625467538833618","1.0029747486114502","1.0029747486114502","1.0029747486114502","1.0948381423950195","1.0948381423950195","1.0948381423950195","1.1511552333831787","1.1511552333831787","1.1511552333831787","1.5759354829788208","1.5759354829788208","1.5759354829788208"

==> data/mnist/ta.csv <==
"Step","normal_mnist_lr_0.0001 - ta","normal_mnist_lr_0.0001 - ta__MIN","normal_mnist_lr_0.0001 - ta__MAX"," one_bit_mnist_median_lr_0.1 - ta"," one_bit_mnist_median_lr_0.1 - ta__MIN"," one_bit_mnist_median_lr_0.1 - ta__MAX"," one_bit_mnist_median_lr_0.05 - ta"," one_bit_mnist_median_lr_0.05 - ta__MIN"," one_bit_mnist_median_lr_0.05 - ta__MAX"," one_bit_mnist_mean_lr_0.05 - ta"," one_bit_mnist_mean_lr_0.05 - ta__MIN"," one_bit_mnist_mean_lr_0.05 - ta__MAX"," one_bit_mnist_mean_lr_0.1 - ta"," one_bit_mnist_mean_lr_0.1 - ta__MIN"," one_bit_mnist_mean_lr_0.1 - ta__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - ta","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - ta__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - ta__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - ta","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - ta__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - ta__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - ta","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - ta__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - ta__MAX","BitNet_mnist_mean_lr_0.001 - ta","BitNet_mnist_mean_lr_0.001 - ta__MIN","BitNet_mnist_mean_lr_0.001 - ta__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - ta","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - ta__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - ta__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - ta","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - ta__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - ta__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - ta","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - ta__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - ta__MAX","one_bit_mnist_mean_lr_0.01 - ta","one_bit_mnist_mean_lr_0.01 - ta__MIN","one_bit_mnist_mean_lr_0.01 - ta__MAX","one_bit_mnist_mean_lr_0.001 - ta","one_bit_mnist_mean_lr_0.001 - ta__MIN","one_bit_mnist_mean_lr_0.001 - ta__MAX","one_bit_mnist_mean_lr_0.0001 - ta","one_bit_mnist_mean_lr_0.0001 - ta__MIN","one_bit_mnist_mean_lr_0.0001 - ta__MAX","one_bit_mnist_lr_0.001_weight_decay_0.1 - ta","one_bit_mnist_lr_0.001_weight_decay_0.1 - ta__MIN","one_bit_mnist_lr_0.001_weight_decay_0.1 - ta__MAX","one_bit_mnist_lr_0.001_weight_decay_0.05 - ta","one_bit_mnist_lr_0.001_weight_decay_0.05 - ta__MIN","one_bit_mnist_lr_0.001_weight_decay_0.05 - ta__MAX","one_bit_mnist_lr_0.001_weight_decay_0.01 - ta","one_bit_mnist_lr_0.001_weight_decay_0.01 - ta__MIN","one_bit_mnist_lr_0.001_weight_decay_0.01 - ta__MAX","one_bit_mnist_lr_0.001 - ta","one_bit_mnist_lr_0.001 - ta__MIN","one_bit_mnist_lr_0.001 - ta__MAX","normal_mnist - ta","normal_mnist - ta__MIN","normal_mnist - ta__MAX"
"0","0.109375","0.1015625","0.1171875","0.10546875","0.1015625","0.109375","0.1875","0.1015625","0.2734375","0.1875","0.171875","0.203125","0.16796875","0.109375","0.2265625","0.4921875","0.4921875","0.4921875","0.5234375","0.515625","0.53125","0.578125","0.5703125","0.5859375","0.55078125","0.4296875","0.671875","0.5078125","0.5078125","0.5078125","0.6640625","0.6640625","0.6640625","0.5546875","0.5546875","0.5546875","0.5703125","0.5703125","0.5703125","0.640625","0.640625","0.640625","0.3046875","0.3046875","0.3046875","0.59375","0.59375","0.59375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.7109375","0.4765625","0.4765625","0.4765625","0.390625","0.390625","0.390625"
"1","0.08984375","0.0546875","0.125","0.1484375","0.1328125","0.1640625","0.23046875","0.1875","0.2734375","0.21484375","0.1328125","0.296875","0.15234375","0.1171875","0.1875","0.625","0.625","0.625","0.5859375","0.5625","0.609375","0.7109375","0.6796875","0.7421875","0.72265625","0.640625","0.8046875","0.7890625","0.7890625","0.7890625","0.828125","0.828125","0.828125","0.546875","0.546875","0.546875","0.7578125","0.7578125","0.7578125","0.8046875","0.8046875","0.8046875","0.46875","0.46875","0.46875","0.6953125","0.6953125","0.6953125","0.734375","0.734375","0.734375","0.7734375","0.7734375","0.7734375","0.703125","0.703125","0.703125","0.578125","0.578125","0.578125"
"2","0.1015625","0.0859375","0.1171875","0.1484375","0.0859375","0.2109375","0.16796875","0.1484375","0.1875","0.1640625","0.1171875","0.2109375","0.125","0.1171875","0.1328125","0.6328125","0.6328125","0.6328125","0.80078125","0.7578125","0.84375","0.8125","0.7734375","0.8515625","0.76171875","0.6484375","0.875","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.7578125","0.7578125","0.7578125","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.5234375","0.5234375","0.5234375","0.7265625","0.7265625","0.7265625","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.765625","0.765625","0.765625","0.75","0.75","0.75"
"3","0.13671875","0.125","0.1484375","0.15234375","0.125","0.1796875","0.13671875","0.109375","0.1640625","0.24609375","0.109375","0.3828125","0.08984375","0.0703125","0.109375","0.65625","0.65625","0.65625","0.84765625","0.84375","0.8515625","0.88671875","0.875","0.8984375","0.8359375","0.796875","0.875","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.6484375","0.6484375","0.6484375","0.84375","0.84375","0.84375","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.8515625","0.8515625","0.8515625"
"4","0.17578125","0.078125","0.2734375","0.1171875","0.1015625","0.1328125","0.1640625","0.125","0.203125","0.14453125","0.0546875","0.234375","0.17578125","0.1328125","0.21875","0.71875","0.71875","0.71875","0.82421875","0.7890625","0.859375","0.890625","0.875","0.90625","0.81640625","0.7578125","0.875","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.65625","0.65625","0.65625","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375"
"5","0.17578125","0.0703125","0.28125","0.09765625","0.0859375","0.109375","0.12890625","0.0703125","0.1875","0.09375","0.09375","0.09375","0.22265625","0.109375","0.3359375","0.59375","0.59375","0.59375","0.81640625","0.765625","0.8671875","0.8359375","0.828125","0.84375","0.8046875","0.7109375","0.8984375","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.703125","0.703125","0.703125","0.78125","0.78125","0.78125","0.828125","0.828125","0.828125","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.765625","0.765625","0.765625"
"6","0.2890625","0.1171875","0.4609375","0.17578125","0.1328125","0.21875","0.10546875","0.1015625","0.109375","0.1171875","0.078125","0.15625","0.13671875","0.09375","0.1796875","0.640625","0.640625","0.640625","0.8671875","0.8359375","0.8984375","0.8984375","0.8671875","0.9296875","0.84375","0.78125","0.90625","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.7578125","0.7578125","0.7578125","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625"
"7","0.296875","0.1171875","0.4765625","0.16015625","0.15625","0.1640625","0.13671875","0.1015625","0.171875","0.09765625","0.09375","0.1015625","0.1484375","0.1484375","0.1484375","0.6640625","0.6640625","0.6640625","0.86328125","0.796875","0.9296875","0.9140625","0.90625","0.921875","0.91796875","0.859375","0.9765625","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.734375","0.734375","0.734375","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.8828125","0.8828125","0.8828125"
"8","0.29296875","0.0859375","0.5","0.1640625","0.15625","0.171875","0.27734375","0.203125","0.3515625","0.140625","0.0703125","0.2109375","0.0703125","0.0703125","0.0703125","0.6796875","0.6796875","0.6796875","0.8203125","0.7265625","0.9140625","0.90234375","0.8984375","0.90625","0.8828125","0.8359375","0.9296875","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.6875","0.6875","0.6875","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.8671875","0.8671875","0.8671875"
"89","0.3125","0.109375","0.515625","0.15234375","0.0859375","0.21875","0.10546875","0.0703125","0.140625","0.125","0.09375","0.15625","0.109375","0.109375","0.109375","0.671875","0.671875","0.671875","0.9375","0.8984375","0.9765625","0.9765625","0.96875","0.984375","0.93359375","0.890625","0.9765625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.765625","0.765625","0.765625","0.8984375","0.8984375","0.8984375","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"90","0.33203125","0.0625","0.6015625","0.2109375","0.125","0.296875","0.09375","0.0859375","0.1015625","0.171875","0.0703125","0.2734375","0.0234375","0.0234375","0.0234375","0.7265625","0.7265625","0.7265625","0.8515625","0.84375","0.859375","0.9140625","0.90625","0.921875","0.88671875","0.8828125","0.890625","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.7734375","0.7734375","0.7734375","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625"
"91","0.33203125","0.09375","0.5703125","0.1640625","0.1015625","0.2265625","0.18359375","0.0546875","0.3125","0.1171875","0.078125","0.15625","0.1328125","0.1328125","0.1328125","0.640625","0.640625","0.640625","0.86328125","0.8203125","0.90625","0.90625","0.8828125","0.9296875","0.90625","0.890625","0.921875","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.765625","0.765625","0.765625","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625"
"92","0.38671875","0.1484375","0.625","0.1171875","0.09375","0.140625","0.1640625","0.109375","0.21875","0.15234375","0.09375","0.2109375","0.109375","0.109375","0.109375","0.640625","0.640625","0.640625","0.79296875","0.6875","0.8984375","0.8828125","0.828125","0.9375","0.84375","0.7578125","0.9296875","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875"
"93","0.4296875","0.0703125","0.7890625","0.109375","0.09375","0.125","0.1171875","0.109375","0.125","0.171875","0.15625","0.1875","0.078125","0.078125","0.078125","0.7734375","0.7734375","0.7734375","0.88671875","0.859375","0.9140625","0.96484375","0.953125","0.9765625","0.94140625","0.921875","0.9609375","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.8203125","0.8203125","0.8203125","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875"
"94","0.46875","0.171875","0.765625","0.12890625","0.125","0.1328125","0.1015625","0.078125","0.125","0.10546875","0.09375","0.1171875","0.046875","0.046875","0.046875","0.7109375","0.7109375","0.7109375","0.88671875","0.8203125","0.953125","0.8984375","0.8828125","0.9140625","0.9140625","0.890625","0.9375","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.765625","0.765625","0.765625","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"95","0.3671875","0.125","0.609375","0.12890625","0.078125","0.1796875","0.15234375","0.09375","0.2109375","0.16015625","0.09375","0.2265625","0.09375","0.09375","0.09375","0.8203125","0.8203125","0.8203125","0.8125","0.7578125","0.8671875","0.87890625","0.8671875","0.890625","0.90234375","0.890625","0.9140625","0.7890625","0.7890625","0.7890625","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.75","0.75","0.75","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375"
"96","0.484375","0.1953125","0.7734375","0.1328125","0.1015625","0.1640625","0.16796875","0.1015625","0.234375","0.13671875","0.1015625","0.171875","0.125","0.125","0.125","0.71875","0.71875","0.71875","0.88671875","0.859375","0.9140625","0.9140625","0.8828125","0.9453125","0.94921875","0.9453125","0.953125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.796875","0.796875","0.796875","0.8359375","0.8359375","0.8359375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125"
"97","0.5","0.1953125","0.8046875","0.140625","0.078125","0.203125","0.11328125","0.078125","0.1484375","0.08984375","0.078125","0.1015625","0.1796875","0.1796875","0.1796875","0.8359375","0.8359375","0.8359375","0.83984375","0.7734375","0.90625","0.9296875","0.921875","0.9375","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375"
"178","0.484375","0.1640625","0.8046875","0.109375","0.109375","0.109375","0.1015625","0.09375","0.109375","0.14453125","0.109375","0.1796875","0.1015625","0.1015625","0.1015625","0.8203125","0.8203125","0.8203125","0.8984375","0.8671875","0.9296875","0.9375","0.921875","0.953125","0.96484375","0.9609375","0.96875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.84375","0.84375","0.84375","0.8046875","0.8046875","0.8046875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"179","0.49609375","0.2421875","0.75","0.11328125","0.0859375","0.140625","0.11328125","0.0859375","0.140625","0.1640625","0.140625","0.1875","0.3046875","0.3046875","0.3046875","0.8046875","0.8046875","0.8046875","0.84765625","0.796875","0.8984375","0.87890625","0.8359375","0.921875","0.93359375","0.921875","0.9453125","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.8359375","0.8359375","0.8359375","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625"
"180","0.4453125","0.1796875","0.7109375","0.140625","0.1328125","0.1484375","0.13671875","0.1015625","0.171875","0.2109375","0.1015625","0.3203125","0.109375","0.109375","0.109375","0.75","0.75","0.75","0.80078125","0.7421875","0.859375","0.8515625","0.765625","0.9375","0.91796875","0.9140625","0.921875","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.8046875","0.8046875","0.8046875","0.8125","0.8125","0.8125","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875"
"181","0.51953125","0.2265625","0.8125","0.171875","0.1328125","0.2109375","0.19921875","0.1328125","0.265625","0.140625","0.1328125","0.1484375","0.1015625","0.1015625","0.1015625","0.75","0.75","0.75","0.84375","0.765625","0.921875","0.8984375","0.8671875","0.9296875","0.92578125","0.90625","0.9453125","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"182","0.53515625","0.2578125","0.8125","0.15234375","0.0859375","0.21875","0.19921875","0.0859375","0.3125","0.12890625","0.0859375","0.171875","0.15625","0.15625","0.15625","0.765625","0.765625","0.765625","0.86328125","0.7890625","0.9375","0.8984375","0.8515625","0.9453125","0.9453125","0.9375","0.953125","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.8984375","0.8984375","0.8984375","0.7421875","0.7421875","0.7421875","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"183","0.51953125","0.2734375","0.765625","0.11328125","0.09375","0.1328125","0.15234375","0.09375","0.2109375","0.15234375","0.140625","0.1640625","0.1015625","0.1015625","0.1015625","0.8203125","0.8203125","0.8203125","0.81640625","0.703125","0.9296875","0.84765625","0.7890625","0.90625","0.8984375","0.875","0.921875","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875"
"184","0.48046875","0.15625","0.8046875","0.11328125","0.0703125","0.15625","0.1640625","0.1171875","0.2109375","0.2421875","0.1171875","0.3671875","0.1328125","0.1328125","0.1328125","0.84375","0.84375","0.84375","0.875","0.8046875","0.9453125","0.8828125","0.828125","0.9375","0.94140625","0.9296875","0.953125","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.84375","0.84375","0.84375","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"185","0.48828125","0.2109375","0.765625","0.16796875","0.078125","0.2578125","0.09375","0.0703125","0.1171875","0.16015625","0.140625","0.1796875","0.1484375","0.1484375","0.1484375","0.7890625","0.7890625","0.7890625","0.828125","0.7890625","0.8671875","0.84765625","0.7890625","0.90625","0.88671875","0.875","0.8984375","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.8125","0.8125","0.8125","0.828125","0.828125","0.828125","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375"
"186","0.46875","0.1328125","0.8046875","0.09765625","0.0703125","0.125","0.21875","0.125","0.3125","0.14453125","0.1015625","0.1875","0.0625","0.0625","0.0625","0.8046875","0.8046875","0.8046875","0.8828125","0.84375","0.921875","0.87890625","0.828125","0.9296875","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125"
"187","0.58203125","0.1875","0.9765625","0.18359375","0.1171875","0.25","0.12890625","0.09375","0.1640625","0.15625","0.09375","0.21875","0.109375","0.109375","0.109375","0.8828125","0.8828125","0.8828125","0.9375","0.890625","0.984375","0.98046875","0.9765625","0.984375","0.9921875","0.984375","1","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","1","1","1","0.984375","0.984375","0.984375","0.90625","0.90625","0.90625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1"
"268","0.4921875","0.1328125","0.8515625","0.11328125","0.09375","0.1328125","0.125","0.09375","0.15625","0.09765625","0.09375","0.1015625","0.09375","0.09375","0.09375","0.8046875","0.8046875","0.8046875","0.8125","0.7109375","0.9140625","0.90234375","0.875","0.9296875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"269","0.44921875","0.0859375","0.8125","0.078125","0.0703125","0.0859375","0.1328125","0.125","0.140625","0.13671875","0.078125","0.1953125","0.1171875","0.1171875","0.1171875","0.8125","0.8125","0.8125","0.859375","0.796875","0.921875","0.8359375","0.734375","0.9375","0.890625","0.8828125","0.8984375","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"270","0.51953125","0.140625","0.8984375","0.06640625","0.0546875","0.078125","0.21484375","0.109375","0.3203125","0.20703125","0.109375","0.3046875","0.0625","0.0625","0.0625","0.8515625","0.8515625","0.8515625","0.921875","0.875","0.96875","0.9453125","0.8984375","0.9921875","0.9609375","0.9453125","0.9765625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.8515625","0.8515625","0.8515625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"271","0.45703125","0.109375","0.8046875","0.09765625","0.0859375","0.109375","0.15234375","0.109375","0.1953125","0.13671875","0.109375","0.1640625","0.1328125","0.1328125","0.1328125","0.7734375","0.7734375","0.7734375","0.76953125","0.625","0.9140625","0.88671875","0.8203125","0.953125","0.9296875","0.921875","0.9375","0.8359375","0.8359375","0.8359375","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625"
"272","0.49609375","0.1171875","0.875","0.09375","0.0625","0.125","0.125","0.0703125","0.1796875","0.09765625","0.0703125","0.125","0.1171875","0.1171875","0.1171875","0.796875","0.796875","0.796875","0.8125","0.6796875","0.9453125","0.89453125","0.84375","0.9453125","0.93359375","0.9296875","0.9375","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.8984375","0.8984375","0.8984375","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875"
"273","0.4375","0.0859375","0.7890625","0.12109375","0.09375","0.1484375","0.10546875","0.0859375","0.125","0.11328125","0.0859375","0.140625","0.1640625","0.1640625","0.1640625","0.71875","0.71875","0.71875","0.76171875","0.65625","0.8671875","0.83984375","0.765625","0.9140625","0.88671875","0.875","0.8984375","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875"
"274","0.4765625","0.1171875","0.8359375","0.07421875","0.046875","0.1015625","0.12109375","0.046875","0.1953125","0.1640625","0.046875","0.28125","0.0703125","0.0703125","0.0703125","0.8125","0.8125","0.8125","0.83203125","0.734375","0.9296875","0.87109375","0.78125","0.9609375","0.9140625","0.8828125","0.9453125","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125"
"275","0.46875","0.109375","0.828125","0.09375","0.0703125","0.1171875","0.15625","0.109375","0.203125","0.1328125","0.109375","0.15625","0.1328125","0.1328125","0.1328125","0.859375","0.859375","0.859375","0.84375","0.7578125","0.9296875","0.85546875","0.78125","0.9296875","0.9296875","0.9140625","0.9453125","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"276","0.48828125","0.125","0.8515625","0.09765625","0.0859375","0.109375","0.1875","0.125","0.25","0.0859375","0.0859375","0.0859375","0.09375","0.09375","0.09375","0.8671875","0.8671875","0.8671875","0.80859375","0.7109375","0.90625","0.859375","0.7890625","0.9296875","0.94921875","0.921875","0.9765625","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125"
"357","0.4765625","0.09375","0.859375","0.08203125","0.0703125","0.09375","0.10546875","0.1015625","0.109375","0.10546875","0.09375","0.1171875","0.0859375","0.0859375","0.0859375","0.8125","0.8125","0.8125","0.7890625","0.6484375","0.9296875","0.859375","0.7890625","0.9296875","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"358","0.4765625","0.09375","0.859375","0.1640625","0.109375","0.21875","0.09765625","0.0859375","0.109375","0.1015625","0.09375","0.109375","0.2109375","0.2109375","0.2109375","0.8046875","0.8046875","0.8046875","0.79296875","0.71875","0.8671875","0.83984375","0.8046875","0.875","0.9140625","0.90625","0.921875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125"
"359","0.4609375","0.109375","0.8125","0.1796875","0.1640625","0.1953125","0.125","0.125","0.125","0.08203125","0.0546875","0.109375","0.1484375","0.1484375","0.1484375","0.78125","0.78125","0.78125","0.80859375","0.7265625","0.890625","0.85546875","0.7890625","0.921875","0.90234375","0.890625","0.9140625","0.8359375","0.8359375","0.8359375","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375"
"360","0.48046875","0.1171875","0.84375","0.1015625","0.09375","0.109375","0.17578125","0.1171875","0.234375","0.16796875","0.09375","0.2421875","0.0703125","0.0703125","0.0703125","0.7890625","0.7890625","0.7890625","0.7734375","0.6875","0.859375","0.859375","0.7421875","0.9765625","0.91796875","0.9140625","0.921875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.8125","0.8125","0.8125","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875"
"361","0.48046875","0.109375","0.8515625","0.1484375","0.078125","0.21875","0.15234375","0.1015625","0.203125","0.14453125","0.078125","0.2109375","0.28125","0.28125","0.28125","0.828125","0.828125","0.828125","0.80078125","0.703125","0.8984375","0.8203125","0.71875","0.921875","0.91796875","0.890625","0.9453125","0.859375","0.859375","0.859375","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.8046875","0.8046875","0.8046875","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"362","0.5078125","0.1015625","0.9140625","0.13671875","0.109375","0.1640625","0.109375","0.1015625","0.1171875","0.109375","0.109375","0.109375","0.1484375","0.1484375","0.1484375","0.90625","0.90625","0.90625","0.84765625","0.7421875","0.953125","0.8359375","0.71875","0.953125","0.9609375","0.9453125","0.9765625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"363","0.47265625","0.1015625","0.84375","0.1484375","0.1328125","0.1640625","0.16015625","0.1328125","0.1875","0.23046875","0.1640625","0.296875","0.1484375","0.1484375","0.1484375","0.8046875","0.8046875","0.8046875","0.78515625","0.671875","0.8984375","0.859375","0.796875","0.921875","0.90234375","0.875","0.9296875","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.8125","0.8125","0.8125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875"
"364","0.5390625","0.1328125","0.9453125","0.18359375","0.1640625","0.203125","0.12109375","0.109375","0.1328125","0.15234375","0.109375","0.1953125","0.171875","0.171875","0.171875","0.8828125","0.8828125","0.8828125","0.80859375","0.6953125","0.921875","0.8828125","0.8125","0.953125","0.953125","0.9375","0.96875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"365","0.5078125","0.1015625","0.9140625","0.09375","0.0859375","0.1015625","0.05859375","0.0546875","0.0625","0.140625","0.0546875","0.2265625","0.1015625","0.1015625","0.1015625","0.859375","0.859375","0.859375","0.8046875","0.6875","0.921875","0.87890625","0.828125","0.9296875","0.9453125","0.9296875","0.9609375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625"
"446","0.48828125","0.1171875","0.859375","0.08984375","0.0859375","0.09375","0.15234375","0.0703125","0.234375","0.1640625","0.09375","0.234375","0.1796875","0.1796875","0.1796875","0.8359375","0.8359375","0.8359375","0.69140625","0.5","0.8828125","0.84375","0.75","0.9375","0.95703125","0.9375","0.9765625","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.859375","0.859375","0.859375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.78125","0.78125","0.78125","0.828125","0.828125","0.828125","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125"
"447","0.47265625","0.1171875","0.828125","0.15234375","0.1171875","0.1875","0.140625","0.1171875","0.1640625","0.15234375","0.0625","0.2421875","0.1015625","0.1015625","0.1015625","0.765625","0.765625","0.765625","0.77734375","0.6875","0.8671875","0.859375","0.796875","0.921875","0.8828125","0.8125","0.953125","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875"
"448","0.49609375","0.09375","0.8984375","0.11328125","0.1015625","0.125","0.09765625","0.09375","0.1015625","0.08984375","0.0859375","0.09375","0.0703125","0.0703125","0.0703125","0.7421875","0.7421875","0.7421875","0.76171875","0.6015625","0.921875","0.89453125","0.859375","0.9296875","0.9375","0.9140625","0.9609375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.78125","0.78125","0.78125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"449","0.51953125","0.1171875","0.921875","0.1328125","0.125","0.140625","0.13671875","0.0703125","0.203125","0.16015625","0.140625","0.1796875","0.1171875","0.1171875","0.1171875","0.859375","0.859375","0.859375","0.80078125","0.7578125","0.84375","0.87890625","0.8125","0.9453125","0.94921875","0.9375","0.9609375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"450","0.53125","0.125","0.9375","0.234375","0.1953125","0.2734375","0.16015625","0.0859375","0.234375","0.1953125","0.125","0.265625","0.1484375","0.1484375","0.1484375","0.859375","0.859375","0.859375","0.796875","0.65625","0.9375","0.890625","0.8125","0.96875","0.96484375","0.9453125","0.984375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1"
"451","0.515625","0.1171875","0.9140625","0.2109375","0.203125","0.21875","0.0859375","0.0546875","0.1171875","0.12109375","0.1171875","0.125","0.0625","0.0625","0.0625","0.8671875","0.8671875","0.8671875","0.7421875","0.5078125","0.9765625","0.90234375","0.8203125","0.984375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875"
"452","0.53125","0.125","0.9375","0.1015625","0.09375","0.109375","0.14453125","0.1328125","0.15625","0.1328125","0.1015625","0.1640625","0.0078125","0.0078125","0.0078125","0.90625","0.90625","0.90625","0.71484375","0.484375","0.9453125","0.9140625","0.8671875","0.9609375","0.94140625","0.9296875","0.953125","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"453","0.5","0.0859375","0.9140625","0.1796875","0.1640625","0.1953125","0.1875","0.1171875","0.2578125","0.1171875","0.1171875","0.1171875","0.3125","0.3125","0.3125","0.9375","0.9375","0.9375","0.83203125","0.7265625","0.9375","0.8359375","0.703125","0.96875","0.9609375","0.9609375","0.9609375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"454","0.5234375","0.125","0.921875","0.1796875","0.1171875","0.2421875","0.109375","0.09375","0.125","0.13671875","0.0625","0.2109375","0.109375","0.109375","0.109375","0.8125","0.8125","0.8125","0.80859375","0.71875","0.8984375","0.8125","0.6640625","0.9609375","0.9375","0.9140625","0.9609375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"455","0.5625","0.1328125","0.9921875","0.1171875","0.0859375","0.1484375","0.1484375","0.125","0.171875","0.078125","0.0703125","0.0859375","0.125","0.125","0.125","0.9375","0.9375","0.9375","0.77734375","0.6171875","0.9375","0.8828125","0.78125","0.984375","0.96484375","0.953125","0.9765625","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","1","1","1","0.9921875","0.9921875","0.9921875"
"536","0.53125","0.140625","0.921875","0.19140625","0.125","0.2578125","0.12890625","0.1171875","0.140625","0.19140625","0.0859375","0.296875","0.109375","0.109375","0.109375","0.9375","0.9375","0.9375","0.7734375","0.6328125","0.9140625","0.89453125","0.8203125","0.96875","0.96484375","0.953125","0.9765625","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"537","0.51953125","0.1171875","0.921875","0.109375","0.109375","0.109375","0.10546875","0.078125","0.1328125","0.140625","0.125","0.15625","0.109375","0.109375","0.109375","0.75","0.75","0.75","0.79296875","0.6640625","0.921875","0.89453125","0.8203125","0.96875","0.9375","0.921875","0.953125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.7109375","0.7109375","0.7109375","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"538","0.5078125","0.0703125","0.9453125","0.078125","0.0703125","0.0859375","0.1484375","0.1171875","0.1796875","0.140625","0.0703125","0.2109375","0.0703125","0.0703125","0.0703125","0.8203125","0.8203125","0.8203125","0.765625","0.59375","0.9375","0.80859375","0.6484375","0.96875","0.9453125","0.90625","0.984375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"539","0.49609375","0.09375","0.8984375","0.08203125","0.0703125","0.09375","0.08984375","0.0859375","0.09375","0.10546875","0.09375","0.1171875","0.03125","0.03125","0.03125","0.765625","0.765625","0.765625","0.74609375","0.6015625","0.890625","0.81640625","0.703125","0.9296875","0.9453125","0.8984375","0.9921875","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"540","0.51171875","0.1484375","0.875","0.1875","0.171875","0.203125","0.1171875","0.1015625","0.1328125","0.19921875","0.15625","0.2421875","0.1484375","0.1484375","0.1484375","0.7578125","0.7578125","0.7578125","0.7734375","0.6171875","0.9296875","0.7890625","0.625","0.953125","0.8984375","0.84375","0.953125","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.6015625","0.6015625","0.6015625","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"541","0.515625","0.1015625","0.9296875","0.09375","0.0859375","0.1015625","0.15234375","0.1015625","0.203125","0.13671875","0.1015625","0.171875","0.1015625","0.1015625","0.1015625","0.7890625","0.7890625","0.7890625","0.76171875","0.5859375","0.9375","0.81640625","0.703125","0.9296875","0.9453125","0.9140625","0.9765625","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.7734375","0.7734375","0.7734375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875"
"542","0.5","0.1328125","0.8671875","0.171875","0.125","0.21875","0.10546875","0.078125","0.1328125","0.1328125","0.0546875","0.2109375","0.03125","0.03125","0.03125","0.8046875","0.8046875","0.8046875","0.7265625","0.5703125","0.8828125","0.8046875","0.6875","0.921875","0.91015625","0.8671875","0.953125","0.8125","0.8125","0.8125","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875"
"543","0.5390625","0.140625","0.9375","0.16015625","0.1328125","0.1875","0.23046875","0.1328125","0.328125","0.1171875","0.1015625","0.1328125","0.1484375","0.1484375","0.1484375","0.8671875","0.8671875","0.8671875","0.828125","0.7109375","0.9453125","0.89453125","0.8046875","0.984375","0.97265625","0.9609375","0.984375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"544","0.51171875","0.1015625","0.921875","0.09375","0.0859375","0.1015625","0.12890625","0.0859375","0.171875","0.1640625","0.0859375","0.2421875","0.171875","0.171875","0.171875","0.7421875","0.7421875","0.7421875","0.7890625","0.6328125","0.9453125","0.8515625","0.765625","0.9375","0.94140625","0.9140625","0.96875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"625","0.51953125","0.109375","0.9296875","0.125","0.125","0.125","0.13671875","0.109375","0.1640625","0.20703125","0.109375","0.3046875","0.2265625","0.2265625","0.2265625","0.8359375","0.8359375","0.8359375","0.79296875","0.6484375","0.9375","0.8984375","0.84375","0.953125","0.94921875","0.9375","0.9609375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"626","0.515625","0.140625","0.890625","0.09765625","0.0859375","0.109375","0.1015625","0.0859375","0.1171875","0.171875","0.1171875","0.2265625","0.140625","0.140625","0.140625","0.84375","0.84375","0.84375","0.8046875","0.671875","0.9375","0.8203125","0.71875","0.921875","0.9609375","0.9453125","0.9765625","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"627","0.54296875","0.171875","0.9140625","0.14453125","0.1171875","0.171875","0.125","0.0859375","0.1640625","0.23828125","0.171875","0.3046875","0.078125","0.078125","0.078125","0.8125","0.8125","0.8125","0.76171875","0.6015625","0.921875","0.84375","0.734375","0.953125","0.9375","0.90625","0.96875","0.78125","0.78125","0.78125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"628","0.53125","0.1015625","0.9609375","0.15234375","0.1328125","0.171875","0.2109375","0.1328125","0.2890625","0.1796875","0.1015625","0.2578125","0.1484375","0.1484375","0.1484375","0.84375","0.84375","0.84375","0.79296875","0.640625","0.9453125","0.83984375","0.703125","0.9765625","0.9375","0.9140625","0.9609375","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"629","0.51953125","0.109375","0.9296875","0.109375","0.1015625","0.1171875","0.109375","0.0625","0.15625","0.09375","0.0625","0.125","0.125","0.125","0.125","0.8203125","0.8203125","0.8203125","0.7265625","0.625","0.828125","0.77734375","0.6015625","0.953125","0.90625","0.84375","0.96875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","1","1","1"
"630","0.52734375","0.125","0.9296875","0.125","0.09375","0.15625","0.171875","0.09375","0.25","0.16796875","0.0859375","0.25","0.0703125","0.0703125","0.0703125","0.8515625","0.8515625","0.8515625","0.78515625","0.6328125","0.9375","0.90625","0.8359375","0.9765625","0.93359375","0.890625","0.9765625","0.921875","0.921875","0.921875","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625"
"631","0.5","0.09375","0.90625","0.140625","0.078125","0.203125","0.12109375","0.0859375","0.15625","0.1171875","0.0859375","0.1484375","0.140625","0.140625","0.140625","0.8515625","0.8515625","0.8515625","0.73046875","0.53125","0.9296875","0.86328125","0.78125","0.9453125","0.93359375","0.890625","0.9765625","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375"
"632","0.5234375","0.1171875","0.9296875","0.171875","0.09375","0.25","0.16015625","0.1171875","0.203125","0.12890625","0.1171875","0.140625","0.1796875","0.1796875","0.1796875","0.859375","0.859375","0.859375","0.7421875","0.5703125","0.9140625","0.796875","0.640625","0.953125","0.9375","0.8828125","0.9921875","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"633","0.53515625","0.1171875","0.953125","0.1171875","0.09375","0.140625","0.21484375","0.140625","0.2890625","0.24609375","0.140625","0.3515625","0.078125","0.078125","0.078125","0.8671875","0.8671875","0.8671875","0.78125","0.625","0.9375","0.8828125","0.796875","0.96875","0.95703125","0.921875","0.9921875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","1","1","1"
"634","0.49609375","0.109375","0.8828125","0.1328125","0.078125","0.1875","0.140625","0.1015625","0.1796875","0.1875","0.109375","0.265625","0.1953125","0.1953125","0.1953125","0.8359375","0.8359375","0.8359375","0.71875","0.546875","0.890625","0.80078125","0.6796875","0.921875","0.90625","0.8828125","0.9296875","0.828125","0.828125","0.828125","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"715","0.53125","0.125","0.9375","0.11328125","0.109375","0.1171875","0.171875","0.09375","0.25","0.12109375","0.1171875","0.125","0.0390625","0.0390625","0.0390625","0.8515625","0.8515625","0.8515625","0.7734375","0.59375","0.953125","0.890625","0.8125","0.96875","0.921875","0.875","0.96875","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"716","0.5","0.1015625","0.8984375","0.08984375","0.078125","0.1015625","0.08984375","0.078125","0.1015625","0.12890625","0.0703125","0.1875","0.0859375","0.0859375","0.0859375","0.828125","0.828125","0.828125","0.796875","0.703125","0.890625","0.77734375","0.6328125","0.921875","0.91015625","0.84375","0.9765625","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.8203125","0.8203125","0.8203125","0.796875","0.796875","0.796875","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"717","0.51953125","0.109375","0.9296875","0.0703125","0.0625","0.078125","0.1796875","0.1328125","0.2265625","0.26171875","0.21875","0.3046875","0.109375","0.109375","0.109375","0.859375","0.859375","0.859375","0.7578125","0.578125","0.9375","0.890625","0.796875","0.984375","0.96484375","0.9453125","0.984375","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","1","1","1","0.984375","0.984375","0.984375","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"718","0.49609375","0.1328125","0.859375","0.125","0.1171875","0.1328125","0.09765625","0.0703125","0.125","0.13671875","0.0859375","0.1875","0.1328125","0.1328125","0.1328125","0.8125","0.8125","0.8125","0.6953125","0.453125","0.9375","0.8125","0.671875","0.953125","0.921875","0.859375","0.984375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.84375","0.84375","0.84375","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"719","0.484375","0.1015625","0.8671875","0.13671875","0.125","0.1484375","0.0703125","0.0703125","0.0703125","0.1875","0.0703125","0.3046875","0.1484375","0.1484375","0.1484375","0.796875","0.796875","0.796875","0.73046875","0.5546875","0.90625","0.7890625","0.6640625","0.9140625","0.875","0.8359375","0.9140625","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.984375","0.984375","0.984375"
"720","0.50390625","0.09375","0.9140625","0.125","0.109375","0.140625","0.13671875","0.125","0.1484375","0.08984375","0.0859375","0.09375","0.09375","0.09375","0.09375","0.8203125","0.8203125","0.8203125","0.7421875","0.546875","0.9375","0.8359375","0.7265625","0.9453125","0.90234375","0.84375","0.9609375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"721","0.5234375","0.109375","0.9375","0.09375","0.078125","0.109375","0.1171875","0.078125","0.15625","0.10546875","0.078125","0.1328125","0.078125","0.078125","0.078125","0.8515625","0.8515625","0.8515625","0.72265625","0.546875","0.8984375","0.87109375","0.7890625","0.953125","0.90625","0.8515625","0.9609375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"722","0.5234375","0.125","0.921875","0.10546875","0.0859375","0.125","0.1171875","0.0859375","0.1484375","0.14453125","0.0859375","0.203125","0.1484375","0.1484375","0.1484375","0.84375","0.84375","0.84375","0.79296875","0.6640625","0.921875","0.81640625","0.6875","0.9453125","0.95703125","0.921875","0.9921875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"723","0.51953125","0.140625","0.8984375","0.10546875","0.0546875","0.15625","0.1640625","0.0703125","0.2578125","0.17578125","0.0703125","0.28125","0.125","0.125","0.125","0.7890625","0.7890625","0.7890625","0.64453125","0.515625","0.7734375","0.828125","0.7109375","0.9453125","0.90625","0.859375","0.953125","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875"
"804","0.51953125","0.078125","0.9609375","0.17578125","0.125","0.2265625","0.16015625","0.125","0.1953125","0.1015625","0.078125","0.125","0.21875","0.21875","0.21875","0.8203125","0.8203125","0.8203125","0.75390625","0.5625","0.9453125","0.8671875","0.7890625","0.9453125","0.93359375","0.890625","0.9765625","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"805","0.515625","0.1015625","0.9296875","0.11328125","0.1015625","0.125","0.15625","0.109375","0.203125","0.18359375","0.1640625","0.203125","0.1171875","0.1171875","0.1171875","0.78125","0.78125","0.78125","0.72265625","0.5","0.9453125","0.796875","0.625","0.96875","0.91796875","0.859375","0.9765625","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"806","0.5234375","0.1015625","0.9453125","0.171875","0.109375","0.234375","0.10546875","0.1015625","0.109375","0.109375","0.1015625","0.1171875","0.171875","0.171875","0.171875","0.8359375","0.8359375","0.8359375","0.76953125","0.578125","0.9609375","0.86328125","0.75","0.9765625","0.91796875","0.8671875","0.96875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"807","0.5390625","0.15625","0.921875","0.0703125","0.046875","0.09375","0.078125","0.0625","0.09375","0.0859375","0.0625","0.109375","0.2734375","0.2734375","0.2734375","0.828125","0.828125","0.828125","0.7421875","0.546875","0.9375","0.78125","0.65625","0.90625","0.89453125","0.8125","0.9765625","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"808","0.53515625","0.1171875","0.953125","0.11328125","0.109375","0.1171875","0.1328125","0.109375","0.15625","0.12890625","0.109375","0.1484375","0.09375","0.09375","0.09375","0.78125","0.78125","0.78125","0.71484375","0.53125","0.8984375","0.78515625","0.7265625","0.84375","0.859375","0.7734375","0.9453125","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"809","0.53125","0.1171875","0.9453125","0.1015625","0.078125","0.125","0.15234375","0.140625","0.1640625","0.15234375","0.140625","0.1640625","0.0703125","0.0703125","0.0703125","0.703125","0.703125","0.703125","0.734375","0.5625","0.90625","0.75390625","0.5234375","0.984375","0.8828125","0.8125","0.953125","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"810","0.51171875","0.109375","0.9140625","0.125","0.1015625","0.1484375","0.21484375","0.125","0.3046875","0.1796875","0.109375","0.25","0.1640625","0.1640625","0.1640625","0.7734375","0.7734375","0.7734375","0.76953125","0.6015625","0.9375","0.8046875","0.6875","0.921875","0.890625","0.828125","0.953125","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375"
"811","0.53125","0.1015625","0.9609375","0.09765625","0.09375","0.1015625","0.12109375","0.09375","0.1484375","0.15234375","0.09375","0.2109375","0.0546875","0.0546875","0.0546875","0.671875","0.671875","0.671875","0.71875","0.5703125","0.8671875","0.8359375","0.7421875","0.9296875","0.91015625","0.8203125","1","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"812","0.4921875","0.1171875","0.8671875","0.11328125","0.09375","0.1328125","0.09765625","0.0703125","0.125","0.15234375","0.109375","0.1953125","0.078125","0.078125","0.078125","0.6875","0.6875","0.6875","0.80078125","0.6953125","0.90625","0.84375","0.734375","0.953125","0.859375","0.75","0.96875","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.875","0.875","0.875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"

==> data/mnist/tl.csv <==
"Step","normal_mnist_lr_0.0001 - tl","normal_mnist_lr_0.0001 - tl__MIN","normal_mnist_lr_0.0001 - tl__MAX"," one_bit_mnist_median_lr_0.1 - tl"," one_bit_mnist_median_lr_0.1 - tl__MIN"," one_bit_mnist_median_lr_0.1 - tl__MAX"," one_bit_mnist_median_lr_0.05 - tl"," one_bit_mnist_median_lr_0.05 - tl__MIN"," one_bit_mnist_median_lr_0.05 - tl__MAX"," one_bit_mnist_mean_lr_0.05 - tl"," one_bit_mnist_mean_lr_0.05 - tl__MIN"," one_bit_mnist_mean_lr_0.05 - tl__MAX"," one_bit_mnist_mean_lr_0.1 - tl"," one_bit_mnist_mean_lr_0.1 - tl__MIN"," one_bit_mnist_mean_lr_0.1 - tl__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - tl","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - tl__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - tl__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - tl","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - tl__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - tl__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - tl","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - tl__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - tl__MAX","BitNet_mnist_mean_lr_0.001 - tl","BitNet_mnist_mean_lr_0.001 - tl__MIN","BitNet_mnist_mean_lr_0.001 - tl__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - tl","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - tl__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - tl__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - tl","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - tl__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - tl__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - tl","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - tl__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - tl__MAX","one_bit_mnist_mean_lr_0.01 - tl","one_bit_mnist_mean_lr_0.01 - tl__MIN","one_bit_mnist_mean_lr_0.01 - tl__MAX","one_bit_mnist_mean_lr_0.001 - tl","one_bit_mnist_mean_lr_0.001 - tl__MIN","one_bit_mnist_mean_lr_0.001 - tl__MAX","one_bit_mnist_mean_lr_0.0001 - tl","one_bit_mnist_mean_lr_0.0001 - tl__MIN","one_bit_mnist_mean_lr_0.0001 - tl__MAX","one_bit_mnist_lr_0.001_weight_decay_0.1 - tl","one_bit_mnist_lr_0.001_weight_decay_0.1 - tl__MIN","one_bit_mnist_lr_0.001_weight_decay_0.1 - tl__MAX","one_bit_mnist_lr_0.001_weight_decay_0.05 - tl","one_bit_mnist_lr_0.001_weight_decay_0.05 - tl__MIN","one_bit_mnist_lr_0.001_weight_decay_0.05 - tl__MAX","one_bit_mnist_lr_0.001_weight_decay_0.01 - tl","one_bit_mnist_lr_0.001_weight_decay_0.01 - tl__MIN","one_bit_mnist_lr_0.001_weight_decay_0.01 - tl__MAX","one_bit_mnist_lr_0.001 - tl","one_bit_mnist_lr_0.001 - tl__MIN","one_bit_mnist_lr_0.001 - tl__MAX","normal_mnist - tl","normal_mnist - tl__MIN","normal_mnist - tl__MAX"
"0","2.2840858697891235","2.2574551105499268","2.3107166290283203","2.376217842102051","2.3054919242858887","2.446943759918213","2.247719883918762","2.1343066692352295","2.361133098602295","2.1304588317871094","1.986478567123413","2.2744390964508057","2.3818811178207397","2.3346500396728516","2.429112195968628","1.7921653985977173","1.7921653985977173","1.7921653985977173","1.7175244688987732","1.653788685798645","1.7812602519989014","1.7053797245025635","1.6740872859954834","1.7366721630096436","1.7658761739730835","1.5893096923828125","1.9424426555633545","1.7477550506591797","1.7477550506591797","1.7477550506591797","1.637649416923523","1.637649416923523","1.637649416923523","1.7477025985717773","1.7477025985717773","1.7477025985717773","1.244140863418579","1.244140863418579","1.244140863418579","1.5527191162109375","1.5527191162109375","1.5527191162109375","2.1043121814727783","2.1043121814727783","2.1043121814727783","1.7781747579574585","1.7781747579574585","1.7781747579574585","1.683928370475769","1.683928370475769","1.683928370475769","1.58914053440094","1.58914053440094","1.58914053440094","1.6945466995239258","1.6945466995239258","1.6945466995239258","1.708186388015747","1.708186388015747","1.708186388015747"
"1","2.244243860244751","2.1617181301116943","2.3267695903778076","2.240427255630493","2.238536834716797","2.2423176765441895","2.1350826025009155","2.1315901279449463","2.1385750770568848","2.1994787454605103","2.1059765815734863","2.292980909347534","2.2759121656417847","2.2062153816223145","2.345608949661255","1.699497103691101","1.699497103691101","1.699497103691101","1.633790135383606","1.5962884426116943","1.6712918281555176","1.5581154227256775","1.542742371559143","1.573488473892212","1.567250907421112","1.366992473602295","1.7675093412399292","1.4885549545288086","1.4885549545288086","1.4885549545288086","1.4303910732269287","1.4303910732269287","1.4303910732269287","1.6107109785079956","1.6107109785079956","1.6107109785079956","0.8554196357727051","0.8554196357727051","0.8554196357727051","1.291849136352539","1.291849136352539","1.291849136352539","1.9554387331008911","1.9554387331008911","1.9554387331008911","1.6330757141113281","1.6330757141113281","1.6330757141113281","1.50924551486969","1.50924551486969","1.50924551486969","1.3874989748001099","1.3874989748001099","1.3874989748001099","1.4449877738952637","1.4449877738952637","1.4449877738952637","1.320204257965088","1.320204257965088","1.320204257965088"
"2","2.194070339202881","2.0953774452209473","2.2927632331848145","2.262941598892212","2.23384428024292","2.292038917541504","2.227332830429077","2.2203898429870605","2.2342758178710938","2.2522751092910767","2.189518690109253","2.3150315284729004","2.271444320678711","2.260458469390869","2.2824301719665527","1.5374503135681152","1.5374503135681152","1.5374503135681152","1.4198205471038818","1.387887716293335","1.4517533779144287","1.3530519604682922","1.3363107442855835","1.369793176651001","1.427452027797699","1.1727091073989868","1.6821949481964111","1.317638874053955","1.317638874053955","1.317638874053955","1.2223904132843018","1.2223904132843018","1.2223904132843018","1.3427815437316895","1.3427815437316895","1.3427815437316895","0.5212933421134949","0.5212933421134949","0.5212933421134949","1.09461510181427","1.09461510181427","1.09461510181427","1.889396071434021","1.889396071434021","1.889396071434021","1.4825398921966553","1.4825398921966553","1.4825398921966553","1.2706917524337769","1.2706917524337769","1.2706917524337769","1.2187093496322632","1.2187093496322632","1.2187093496322632","1.2204862833023071","1.2204862833023071","1.2204862833023071","0.8229165077209473","0.8229165077209473","0.8229165077209473"
"3","2.143952250480652","1.9988281726837158","2.289076328277588","2.2763808965682983","2.26648211479187","2.2862796783447266","2.20797336101532","2.1388840675354004","2.2770626544952393","2.168588399887085","2.035219669342041","2.301957130432129","2.3409918546676636","2.3065130710601807","2.3754706382751465","1.4544296264648438","1.4544296264648438","1.4544296264648438","1.3004170656204224","1.297755241394043","1.3030788898468018","1.2081738710403442","1.1712729930877686","1.24507474899292","1.2554804682731628","0.9827717542648315","1.5281891822814941","1.1747639179229736","1.1747639179229736","1.1747639179229736","1.105933427810669","1.105933427810669","1.105933427810669","1.1398322582244873","1.1398322582244873","1.1398322582244873","0.5897331237792969","0.5897331237792969","0.5897331237792969","0.9195971488952637","0.9195971488952637","0.9195971488952637","1.790283203125","1.790283203125","1.790283203125","1.3284848928451538","1.3284848928451538","1.3284848928451538","1.1607085466384888","1.1607085466384888","1.1607085466384888","0.9954874515533447","0.9954874515533447","0.9954874515533447","0.95653235912323","0.95653235912323","0.95653235912323","0.6090875267982483","0.6090875267982483","0.6090875267982483"
"4","2.1086191534996033","1.9227129220962524","2.294525384902954","2.3068735599517822","2.2974624633789062","2.316284656524658","2.252641201019287","2.239474296569824","2.26580810546875","2.192319631576538","2.0957298278808594","2.288909435272217","2.2391198873519897","2.2099249362945557","2.268314838409424","1.386573076248169","1.386573076248169","1.386573076248169","1.22945237159729","1.2093932628631592","1.249511480331421","1.1098236441612244","1.0693717002868652","1.1502755880355835","1.1363639831542969","0.8743804693222046","1.3983474969863892","1.1682322025299072","1.1682322025299072","1.1682322025299072","1.0325188636779785","1.0325188636779785","1.0325188636779785","1.0716067552566528","1.0716067552566528","1.0716067552566528","0.40628981590270996","0.40628981590270996","0.40628981590270996","0.74265456199646","0.74265456199646","0.74265456199646","1.7660062313079834","1.7660062313079834","1.7660062313079834","1.2013705968856812","1.2013705968856812","1.2013705968856812","1.035550594329834","1.035550594329834","1.035550594329834","0.9140589833259583","0.9140589833259583","0.9140589833259583","0.9110193252563477","0.9110193252563477","0.9110193252563477","0.540881872177124","0.540881872177124","0.540881872177124"
"5","2.1120967268943787","1.9185558557510376","2.3056375980377197","2.318716049194336","2.306853771209717","2.330578327178955","2.289539337158203","2.263746738433838","2.3153319358825684","2.305646300315857","2.303309679031372","2.307982921600342","2.2413158416748047","2.175126552581787","2.3075051307678223","1.4631609916687012","1.4631609916687012","1.4631609916687012","1.1411508321762085","1.10552978515625","1.176771879196167","1.0819976925849915","1.0442439317703247","1.1197514533996582","1.1180408000946045","0.8183920383453369","1.417689561843872","1.1145424842834473","1.1145424842834473","1.1145424842834473","0.980924665927887","0.980924665927887","0.980924665927887","0.9203042984008789","0.9203042984008789","0.9203042984008789","0.5550180673599243","0.5550180673599243","0.5550180673599243","0.7016496658325195","0.7016496658325195","0.7016496658325195","1.7340097427368164","1.7340097427368164","1.7340097427368164","1.2390880584716797","1.2390880584716797","1.2390880584716797","1.0000898838043213","1.0000898838043213","1.0000898838043213","0.8614695072174072","0.8614695072174072","0.8614695072174072","0.8018693327903748","0.8018693327903748","0.8018693327903748","0.6809647083282471","0.6809647083282471","0.6809647083282471"
"6","2.0159988403320312","1.744279384613037","2.2877182960510254","2.2423280477523804","2.1705100536346436","2.314146041870117","2.307098150253296","2.306276798248291","2.307919502258301","2.211401343345642","2.1102678775787354","2.312534809112549","2.298181414604187","2.2650675773620605","2.3312952518463135","1.3643125295639038","1.3643125295639038","1.3643125295639038","1.0408192873001099","1.0241026878356934","1.0575358867645264","0.8720957040786743","0.8291501998901367","0.9150412082672119","0.9457292556762695","0.7142355442047119","1.1772229671478271","0.9629350900650024","0.9629350900650024","0.9629350900650024","0.8067792654037476","0.8067792654037476","0.8067792654037476","0.8185775279998779","0.8185775279998779","0.8185775279998779","0.4461978077888489","0.4461978077888489","0.4461978077888489","0.5455912351608276","0.5455912351608276","0.5455912351608276","1.6612458229064941","1.6612458229064941","1.6612458229064941","1.0537936687469482","1.0537936687469482","1.0537936687469482","0.7909038662910461","0.7909038662910461","0.7909038662910461","0.7645845413208008","0.7645845413208008","0.7645845413208008","0.6079940795898438","0.6079940795898438","0.6079940795898438","0.3688530921936035","0.3688530921936035","0.3688530921936035"
"7","1.9505837559700012","1.596004843711853","2.3051626682281494","2.271587610244751","2.232940673828125","2.310234546661377","2.2914392948150635","2.2700815200805664","2.3127970695495605","2.318071484565735","2.300902843475342","2.335240125656128","2.22367262840271","2.22367262840271","2.22367262840271","1.3727976083755493","1.3727976083755493","1.3727976083755493","1.0570932030677795","0.9945391416549683","1.1196472644805908","0.8501083254814148","0.7819175720214844","0.9182990789413452","0.7887241840362549","0.530754804611206","1.0466935634613037","0.991619348526001","0.991619348526001","0.991619348526001","0.7977131605148315","0.7977131605148315","0.7977131605148315","0.7458070516586304","0.7458070516586304","0.7458070516586304","0.3811218738555908","0.3811218738555908","0.3811218738555908","0.4762875437736511","0.4762875437736511","0.4762875437736511","1.6422414779663086","1.6422414779663086","1.6422414779663086","1.048295259475708","1.048295259475708","1.048295259475708","0.7973648905754089","0.7973648905754089","0.7973648905754089","0.6518417000770569","0.6518417000770569","0.6518417000770569","0.5051565170288086","0.5051565170288086","0.5051565170288086","0.3411701023578644","0.3411701023578644","0.3411701023578644"
"8","1.9266148805618286","1.5358247756958008","2.3174049854278564","2.2869961261749268","2.2648980617523193","2.309094190597534","2.163413166999817","2.0252327919006348","2.301593542098999","2.301021099090576","2.264200210571289","2.3378419876098633","2.337740421295166","2.337740421295166","2.337740421295166","1.3501578569412231","1.3501578569412231","1.3501578569412231","1.0258222222328186","0.952852725982666","1.0987917184829712","0.7567073702812195","0.7421339750289917","0.7712807655334473","0.8094654679298401","0.5891396999359131","1.029791235923767","1.0190296173095703","1.0190296173095703","1.0190296173095703","0.7635290622711182","0.7635290622711182","0.7635290622711182","0.6365059018135071","0.6365059018135071","0.6365059018135071","0.4049633741378784","0.4049633741378784","0.4049633741378784","0.41846024990081787","0.41846024990081787","0.41846024990081787","1.667766809463501","1.667766809463501","1.667766809463501","1.0210376977920532","1.0210376977920532","1.0210376977920532","0.6773127913475037","0.6773127913475037","0.6773127913475037","0.5993623733520508","0.5993623733520508","0.5993623733520508","0.4476067125797272","0.4476067125797272","0.4476067125797272","0.41422468423843384","0.41422468423843384","0.41422468423843384"
"89","1.8513576984405518","1.4160871505737305","2.286628246307373","2.2637364864349365","2.233541965484619","2.293931007385254","2.291585922241211","2.280674457550049","2.302497386932373","2.186531186103821","2.0671889781951904","2.305873394012451","2.298760175704956","2.298760175704956","2.298760175704956","1.2050950527191162","1.2050950527191162","1.2050950527191162","0.843980073928833","0.7798806428909302","0.9080795049667358","0.6007506847381592","0.5910550355911255","0.6104463338851929","0.6025087237358093","0.3868734836578369","0.8181439638137817","0.799919605255127","0.799919605255127","0.799919605255127","0.6364114880561829","0.6364114880561829","0.6364114880561829","0.4794904589653015","0.4794904589653015","0.4794904589653015","0.13659754395484924","0.13659754395484924","0.13659754395484924","0.30054745078086853","0.30054745078086853","0.30054745078086853","1.576387643814087","1.576387643814087","1.576387643814087","0.8922817707061768","0.8922817707061768","0.8922817707061768","0.5803413987159729","0.5803413987159729","0.5803413987159729","0.44497328996658325","0.44497328996658325","0.44497328996658325","0.3136864900588989","0.3136864900588989","0.3136864900588989","0.19282276928424835","0.19282276928424835","0.19282276928424835"
"90","1.792862892150879","1.2928690910339355","2.2928566932678223","2.159227967262268","2.047741651535034","2.270714282989502","2.2878763675689697","2.277634620666504","2.2981181144714355","2.244981288909912","2.1987578868865967","2.2912046909332275","2.3714218139648438","2.3714218139648438","2.3714218139648438","1.212294578552246","1.212294578552246","1.212294578552246","0.953855961561203","0.933785080909729","0.973926842212677","0.7000084519386292","0.6934223175048828","0.7065945863723755","0.719412624835968","0.534548819065094","0.904276430606842","0.9131373167037964","0.9131373167037964","0.9131373167037964","0.7113624811172485","0.7113624811172485","0.7113624811172485","0.5460793375968933","0.5460793375968933","0.5460793375968933","0.5589162111282349","0.5589162111282349","0.5589162111282349","0.5064043998718262","0.5064043998718262","0.5064043998718262","1.54978346824646","1.54978346824646","1.54978346824646","0.9234418869018555","0.9234418869018555","0.9234418869018555","0.6938341856002808","0.6938341856002808","0.6938341856002808","0.5276787877082825","0.5276787877082825","0.5276787877082825","0.4631011188030243","0.4631011188030243","0.4631011188030243","0.37277141213417053","0.37277141213417053","0.37277141213417053"
"91","1.8821306228637695","1.4883875846862793","2.2758736610412598","2.3004175424575806","2.244832992553711","2.35600209236145","2.184952139854431","2.06731915473938","2.3025851249694824","2.412654161453247","2.281791925430298","2.5435163974761963","2.2247557640075684","2.2247557640075684","2.2247557640075684","1.27951979637146","1.27951979637146","1.27951979637146","0.9383169412612915","0.8701573610305786","1.0064765214920044","0.70749831199646","0.6692272424697876","0.7457693815231323","0.6452799737453461","0.46975088119506836","0.8208090662956238","0.946895182132721","0.946895182132721","0.946895182132721","0.7187814712524414","0.7187814712524414","0.7187814712524414","0.5828115344047546","0.5828115344047546","0.5828115344047546","0.3818488121032715","0.3818488121032715","0.3818488121032715","0.46881428360939026","0.46881428360939026","0.46881428360939026","1.560556173324585","1.560556173324585","1.560556173324585","1.003746509552002","1.003746509552002","1.003746509552002","0.6344921588897705","0.6344921588897705","0.6344921588897705","0.5592508316040039","0.5592508316040039","0.5592508316040039","0.3998410999774933","0.3998410999774933","0.3998410999774933","0.36022475361824036","0.36022475361824036","0.36022475361824036"
"92","1.7932304739952087","1.3019698858261108","2.2844910621643066","2.294740080833435","2.282067060470581","2.307413101196289","2.270434021949768","2.2382829189300537","2.3025851249694824","2.369795083999634","2.3029918670654297","2.436598300933838","2.2867331504821777","2.2867331504821777","2.2867331504821777","1.269275188446045","1.269275188446045","1.269275188446045","1.0080210864543915","0.8691999316215515","1.1468422412872314","0.6753298938274384","0.518028199672699","0.8326315879821777","0.6967494040727615","0.4397437870502472","0.9537550210952759","0.9993407130241394","0.9993407130241394","0.9993407130241394","0.7448117733001709","0.7448117733001709","0.7448117733001709","0.6712436079978943","0.6712436079978943","0.6712436079978943","0.5121946930885315","0.5121946930885315","0.5121946930885315","0.3271486461162567","0.3271486461162567","0.3271486461162567","1.508767008781433","1.508767008781433","1.508767008781433","0.936313271522522","0.936313271522522","0.936313271522522","0.6995020508766174","0.6995020508766174","0.6995020508766174","0.6016885042190552","0.6016885042190552","0.6016885042190552","0.3673126995563507","0.3673126995563507","0.3673126995563507","0.25613176822662354","0.25613176822662354","0.25613176822662354"
"93","1.6830946207046509","1.0676753520965576","2.298513889312744","2.3082228899002075","2.276711940765381","2.339733839035034","2.3166749477386475","2.2989277839660645","2.3344221115112305","2.269432783126831","2.2362804412841797","2.3025851249694824","2.380014657974243","2.380014657974243","2.380014657974243","1.125596284866333","1.125596284866333","1.125596284866333","0.8227014541625977","0.747230052947998","0.8981728553771973","0.48254621028900146","0.41204047203063965","0.5530519485473633","0.5006719082593918","0.35639771819114685","0.6449460983276367","0.7890466451644897","0.7890466451644897","0.7890466451644897","0.565185546875","0.565185546875","0.565185546875","0.48854362964630127","0.48854362964630127","0.48854362964630127","0.2087569385766983","0.2087569385766983","0.2087569385766983","0.2233014702796936","0.2233014702796936","0.2233014702796936","1.4429779052734375","1.4429779052734375","1.4429779052734375","0.902289628982544","0.902289628982544","0.902289628982544","0.6096634864807129","0.6096634864807129","0.6096634864807129","0.4209951162338257","0.4209951162338257","0.4209951162338257","0.25345903635025024","0.25345903635025024","0.25345903635025024","0.19804877042770386","0.19804877042770386","0.19804877042770386"
"94","1.71263986825943","1.121064305305481","2.304215431213379","2.327797293663025","2.3096325397491455","2.3459620475769043","2.294095516204834","2.2856059074401855","2.3025851249694824","2.328605890274048","2.3031911849975586","2.354020595550537","2.3890628814697266","2.3890628814697266","2.3890628814697266","1.1658258438110352","1.1658258438110352","1.1658258438110352","0.8510223031044006","0.7153093814849854","0.9867352247238159","0.5680273771286011","0.5331343412399292","0.602920413017273","0.5360931605100632","0.3803093135356903","0.691877007484436","0.7953965067863464","0.7953965067863464","0.7953965067863464","0.6279208660125732","0.6279208660125732","0.6279208660125732","0.45189353823661804","0.45189353823661804","0.45189353823661804","0.25945502519607544","0.25945502519607544","0.25945502519607544","0.22831352055072784","0.22831352055072784","0.22831352055072784","1.491455078125","1.491455078125","1.491455078125","0.9051138162612915","0.9051138162612915","0.9051138162612915","0.6553164720535278","0.6553164720535278","0.6553164720535278","0.3662467896938324","0.3662467896938324","0.3662467896938324","0.31138187646865845","0.31138187646865845","0.31138187646865845","0.25115469098091125","0.25115469098091125","0.25115469098091125"
"95","1.792795717716217","1.30089271068573","2.284698724746704","2.3064866065979004","2.300506114959717","2.312467098236084","2.25827419757843","2.213963270187378","2.3025851249694824","2.2687830924987793","2.237150192260742","2.3004159927368164","2.309476852416992","2.309476852416992","2.309476852416992","1.199293851852417","1.199293851852417","1.199293851852417","0.9256251454353333","0.8458009958267212","1.0054492950439453","0.5762167572975159","0.5055137276649475","0.6469197869300842","0.552343875169754","0.4557209014892578","0.6489668488502502","0.901743471622467","0.901743471622467","0.901743471622467","0.6831943392753601","0.6831943392753601","0.6831943392753601","0.48773354291915894","0.48773354291915894","0.48773354291915894","0.3160752058029175","0.3160752058029175","0.3160752058029175","0.2921069264411926","0.2921069264411926","0.2921069264411926","1.4395644664764404","1.4395644664764404","1.4395644664764404","0.9246841073036194","0.9246841073036194","0.9246841073036194","0.6744022369384766","0.6744022369384766","0.6744022369384766","0.4665953814983368","0.4665953814983368","0.4665953814983368","0.2857780456542969","0.2857780456542969","0.2857780456542969","0.307070255279541","0.307070255279541","0.307070255279541"
"96","1.5886086523532867","0.8827164769172668","2.2945008277893066","2.2749749422073364","2.264183282852173","2.2857666015625","2.237929582595825","2.173274040222168","2.3025851249694824","2.3014954328536987","2.300405740737915","2.3025851249694824","2.1745476722717285","2.1745476722717285","2.1745476722717285","1.1702429056167603","1.1702429056167603","1.1702429056167603","0.796322375535965","0.70899498462677","0.8836497664451599","0.531254455447197","0.43675461411476135","0.6257542967796326","0.43730099499225616","0.3262008726596832","0.5484011173248291","0.7990001440048218","0.7990001440048218","0.7990001440048218","0.666161835193634","0.666161835193634","0.666161835193634","0.5069611072540283","0.5069611072540283","0.5069611072540283","0.20247149467468262","0.20247149467468262","0.20247149467468262","0.22832053899765015","0.22832053899765015","0.22832053899765015","1.4185298681259155","1.4185298681259155","1.4185298681259155","0.9136157035827637","0.9136157035827637","0.9136157035827637","0.5882116556167603","0.5882116556167603","0.5882116556167603","0.3474958539009094","0.3474958539009094","0.3474958539009094","0.2513706088066101","0.2513706088066101","0.2513706088066101","0.19958002865314484","0.19958002865314484","0.19958002865314484"
"97","1.5477263033390045","0.8054655194282532","2.289987087249756","2.2653716802597046","2.2125496864318848","2.3181936740875244","2.309777021408081","2.3025851249694824","2.3169689178466797","2.2938952445983887","2.285205364227295","2.3025851249694824","2.2744319438934326","2.2744319438934326","2.2744319438934326","1.1067854166030884","1.1067854166030884","1.1067854166030884","0.8654189705848694","0.6960135698318481","1.0348243713378906","0.48876912891864777","0.45837679505348206","0.5191614627838135","0.4341074228286743","0.34507322311401367","0.523141622543335","0.7872198820114136","0.7872198820114136","0.7872198820114136","0.5687330961227417","0.5687330961227417","0.5687330961227417","0.46519240736961365","0.46519240736961365","0.46519240736961365","0.12085047364234924","0.12085047364234924","0.12085047364234924","0.22990888357162476","0.22990888357162476","0.22990888357162476","1.3626902103424072","1.3626902103424072","1.3626902103424072","0.8248618245124817","0.8248618245124817","0.8248618245124817","0.5515779256820679","0.5515779256820679","0.5515779256820679","0.3105235695838928","0.3105235695838928","0.3105235695838928","0.1950359344482422","0.1950359344482422","0.1950359344482422","0.1683783233165741","0.1683783233165741","0.1683783233165741"
"178","1.5701747834682465","0.8517538905143738","2.288595676422119","2.3325270414352417","2.312333345413208","2.3527207374572754","2.352842688560486","2.30202054977417","2.4036648273468018","2.277796506881714","2.2526321411132812","2.3029608726501465","2.318098545074463","2.318098545074463","2.318098545074463","1.1297273635864258","1.1297273635864258","1.1297273635864258","0.800743043422699","0.7151849269866943","0.8863011598587036","0.4491175264120102","0.39894869923591614","0.49928635358810425","0.36772266030311584","0.2647053003311157","0.47074002027511597","0.7816112041473389","0.7816112041473389","0.7816112041473389","0.5523277521133423","0.5523277521133423","0.5523277521133423","0.3397643566131592","0.3397643566131592","0.3397643566131592","0.19159162044525146","0.19159162044525146","0.19159162044525146","0.21489061415195465","0.21489061415195465","0.21489061415195465","1.334389567375183","1.334389567375183","1.334389567375183","0.9489796757698059","0.9489796757698059","0.9489796757698059","0.5888367891311646","0.5888367891311646","0.5888367891311646","0.3035633862018585","0.3035633862018585","0.3035633862018585","0.24133077263832092","0.24133077263832092","0.24133077263832092","0.20657551288604736","0.20657551288604736","0.20657551288604736"
"179","1.5891808867454529","0.9076551198959351","2.2707066535949707","2.306486129760742","2.298349380493164","2.3146228790283203","2.3635894060134888","2.2978031635284424","2.429375648498535","2.2904915809631348","2.278398036956787","2.3025851249694824","2.213160753250122","2.213160753250122","2.213160753250122","1.1149959564208984","1.1149959564208984","1.1149959564208984","0.8617048859596252","0.7232701778411865","1.000139594078064","0.6110572814941406","0.5172132253646851","0.7049013376235962","0.4359338879585266","0.33050405979156494","0.5413637161254883","0.8712812662124634","0.8712812662124634","0.8712812662124634","0.7045124769210815","0.7045124769210815","0.7045124769210815","0.47941821813583374","0.47941821813583374","0.47941821813583374","0.2259126454591751","0.2259126454591751","0.2259126454591751","0.26187604665756226","0.26187604665756226","0.26187604665756226","1.3265224695205688","1.3265224695205688","1.3265224695205688","0.9647881388664246","0.9647881388664246","0.9647881388664246","0.6201754808425903","0.6201754808425903","0.6201754808425903","0.42962226271629333","0.42962226271629333","0.42962226271629333","0.21788325905799866","0.21788325905799866","0.21788325905799866","0.3170790374279022","0.3170790374279022","0.3170790374279022"
"180","1.5747933387756348","0.8579225540161133","2.2916641235351562","2.3040573596954346","2.2818551063537598","2.3262596130371094","2.258072853088379","2.2135605812072754","2.3025851249694824","2.170358896255493","2.038132667541504","2.3025851249694824","2.297445297241211","2.297445297241211","2.297445297241211","1.1678802967071533","1.1678802967071533","1.1678802967071533","0.9654251337051392","0.8336005210876465","1.0972497463226318","0.6474864631891251","0.45475468039512634","0.8402182459831238","0.49730223417282104","0.4068351984024048","0.5877692699432373","0.7794172763824463","0.7794172763824463","0.7794172763824463","0.7406294345855713","0.7406294345855713","0.7406294345855713","0.40459898114204407","0.40459898114204407","0.40459898114204407","0.2377108633518219","0.2377108633518219","0.2377108633518219","0.26768821477890015","0.26768821477890015","0.26768821477890015","1.3127340078353882","1.3127340078353882","1.3127340078353882","0.9516221284866333","0.9516221284866333","0.9516221284866333","0.692712128162384","0.692712128162384","0.692712128162384","0.4951431155204773","0.4951431155204773","0.4951431155204773","0.24827557802200317","0.24827557802200317","0.24827557802200317","0.20843946933746338","0.20843946933746338","0.20843946933746338"
"181","1.506775975227356","0.7213594913482666","2.2921924591064453","2.313553810119629","2.304098606109619","2.3230090141296387","2.2425498962402344","2.1825146675109863","2.3025851249694824","2.2653026580810547","2.228538990020752","2.3020663261413574","2.356522560119629","2.356522560119629","2.356522560119629","1.1278021335601807","1.1278021335601807","1.1278021335601807","0.9197200834751129","0.7674159407615662","1.0720242261886597","0.5929434448480606","0.4982563555240631","0.6876305341720581","0.46602198481559753","0.4325757622718811","0.49946820735931396","0.9473819136619568","0.9473819136619568","0.9473819136619568","0.6461668014526367","0.6461668014526367","0.6461668014526367","0.4757615923881531","0.4757615923881531","0.4757615923881531","0.3366850018501282","0.3366850018501282","0.3366850018501282","0.28117939829826355","0.28117939829826355","0.28117939829826355","1.2210136651992798","1.2210136651992798","1.2210136651992798","0.879200279712677","0.879200279712677","0.879200279712677","0.7096368074417114","0.7096368074417114","0.7096368074417114","0.41103285551071167","0.41103285551071167","0.41103285551071167","0.28019481897354126","0.28019481897354126","0.28019481897354126","0.31316787004470825","0.31316787004470825","0.31316787004470825"
"182","1.478429764509201","0.6720966696739197","2.2847628593444824","2.297764539718628","2.2595973014831543","2.3359317779541016","2.194169044494629","2.0857529640197754","2.3025851249694824","2.2883201837539673","2.274055242538452","2.3025851249694824","2.281728744506836","2.281728744506836","2.281728744506836","1.0850656032562256","1.0850656032562256","1.0850656032562256","0.8525405526161194","0.6648993492126465","1.0401817560195923","0.5021285861730576","0.3687649071216583","0.6354922652244568","0.3209644556045532","0.2788097858428955","0.36311912536621094","0.8218317031860352","0.8218317031860352","0.8218317031860352","0.5977962017059326","0.5977962017059326","0.5977962017059326","0.3982151746749878","0.3982151746749878","0.3982151746749878","0.12506386637687683","0.12506386637687683","0.12506386637687683","0.13535237312316895","0.13535237312316895","0.13535237312316895","1.1858376264572144","1.1858376264572144","1.1858376264572144","1.0863561630249023","1.0863561630249023","1.0863561630249023","0.664578914642334","0.664578914642334","0.664578914642334","0.33130115270614624","0.33130115270614624","0.33130115270614624","0.1948847770690918","0.1948847770690918","0.1948847770690918","0.10283766686916351","0.10283766686916351","0.10283766686916351"
"183","1.5273727178573608","0.7609784603118896","2.293766975402832","2.310830593109131","2.305281639099121","2.3163795471191406","2.262349843978882","2.2221145629882812","2.3025851249694824","2.306481957435608","2.3012170791625977","2.311746835708618","2.2958974838256836","2.2958974838256836","2.2958974838256836","1.0641939640045166","1.0641939640045166","1.0641939640045166","0.9337027072906494","0.6823091506958008","1.185096263885498","0.7216432392597198","0.5421648025512695","0.9011216759681702","0.4835491180419922","0.47111546993255615","0.4959827661514282","0.8281524777412415","0.8281524777412415","0.8281524777412415","0.6349155902862549","0.6349155902862549","0.6349155902862549","0.4695523977279663","0.4695523977279663","0.4695523977279663","0.2518830895423889","0.2518830895423889","0.2518830895423889","0.18268710374832153","0.18268710374832153","0.18268710374832153","1.2272950410842896","1.2272950410842896","1.2272950410842896","0.8545018434524536","0.8545018434524536","0.8545018434524536","0.7069020867347717","0.7069020867347717","0.7069020867347717","0.398904025554657","0.398904025554657","0.398904025554657","0.2541995644569397","0.2541995644569397","0.2541995644569397","0.22855040431022644","0.22855040431022644","0.22855040431022644"
"184","1.5101284086704254","0.7236660122871399","2.296590805053711","2.3098208904266357","2.3085007667541504","2.311141014099121","2.2764331102371216","2.250962734222412","2.301903486251831","2.2193113565444946","2.1314778327941895","2.3071448802948","2.2363409996032715","2.2363409996032715","2.2363409996032715","1.0250113010406494","1.0250113010406494","1.0250113010406494","0.8334275484085083","0.6191298961639404","1.0477252006530762","0.5090626329183578","0.3722698390483856","0.6458554267883301","0.3619874119758606","0.28769636154174805","0.43627846240997314","0.8255088925361633","0.8255088925361633","0.8255088925361633","0.5503801107406616","0.5503801107406616","0.5503801107406616","0.3974277079105377","0.3974277079105377","0.3974277079105377","0.3038913607597351","0.3038913607597351","0.3038913607597351","0.18818457424640656","0.18818457424640656","0.18818457424640656","1.2018241882324219","1.2018241882324219","1.2018241882324219","0.9064497947692871","0.9064497947692871","0.9064497947692871","0.6889062523841858","0.6889062523841858","0.6889062523841858","0.376503586769104","0.376503586769104","0.376503586769104","0.17682266235351562","0.17682266235351562","0.17682266235351562","0.16079090535640717","0.16079090535640717","0.16079090535640717"
"185","1.5684751868247986","0.8425174951553345","2.2944328784942627","2.27028489112854","2.2425341606140137","2.2980356216430664","2.3176443576812744","2.3025851249694824","2.3327035903930664","2.2466461658477783","2.200890064239502","2.2924022674560547","2.260746955871582","2.260746955871582","2.260746955871582","1.084691047668457","1.084691047668457","1.084691047668457","0.9610052406787872","0.7984479069709778","1.1235625743865967","0.6729554831981659","0.5079225897789001","0.8379883766174316","0.572546660900116","0.5190819501876831","0.6260113716125488","0.9104161262512207","0.9104161262512207","0.9104161262512207","0.8200156688690186","0.8200156688690186","0.8200156688690186","0.5494100451469421","0.5494100451469421","0.5494100451469421","0.49147477746009827","0.49147477746009827","0.49147477746009827","0.4396359920501709","0.4396359920501709","0.4396359920501709","1.2677767276763916","1.2677767276763916","1.2677767276763916","0.8893656134605408","0.8893656134605408","0.8893656134605408","0.8386650085449219","0.8386650085449219","0.8386650085449219","0.5811722278594971","0.5811722278594971","0.5811722278594971","0.32917720079421997","0.32917720079421997","0.32917720079421997","0.35792291164398193","0.35792291164398193","0.35792291164398193"
"186","1.4752785861492157","0.6496581435203552","2.300899028778076","2.313301682472229","2.3086841106414795","2.3179192543029785","2.2003828287124634","2.0981805324554443","2.3025851249694824","2.2360681295394897","2.1649365425109863","2.307199716567993","2.354308605194092","2.354308605194092","2.354308605194092","1.1471912860870361","1.1471912860870361","1.1471912860870361","0.8582777976989746","0.644160270690918","1.0723953247070312","0.5318616926670074","0.3881042003631592","0.6756191849708557","0.3330061137676239","0.27858632802963257","0.38742589950561523","0.7706044912338257","0.7706044912338257","0.7706044912338257","0.6248486638069153","0.6248486638069153","0.6248486638069153","0.4041743278503418","0.4041743278503418","0.4041743278503418","0.2483014464378357","0.2483014464378357","0.2483014464378357","0.20375949144363403","0.20375949144363403","0.20375949144363403","1.1142017841339111","1.1142017841339111","1.1142017841339111","0.885352373123169","0.885352373123169","0.885352373123169","0.6347652673721313","0.6347652673721313","0.6347652673721313","0.3850761651992798","0.3850761651992798","0.3850761651992798","0.22140301764011383","0.22140301764011383","0.22140301764011383","0.1880769282579422","0.1880769282579422","0.1880769282579422"
"187","1.2749898433685303","0.254549503326416","2.2954301834106445","2.2492212057113647","2.191394090652466","2.3070483207702637","2.191291332244873","2.0799975395202637","2.3025851249694824","2.2650086879730225","2.2274322509765625","2.3025851249694824","2.40195894241333","2.40195894241333","2.40195894241333","0.9189507961273193","0.9189507961273193","0.9189507961273193","0.6989157199859619","0.5366854667663574","0.8611459732055664","0.3137175589799881","0.25855544209480286","0.36887967586517334","0.16527048498392105","0.13723070919513702","0.19331026077270508","0.647175133228302","0.647175133228302","0.647175133228302","0.3812027871608734","0.3812027871608734","0.3812027871608734","0.1621393859386444","0.1621393859386444","0.1621393859386444","0.04790983721613884","0.04790983721613884","0.04790983721613884","0.059081315994262695","0.059081315994262695","0.059081315994262695","0.9557483792304993","0.9557483792304993","0.9557483792304993","0.711306095123291","0.711306095123291","0.711306095123291","0.39855605363845825","0.39855605363845825","0.39855605363845825","0.1601046919822693","0.1601046919822693","0.1601046919822693","0.07022830843925476","0.07022830843925476","0.07022830843925476","0.029218662530183792","0.029218662530183792","0.029218662530183792"
"268","1.3852170407772064","0.4718124270439148","2.298621654510498","2.2811107635498047","2.2508721351623535","2.311349391937256","2.294782280921936","2.2837870121002197","2.3057775497436523","2.3188512325286865","2.3025851249694824","2.3351173400878906","2.257904052734375","2.257904052734375","2.257904052734375","1.048577070236206","1.048577070236206","1.048577070236206","0.938645988702774","0.6577414870262146","1.2195504903793335","0.46256765723228455","0.3543139696121216","0.5708213448524475","0.24781586229801178","0.18141332268714905","0.3142184019088745","0.7087407112121582","0.7087407112121582","0.7087407112121582","0.48592662811279297","0.48592662811279297","0.48592662811279297","0.2754087746143341","0.2754087746143341","0.2754087746143341","0.21983586251735687","0.21983586251735687","0.21983586251735687","0.20285353064537048","0.20285353064537048","0.20285353064537048","1.0101888179779053","1.0101888179779053","1.0101888179779053","0.8160688877105713","0.8160688877105713","0.8160688877105713","0.6029462814331055","0.6029462814331055","0.6029462814331055","0.2493256777524948","0.2493256777524948","0.2493256777524948","0.1267765760421753","0.1267765760421753","0.1267765760421753","0.07947076857089996","0.07947076857089996","0.07947076857089996"
"269","1.4733895063400269","0.6457369327545166","2.301042079925537","2.3149434328079224","2.3124005794525146","2.31748628616333","2.3169820308685303","2.2974600791931152","2.3365039825439453","2.195291757583618","2.0876026153564453","2.302980899810791","2.3546223640441895","2.3546223640441895","2.3546223640441895","1.0731019973754883","1.0731019973754883","1.0731019973754883","0.911864697933197","0.6840724945068359","1.139656901359558","0.6274314969778061","0.3620551526546478","0.8928078413009644","0.38360846042633057","0.3648264408111572","0.4023904800415039","0.7373154163360596","0.7373154163360596","0.7373154163360596","0.5948602557182312","0.5948602557182312","0.5948602557182312","0.3925080895423889","0.3925080895423889","0.3925080895423889","0.24937531352043152","0.24937531352043152","0.24937531352043152","0.20413002371788025","0.20413002371788025","0.20413002371788025","1.0463545322418213","1.0463545322418213","1.0463545322418213","0.8310579061508179","0.8310579061508179","0.8310579061508179","0.6611359119415283","0.6611359119415283","0.6611359119415283","0.35227447748184204","0.35227447748184204","0.35227447748184204","0.22277137637138367","0.22277137637138367","0.22277137637138367","0.19081389904022217","0.19081389904022217","0.19081389904022217"
"270","1.3567658066749573","0.4195653200149536","2.293966293334961","2.3232988119125366","2.321166515350342","2.3254311084747314","2.180095076560974","2.0590789318084717","2.3011112213134766","2.20546555519104","2.1083459854125977","2.3025851249694824","2.338890552520752","2.338890552520752","2.338890552520752","0.9941995143890381","0.9941995143890381","0.9941995143890381","0.8261417746543884","0.5848687887191772","1.0674147605895996","0.40027032047510147","0.24374933540821075","0.5567913055419922","0.2325076162815094","0.21809259057044983","0.24692264199256897","0.8005192875862122","0.8005192875862122","0.8005192875862122","0.5091961622238159","0.5091961622238159","0.5091961622238159","0.24595311284065247","0.24595311284065247","0.24595311284065247","0.06568659842014313","0.06568659842014313","0.06568659842014313","0.10033240914344788","0.10033240914344788","0.10033240914344788","0.9505521059036255","0.9505521059036255","0.9505521059036255","0.7310348749160767","0.7310348749160767","0.7310348749160767","0.7627359628677368","0.7627359628677368","0.7627359628677368","0.3029065728187561","0.3029065728187561","0.3029065728187561","0.11698101460933685","0.11698101460933685","0.11698101460933685","0.09170662611722946","0.09170662611722946","0.09170662611722946"
"271","1.4646024405956268","0.6279742121696472","2.3012306690216064","2.3072166442871094","2.3045997619628906","2.309833526611328","2.2695692777633667","2.2365643978118896","2.3025741577148438","2.321709156036377","2.302583694458008","2.340834617614746","2.2496767044067383","2.2496767044067383","2.2496767044067383","1.076086401939392","1.076086401939392","1.076086401939392","1.0233495831489563","0.717910885810852","1.3287882804870605","0.5496684312820435","0.3431220054626465","0.7562148571014404","0.33522656559944153","0.2782703638076782","0.39218276739120483","0.8733232617378235","0.8733232617378235","0.8733232617378235","0.7073502540588379","0.7073502540588379","0.7073502540588379","0.4862704873085022","0.4862704873085022","0.4862704873085022","0.14208205044269562","0.14208205044269562","0.14208205044269562","0.22101061046123505","0.22101061046123505","0.22101061046123505","1.0655657052993774","1.0655657052993774","1.0655657052993774","0.8210300803184509","0.8210300803184509","0.8210300803184509","0.6192665100097656","0.6192665100097656","0.6192665100097656","0.40938425064086914","0.40938425064086914","0.40938425064086914","0.21411535143852234","0.21411535143852234","0.21411535143852234","0.2143203467130661","0.2143203467130661","0.2143203467130661"
"272","1.3948722779750824","0.48808640241622925","2.3016581535339355","2.2600979804992676","2.206676721572876","2.313519239425659","2.2304327487945557","2.158280372619629","2.3025851249694824","2.329394221305847","2.307915449142456","2.3508729934692383","2.348356008529663","2.348356008529663","2.348356008529663","1.0440067052841187","1.0440067052841187","1.0440067052841187","1.042086660861969","0.7042708396911621","1.3799024820327759","0.5595773458480835","0.35059845447540283","0.7685562372207642","0.3110225945711136","0.30924537777900696","0.3127998113632202","0.7496401071548462","0.7496401071548462","0.7496401071548462","0.6442127227783203","0.6442127227783203","0.6442127227783203","0.3968101441860199","0.3968101441860199","0.3968101441860199","0.1975838840007782","0.1975838840007782","0.1975838840007782","0.13714098930358887","0.13714098930358887","0.13714098930358887","1.0017881393432617","1.0017881393432617","1.0017881393432617","0.9400555491447449","0.9400555491447449","0.9400555491447449","0.6434558629989624","0.6434558629989624","0.6434558629989624","0.2816581726074219","0.2816581726074219","0.2816581726074219","0.10452261567115784","0.10452261567115784","0.10452261567115784","0.13220524787902832","0.13220524787902832","0.13220524787902832"
"273","1.555592656135559","0.8101942539215088","2.3009910583496094","2.2797136306762695","2.2643189430236816","2.2951083183288574","2.28686785697937","2.271150588989258","2.3025851249694824","2.2700082063674927","2.237431287765503","2.3025851249694824","2.180591106414795","2.180591106414795","2.180591106414795","1.151197910308838","1.151197910308838","1.151197910308838","1.0742803812026978","0.8554331064224243","1.2931276559829712","0.6717645972967148","0.48826268315315247","0.8552665114402771","0.5782720446586609","0.5607211589813232","0.5958229303359985","0.8645069003105164","0.8645069003105164","0.8645069003105164","0.712424635887146","0.712424635887146","0.712424635887146","0.4437076449394226","0.4437076449394226","0.4437076449394226","0.6362506151199341","0.6362506151199341","0.6362506151199341","0.3891637325286865","0.3891637325286865","0.3891637325286865","1.0096466541290283","1.0096466541290283","1.0096466541290283","0.9363610744476318","0.9363610744476318","0.9363610744476318","0.7718069553375244","0.7718069553375244","0.7718069553375244","0.616041898727417","0.616041898727417","0.616041898727417","0.3755752444267273","0.3755752444267273","0.3755752444267273","0.5164125561714172","0.5164125561714172","0.5164125561714172"
"274","1.41466024518013","0.5360658764839172","2.2932546138763428","2.2949776649475098","2.287370204925537","2.3025851249694824","2.3022836446762085","2.3019821643829346","2.3025851249694824","2.223473072052002","2.1443610191345215","2.3025851249694824","2.28446102142334","2.28446102142334","2.28446102142334","1.1123402118682861","1.1123402118682861","1.1123402118682861","0.9993110299110413","0.6936839818954468","1.3049380779266357","0.5823578238487244","0.3304726481437683","0.8342429995536804","0.3530696928501129","0.3108288049697876","0.39531058073043823","0.8762406706809998","0.8762406706809998","0.8762406706809998","0.5834856033325195","0.5834856033325195","0.5834856033325195","0.2964125871658325","0.2964125871658325","0.2964125871658325","0.2203187346458435","0.2203187346458435","0.2203187346458435","0.217186838388443","0.217186838388443","0.217186838388443","0.9504514336585999","0.9504514336585999","0.9504514336585999","0.8424791097640991","0.8424791097640991","0.8424791097640991","0.681430459022522","0.681430459022522","0.681430459022522","0.36052724719047546","0.36052724719047546","0.36052724719047546","0.18894672393798828","0.18894672393798828","0.18894672393798828","0.18627968430519104","0.18627968430519104","0.18627968430519104"
"275","1.4476481676101685","0.594290018081665","2.301006317138672","2.320217251777649","2.3201041221618652","2.3203303813934326","2.2855379581451416","2.2785449028015137","2.2925310134887695","2.2643871307373047","2.226189136505127","2.3025851249694824","2.3764898777008057","2.3764898777008057","2.3764898777008057","1.0890369415283203","1.0890369415283203","1.0890369415283203","0.9342545568943024","0.6649227738380432","1.2035863399505615","0.6213050782680511","0.40105074644088745","0.8415594100952148","0.35882580280303955","0.3409804105758667","0.3766711950302124","0.8389660120010376","0.8389660120010376","0.8389660120010376","0.675506591796875","0.675506591796875","0.675506591796875","0.4425390958786011","0.4425390958786011","0.4425390958786011","0.3174569606781006","0.3174569606781006","0.3174569606781006","0.24334704875946045","0.24334704875946045","0.24334704875946045","0.9767352342605591","0.9767352342605591","0.9767352342605591","0.80610191822052","0.80610191822052","0.80610191822052","0.6293907761573792","0.6293907761573792","0.6293907761573792","0.4579169750213623","0.4579169750213623","0.4579169750213623","0.2197805643081665","0.2197805643081665","0.2197805643081665","0.24220755696296692","0.24220755696296692","0.24220755696296692"
"276","1.4140082001686096","0.5239883661270142","2.304028034210205","2.3494691848754883","2.3016552925109863","2.3972830772399902","2.2030422687530518","2.105297565460205","2.3007869720458984","2.370651960372925","2.3025851249694824","2.438718795776367","2.27606201171875","2.27606201171875","2.27606201171875","1.014692783355713","1.014692783355713","1.014692783355713","0.9581083655357361","0.6660500764846802","1.250166654586792","0.6455864012241364","0.38122713565826416","0.9099456667900085","0.2964877039194107","0.22983768582344055","0.36313772201538086","0.7848736047744751","0.7848736047744751","0.7848736047744751","0.6474438905715942","0.6474438905715942","0.6474438905715942","0.4303487539291382","0.4303487539291382","0.4303487539291382","0.1523909568786621","0.1523909568786621","0.1523909568786621","0.15885673463344574","0.15885673463344574","0.15885673463344574","0.92014080286026","0.92014080286026","0.92014080286026","0.8900883793830872","0.8900883793830872","0.8900883793830872","0.6660856604576111","0.6660856604576111","0.6660856604576111","0.33626145124435425","0.33626145124435425","0.33626145124435425","0.2031438648700714","0.2031438648700714","0.2031438648700714","0.1421758532524109","0.1421758532524109","0.1421758532524109"
"357","1.4357154965400696","0.5635758638381958","2.3078551292419434","2.320401191711426","2.317255973815918","2.3235464096069336","2.2786850929260254","2.2543087005615234","2.3030614852905273","2.3606737852096558","2.3026905059814453","2.418657064437866","2.3328044414520264","2.3328044414520264","2.3328044414520264","1.0808405876159668","1.0808405876159668","1.0808405876159668","0.9726041555404663","0.6973831653594971","1.2478251457214355","0.6044600009918213","0.37024617195129395","0.8386738300323486","0.2832582890987396","0.26500123739242554","0.3015153408050537","0.7685955762863159","0.7685955762863159","0.7685955762863159","0.5539229512214661","0.5539229512214661","0.5539229512214661","0.46551188826560974","0.46551188826560974","0.46551188826560974","0.21491669118404388","0.21491669118404388","0.21491669118404388","0.20517948269844055","0.20517948269844055","0.20517948269844055","0.9130469560623169","0.9130469560623169","0.9130469560623169","0.8081598281860352","0.8081598281860352","0.8081598281860352","0.6944486498832703","0.6944486498832703","0.6944486498832703","0.3395390808582306","0.3395390808582306","0.3395390808582306","0.17153693735599518","0.17153693735599518","0.17153693735599518","0.12115056067705154","0.12115056067705154","0.12115056067705154"
"358","1.4429759681224823","0.5723785758018494","2.3135733604431152","2.2287038564682007","2.1574952602386475","2.299912452697754","2.303899884223938","2.3025851249694824","2.3052146434783936","2.3077619075775146","2.3025851249694824","2.312938690185547","2.2179980278015137","2.2179980278015137","2.2179980278015137","1.1526328325271606","1.1526328325271606","1.1526328325271606","1.0149366855621338","0.7789878845214844","1.2508854866027832","0.7127608358860016","0.6026034355163574","0.8229182362556458","0.39966611564159393","0.3992491364479065","0.40008309483528137","0.829692542552948","0.829692542552948","0.829692542552948","0.6375689506530762","0.6375689506530762","0.6375689506530762","0.4552299976348877","0.4552299976348877","0.4552299976348877","0.27949100732803345","0.27949100732803345","0.27949100732803345","0.2286481261253357","0.2286481261253357","0.2286481261253357","0.9485605955123901","0.9485605955123901","0.9485605955123901","0.8839835524559021","0.8839835524559021","0.8839835524559021","0.7015737891197205","0.7015737891197205","0.7015737891197205","0.45900943875312805","0.45900943875312805","0.45900943875312805","0.2845802307128906","0.2845802307128906","0.2845802307128906","0.17340780794620514","0.17340780794620514","0.17340780794620514"
"359","1.4622733891010284","0.6204343438148499","2.304112434387207","2.285883665084839","2.272794246673584","2.2989730834960938","2.3087750673294067","2.3025851249694824","2.314965009689331","2.346906304359436","2.3020904064178467","2.3917222023010254","2.2669458389282227","2.2669458389282227","2.2669458389282227","1.1443595886230469","1.1443595886230469","1.1443595886230469","1.0197942852973938","0.7360888719558716","1.303499698638916","0.5784896016120911","0.34600943326950073","0.8109697699546814","0.3728463798761368","0.3578777611255646","0.387814998626709","0.8860083818435669","0.8860083818435669","0.8860083818435669","0.761062741279602","0.761062741279602","0.761062741279602","0.5354293584823608","0.5354293584823608","0.5354293584823608","0.27413803339004517","0.27413803339004517","0.27413803339004517","0.1381700485944748","0.1381700485944748","0.1381700485944748","0.8853659629821777","0.8853659629821777","0.8853659629821777","1.0051063299179077","1.0051063299179077","1.0051063299179077","0.6478263139724731","0.6478263139724731","0.6478263139724731","0.3876160681247711","0.3876160681247711","0.3876160681247711","0.28569546341896057","0.28569546341896057","0.28569546341896057","0.20062437653541565","0.20062437653541565","0.20062437653541565"
"360","1.3752162456512451","0.45523738861083984","2.2951951026916504","2.2797908782958984","2.2567756175994873","2.3028061389923096","2.1977107524871826","2.0953750610351562","2.300046443939209","2.2394479513168335","2.17818546295166","2.300710439682007","2.341773509979248","2.341773509979248","2.341773509979248","1.0914568901062012","1.0914568901062012","1.0914568901062012","1.0810576379299164","0.8534519076347351","1.3086633682250977","0.5848734974861145","0.27872639894485474","0.8910205960273743","0.3559071868658066","0.2919521629810333","0.41986221075057983","0.8044748902320862","0.8044748902320862","0.8044748902320862","0.6622913479804993","0.6622913479804993","0.6622913479804993","0.378706157207489","0.378706157207489","0.378706157207489","0.2224968522787094","0.2224968522787094","0.2224968522787094","0.24052248895168304","0.24052248895168304","0.24052248895168304","0.8928467035293579","0.8928467035293579","0.8928467035293579","0.8759039640426636","0.8759039640426636","0.8759039640426636","0.7097445130348206","0.7097445130348206","0.7097445130348206","0.5221081972122192","0.5221081972122192","0.5221081972122192","0.22690004110336304","0.22690004110336304","0.22690004110336304","0.27029529213905334","0.27029529213905334","0.27029529213905334"
"361","1.4404432773590088","0.5752146244049072","2.3056719303131104","2.2312419414520264","2.148800849914551","2.313683032989502","2.248359203338623","2.1956663131713867","2.3010520935058594","2.2450830936431885","2.1875810623168945","2.3025851249694824","2.1300125122070312","2.1300125122070312","2.1300125122070312","1.0532540082931519","1.0532540082931519","1.0532540082931519","1.0539328455924988","0.7064248323440552","1.4014408588409424","0.6321583092212677","0.3795894384384155","0.8847271800041199","0.3998841345310211","0.25687772035598755","0.5428905487060547","0.8865598440170288","0.8865598440170288","0.8865598440170288","0.7331214547157288","0.7331214547157288","0.7331214547157288","0.49338772892951965","0.49338772892951965","0.49338772892951965","0.3818276822566986","0.3818276822566986","0.3818276822566986","0.20824070274829865","0.20824070274829865","0.20824070274829865","0.9098493456840515","0.9098493456840515","0.9098493456840515","0.899141252040863","0.899141252040863","0.899141252040863","0.8289506435394287","0.8289506435394287","0.8289506435394287","0.40980979800224304","0.40980979800224304","0.40980979800224304","0.15941084921360016","0.15941084921360016","0.15941084921360016","0.15051868557929993","0.15051868557929993","0.15051868557929993"
"362","1.310751125216484","0.321551650762558","2.29995059967041","2.291447877883911","2.2721166610717773","2.310779094696045","2.2664473056793213","2.228553295135498","2.3043413162231445","2.291902542114258","2.281439781188965","2.302365303039551","2.367410659790039","2.367410659790039","2.367410659790039","0.9852198362350464","0.9852198362350464","0.9852198362350464","0.9317425191402435","0.6407832503318787","1.2227017879486084","0.6070040315389633","0.32409730553627014","0.8899107575416565","0.2228824645280838","0.17222335934638977","0.27354156970977783","0.7654663324356079","0.7654663324356079","0.7654663324356079","0.46916311979293823","0.46916311979293823","0.46916311979293823","0.27282261848449707","0.27282261848449707","0.27282261848449707","0.13546782732009888","0.13546782732009888","0.13546782732009888","0.16064956784248352","0.16064956784248352","0.16064956784248352","0.7901334762573242","0.7901334762573242","0.7901334762573242","0.7219154834747314","0.7219154834747314","0.7219154834747314","0.5218394994735718","0.5218394994735718","0.5218394994735718","0.24171903729438782","0.24171903729438782","0.24171903729438782","0.13150432705879211","0.13150432705879211","0.13150432705879211","0.10879327356815338","0.10879327356815338","0.10879327356815338"
"363","1.4521763324737549","0.6031460762023926","2.301206588745117","2.2987842559814453","2.2982358932495117","2.299332618713379","2.279486894607544","2.2592954635620117","2.299678325653076","2.1916239261627197","2.080662727355957","2.3025851249694824","2.2604105472564697","2.2604105472564697","2.2604105472564697","1.1112644672393799","1.1112644672393799","1.1112644672393799","1.0487259030342102","0.748226523399353","1.3492252826690674","0.5919621586799622","0.4234802722930908","0.7604440450668335","0.43185076117515564","0.3791804909706116","0.4845210313796997","0.9296711683273315","0.9296711683273315","0.9296711683273315","0.5952761173248291","0.5952761173248291","0.5952761173248291","0.4046418070793152","0.4046418070793152","0.4046418070793152","0.2784123420715332","0.2784123420715332","0.2784123420715332","0.25923866033554077","0.25923866033554077","0.25923866033554077","0.8436580300331116","0.8436580300331116","0.8436580300331116","0.9651416540145874","0.9651416540145874","0.9651416540145874","0.5598700046539307","0.5598700046539307","0.5598700046539307","0.31802648305892944","0.31802648305892944","0.31802648305892944","0.16763515770435333","0.16763515770435333","0.16763515770435333","0.2426840364933014","0.2426840364933014","0.2426840364933014"
"364","1.289169043302536","0.27898305654525757","2.2993550300598145","2.26441490650177","2.223719596862793","2.305110216140747","2.3278141021728516","2.302517890930176","2.3531103134155273","2.2589783668518066","2.215371608734131","2.3025851249694824","2.207083225250244","2.207083225250244","2.207083225250244","1.02883780002594","1.02883780002594","1.02883780002594","0.9964811503887177","0.7116625905036926","1.2812997102737427","0.532181441783905","0.3354954719543457","0.7288674116134644","0.20345787703990936","0.15606600046157837","0.25084975361824036","0.7876112461090088","0.7876112461090088","0.7876112461090088","0.45334920287132263","0.45334920287132263","0.45334920287132263","0.2913598418235779","0.2913598418235779","0.2913598418235779","0.23375508189201355","0.23375508189201355","0.23375508189201355","0.1809774786233902","0.1809774786233902","0.1809774786233902","0.7469222545623779","0.7469222545623779","0.7469222545623779","0.7660020589828491","0.7660020589828491","0.7660020589828491","0.5381499528884888","0.5381499528884888","0.5381499528884888","0.27786785364151","0.27786785364151","0.27786785364151","0.08462604880332947","0.08462604880332947","0.08462604880332947","0.1311992108821869","0.1311992108821869","0.1311992108821869"
"365","1.3626751005649567","0.4226148724555969","2.3027353286743164","2.3144569396972656","2.313331127166748","2.315582752227783","2.3269988298416138","2.302792549133301","2.3512051105499268","2.229965090751648","2.154327154159546","2.30560302734375","2.2816107273101807","2.2816107273101807","2.2816107273101807","1.042824387550354","1.042824387550354","1.042824387550354","0.9635944962501526","0.6228636503219604","1.3043253421783447","0.531788095831871","0.38594850897789","0.677627682685852","0.24382882565259933","0.23038963973522186","0.2572680115699768","0.7546692490577698","0.7546692490577698","0.7546692490577698","0.4769738018512726","0.4769738018512726","0.4769738018512726","0.3027247190475464","0.3027247190475464","0.3027247190475464","0.10741346329450607","0.10741346329450607","0.10741346329450607","0.14993181824684143","0.14993181824684143","0.14993181824684143","0.7674171924591064","0.7674171924591064","0.7674171924591064","0.778696596622467","0.778696596622467","0.778696596622467","0.579680323600769","0.579680323600769","0.579680323600769","0.20415416359901428","0.20415416359901428","0.20415416359901428","0.21600888669490814","0.21600888669490814","0.21600888669490814","0.09671472012996674","0.09671472012996674","0.09671472012996674"
"446","1.381705105304718","0.4614602327346802","2.301949977874756","2.2809723615646362","2.25935959815979","2.3025851249694824","2.24387264251709","2.185636520385742","2.3021087646484375","2.248945116996765","2.195451021194458","2.3024392127990723","2.2140049934387207","2.2140049934387207","2.2140049934387207","1.031495451927185","1.031495451927185","1.031495451927185","1.246431142091751","0.7936955094337463","1.6991667747497559","0.5686458647251129","0.3465055823326111","0.7907861471176147","0.254588820040226","0.21797864139080048","0.2911989986896515","0.9474513530731201","0.9474513530731201","0.9474513530731201","0.6356697082519531","0.6356697082519531","0.6356697082519531","0.4751802980899811","0.4751802980899811","0.4751802980899811","0.1853937953710556","0.1853937953710556","0.1853937953710556","0.14517909288406372","0.14517909288406372","0.14517909288406372","0.755883514881134","0.755883514881134","0.755883514881134","0.9456247687339783","0.9456247687339783","0.9456247687339783","0.7436522245407104","0.7436522245407104","0.7436522245407104","0.2686792016029358","0.2686792016029358","0.2686792016029358","0.2443092316389084","0.2443092316389084","0.2443092316389084","0.14004841446876526","0.14004841446876526","0.14004841446876526"
"447","1.4227497577667236","0.5419182777404785","2.3035812377929688","2.303499698638916","2.2954254150390625","2.3115739822387695","2.3307883739471436","2.3034300804138184","2.3581466674804688","2.221548557281494","2.1380653381347656","2.3050317764282227","2.297405481338501","2.297405481338501","2.297405481338501","1.1232366561889648","1.1232366561889648","1.1232366561889648","1.0737972259521484","0.8283692598342896","1.3192251920700073","0.6235006749629974","0.38179272413253784","0.865208625793457","0.4646524339914322","0.2334926426410675","0.6958122253417969","0.8278788328170776","0.8278788328170776","0.8278788328170776","0.5944114923477173","0.5944114923477173","0.5944114923477173","0.42265158891677856","0.42265158891677856","0.42265158891677856","0.3097449839115143","0.3097449839115143","0.3097449839115143","0.2404395043849945","0.2404395043849945","0.2404395043849945","0.8030573725700378","0.8030573725700378","0.8030573725700378","0.891587495803833","0.891587495803833","0.891587495803833","0.7771540880203247","0.7771540880203247","0.7771540880203247","0.33176863193511963","0.33176863193511963","0.33176863193511963","0.2991067171096802","0.2991067171096802","0.2991067171096802","0.2562450170516968","0.2562450170516968","0.2562450170516968"
"448","1.3201236426830292","0.33977144956588745","2.300475835800171","2.321802020072937","2.299805164337158","2.343798875808716","2.2820117473602295","2.263584613800049","2.30043888092041","2.3393166065216064","2.304821014404297","2.373812198638916","2.3320603370666504","2.3320603370666504","2.3320603370666504","1.1307764053344727","1.1307764053344727","1.1307764053344727","1.0417740941047668","0.6451612710952759","1.4383869171142578","0.5225536525249481","0.3889266848564148","0.6561806201934814","0.28925871104002","0.1953548938035965","0.3831625282764435","0.773287296295166","0.773287296295166","0.773287296295166","0.5750361680984497","0.5750361680984497","0.5750361680984497","0.23989103734493256","0.23989103734493256","0.23989103734493256","0.2881094813346863","0.2881094813346863","0.2881094813346863","0.12615181505680084","0.12615181505680084","0.12615181505680084","0.7903401851654053","0.7903401851654053","0.7903401851654053","0.9205459356307983","0.9205459356307983","0.9205459356307983","0.5365934371948242","0.5365934371948242","0.5365934371948242","0.25686347484588623","0.25686347484588623","0.25686347484588623","0.13471509516239166","0.13471509516239166","0.13471509516239166","0.07737872004508972","0.07737872004508972","0.07737872004508972"
"449","1.3489409536123276","0.3961760699748993","2.301705837249756","2.3146893978118896","2.2959141731262207","2.3334646224975586","2.276013135910034","2.2486886978149414","2.303337574005127","2.3203744888305664","2.3012990951538086","2.339449882507324","2.346923351287842","2.346923351287842","2.346923351287842","1.0337638854980469","1.0337638854980469","1.0337638854980469","0.9906092286109924","0.7187825441360474","1.2624359130859375","0.5838599652051926","0.35137757658958435","0.8163423538208008","0.28259414434432983","0.22969576716423035","0.3354925215244293","0.7304474115371704","0.7304474115371704","0.7304474115371704","0.5080273747444153","0.5080273747444153","0.5080273747444153","0.3014265298843384","0.3014265298843384","0.3014265298843384","0.2024191915988922","0.2024191915988922","0.2024191915988922","0.1570194512605667","0.1570194512605667","0.1570194512605667","0.6811918020248413","0.6811918020248413","0.6811918020248413","0.7881807684898376","0.7881807684898376","0.7881807684898376","0.5646611452102661","0.5646611452102661","0.5646611452102661","0.301996111869812","0.301996111869812","0.301996111869812","0.1567697823047638","0.1567697823047638","0.1567697823047638","0.07643219828605652","0.07643219828605652","0.07643219828605652"
"450","1.2954102754592896","0.2922513484954834","2.2985692024230957","2.258262276649475","2.2186100482940674","2.297914505004883","2.255833864212036","2.20908260345459","2.3025851249694824","2.1948968172073364","2.084719657897949","2.3050739765167236","2.240412950515747","2.240412950515747","2.240412950515747","1.1045044660568237","1.1045044660568237","1.1045044660568237","1.0437504053115845","0.6125421524047852","1.4749586582183838","0.5195087790489197","0.2643253803253174","0.774692177772522","0.15864197909832","0.11620497703552246","0.20107898116111755","0.7087141275405884","0.7087141275405884","0.7087141275405884","0.48121878504753113","0.48121878504753113","0.48121878504753113","0.2852683663368225","0.2852683663368225","0.2852683663368225","0.1205333024263382","0.1205333024263382","0.1205333024263382","0.09855501353740692","0.09855501353740692","0.09855501353740692","0.665361762046814","0.665361762046814","0.665361762046814","0.7289894223213196","0.7289894223213196","0.7289894223213196","0.5265625715255737","0.5265625715255737","0.5265625715255737","0.18387553095817566","0.18387553095817566","0.18387553095817566","0.086067333817482","0.086067333817482","0.086067333817482","0.0524061843752861","0.0524061843752861","0.0524061843752861"
"451","1.297295704483986","0.29044607281684875","2.304145336151123","2.2587740421295166","2.2365736961364746","2.2809743881225586","2.2906688451766968","2.278752565383911","2.3025851249694824","2.2942557334899902","2.285926342010498","2.3025851249694824","2.307016372680664","2.307016372680664","2.307016372680664","0.9694885611534119","0.9694885611534119","0.9694885611534119","1.1390965282917023","0.6075981259346008","1.6705949306488037","0.5169092863798141","0.26293888688087463","0.7708796858787537","0.13672932237386703","0.12350086867809296","0.1499577760696411","0.7413740754127502","0.7413740754127502","0.7413740754127502","0.49130383133888245","0.49130383133888245","0.49130383133888245","0.27922332286834717","0.27922332286834717","0.27922332286834717","0.1345933973789215","0.1345933973789215","0.1345933973789215","0.10844661295413971","0.10844661295413971","0.10844661295413971","0.5992163419723511","0.5992163419723511","0.5992163419723511","0.8380897045135498","0.8380897045135498","0.8380897045135498","0.46352359652519226","0.46352359652519226","0.46352359652519226","0.18665316700935364","0.18665316700935364","0.18665316700935364","0.048380590975284576","0.048380590975284576","0.048380590975284576","0.07164382189512253","0.07164382189512253","0.07164382189512253"
"452","1.2969426661729813","0.29008999466896057","2.303795337677002","2.3084174394607544","2.306349754333496","2.3104851245880127","2.3001489639282227","2.2984097003936768","2.3018882274627686","2.293754458427429","2.284923791885376","2.3025851249694824","2.39408016204834","2.39408016204834","2.39408016204834","0.9680505394935608","0.9680505394935608","0.9680505394935608","1.1051476001739502","0.6144826412200928","1.5958125591278076","0.5346522331237793","0.2955247759819031","0.7737796902656555","0.23764237016439438","0.2316136211156845","0.24367111921310425","0.7213872075080872","0.7213872075080872","0.7213872075080872","0.5043086409568787","0.5043086409568787","0.5043086409568787","0.2864686846733093","0.2864686846733093","0.2864686846733093","0.194316104054451","0.194316104054451","0.194316104054451","0.10976675152778625","0.10976675152778625","0.10976675152778625","0.626299262046814","0.626299262046814","0.626299262046814","0.742056667804718","0.742056667804718","0.742056667804718","0.5792182683944702","0.5792182683944702","0.5792182683944702","0.27639466524124146","0.27639466524124146","0.27639466524124146","0.13533253967761993","0.13533253967761993","0.13533253967761993","0.08097366243600845","0.08097366243600845","0.08097366243600845"
"453","1.2988136410713196","0.29487431049346924","2.30275297164917","2.2666043043136597","2.236055850982666","2.2971527576446533","2.2010281085968018","2.099471092224121","2.3025851249694824","2.2722208499908447","2.241856575012207","2.3025851249694824","2.2089388370513916","2.2089388370513916","2.2089388370513916","0.9440298080444336","0.9440298080444336","0.9440298080444336","1.06026953458786","0.6507513523101807","1.4697877168655396","0.636058896780014","0.27451980113983154","0.9975979924201965","0.2052866443991661","0.19803190231323242","0.2125413864850998","0.7627545595169067","0.7627545595169067","0.7627545595169067","0.5260075330734253","0.5260075330734253","0.5260075330734253","0.2861282229423523","0.2861282229423523","0.2861282229423523","0.17507848143577576","0.17507848143577576","0.17507848143577576","0.11731287091970444","0.11731287091970444","0.11731287091970444","0.6162431240081787","0.6162431240081787","0.6162431240081787","0.7643705010414124","0.7643705010414124","0.7643705010414124","0.5600097179412842","0.5600097179412842","0.5600097179412842","0.28245800733566284","0.28245800733566284","0.28245800733566284","0.15310059487819672","0.15310059487819672","0.15310059487819672","0.046280231326818466","0.046280231326818466","0.046280231326818466"
"454","1.3227311670780182","0.34634095430374146","2.299121379852295","2.2588878870010376","2.2145681381225586","2.3032076358795166","2.2761013507843018","2.2509570121765137","2.30124568939209","2.298779845237732","2.2948660850524902","2.3026936054229736","2.278667449951172","2.278667449951172","2.278667449951172","1.131985068321228","1.131985068321228","1.131985068321228","1.0752001404762268","0.7467095851898193","1.4036906957626343","0.6770546436309814","0.3228449821472168","1.031264305114746","0.27521365135908127","0.2295055240392685","0.32092177867889404","0.7831740379333496","0.7831740379333496","0.7831740379333496","0.5740320682525635","0.5740320682525635","0.5740320682525635","0.3639565706253052","0.3639565706253052","0.3639565706253052","0.22348986566066742","0.22348986566066742","0.22348986566066742","0.130067378282547","0.130067378282547","0.130067378282547","0.6527051329612732","0.6527051329612732","0.6527051329612732","0.7558149695396423","0.7558149695396423","0.7558149695396423","0.5739797353744507","0.5739797353744507","0.5739797353744507","0.2895677089691162","0.2895677089691162","0.2895677089691162","0.19343876838684082","0.19343876838684082","0.19343876838684082","0.08657031506299973","0.08657031506299973","0.08657031506299973"
"455","1.213138971477747","0.1233261302113533","2.3029518127441406","2.2872451543807983","2.257352590560913","2.3171377182006836","2.3150306940078735","2.2997548580169678","2.3303065299987793","2.2737839221954346","2.2449827194213867","2.3025851249694824","2.338099956512451","2.338099956512451","2.338099956512451","0.9409048557281494","0.9409048557281494","0.9409048557281494","1.0791505575180054","0.6482505798339844","1.5100505352020264","0.4969690889120102","0.2176809012889862","0.7762572765350342","0.12165966629981995","0.07850944995880127","0.16480988264083862","0.6924974918365479","0.6924974918365479","0.6924974918365479","0.3845669627189636","0.3845669627189636","0.3845669627189636","0.15567325055599213","0.15567325055599213","0.15567325055599213","0.05268539860844612","0.05268539860844612","0.05268539860844612","0.0383169949054718","0.0383169949054718","0.0383169949054718","0.5504373908042908","0.5504373908042908","0.5504373908042908","0.6187055706977844","0.6187055706977844","0.6187055706977844","0.4900456666946411","0.4900456666946411","0.4900456666946411","0.12746813893318176","0.12746813893318176","0.12746813893318176","0.03368464112281799","0.03368464112281799","0.03368464112281799","0.028219010680913925","0.028219010680913925","0.028219010680913925"
"536","1.2736724466085434","0.2454497516155243","2.3018951416015625","2.2326399087905884","2.168530225753784","2.2967495918273926","2.302145481109619","2.301705837249756","2.3025851249694824","2.2500401735305786","2.1969711780548096","2.3031091690063477","2.3514370918273926","2.3514370918273926","2.3514370918273926","0.9330750703811646","0.9330750703811646","0.9330750703811646","1.0479938089847565","0.5991860032081604","1.4968016147613525","0.5035025477409363","0.2584127187728882","0.7485923767089844","0.16266633570194244","0.1468716561794281","0.1784610152244568","0.7380034923553467","0.7380034923553467","0.7380034923553467","0.4539681673049927","0.4539681673049927","0.4539681673049927","0.256285160779953","0.256285160779953","0.256285160779953","0.14631184935569763","0.14631184935569763","0.14631184935569763","0.08757892996072769","0.08757892996072769","0.08757892996072769","0.5499567985534668","0.5499567985534668","0.5499567985534668","0.7761138677597046","0.7761138677597046","0.7761138677597046","0.5141789317131042","0.5141789317131042","0.5141789317131042","0.19730085134506226","0.19730085134506226","0.19730085134506226","0.06717827916145325","0.06717827916145325","0.06717827916145325","0.040211744606494904","0.040211744606494904","0.040211744606494904"
"537","1.3002246767282486","0.2983701527118683","2.302079200744629","2.302878260612488","2.2982540130615234","2.307502508163452","2.3051376342773438","2.3025851249694824","2.307690143585205","2.257448196411133","2.213961124420166","2.3009352684020996","2.2735586166381836","2.2735586166381836","2.2735586166381836","1.174391508102417","1.174391508102417","1.174391508102417","1.060064435005188","0.6564054489135742","1.4637234210968018","0.5180424749851227","0.27608877420425415","0.7599961757659912","0.264471210539341","0.2113565355539322","0.31758588552474976","0.7659127712249756","0.7659127712249756","0.7659127712249756","0.4990673363208771","0.4990673363208771","0.4990673363208771","0.3421437740325928","0.3421437740325928","0.3421437740325928","0.14551226794719696","0.14551226794719696","0.14551226794719696","0.09488236159086227","0.09488236159086227","0.09488236159086227","0.556479811668396","0.556479811668396","0.556479811668396","1.2155506610870361","1.2155506610870361","1.2155506610870361","0.5700472593307495","0.5700472593307495","0.5700472593307495","0.4266897439956665","0.4266897439956665","0.4266897439956665","0.14628152549266815","0.14628152549266815","0.14628152549266815","0.07793548703193665","0.07793548703193665","0.07793548703193665"
"538","1.2889711558818817","0.2689337134361267","2.3090085983276367","2.3148622512817383","2.2880072593688965","2.34171724319458","2.2572301626205444","2.2118752002716064","2.3025851249694824","2.2923858165740967","2.2884960174560547","2.2962756156921387","2.3123605251312256","2.3123605251312256","2.3123605251312256","1.0515156984329224","1.0515156984329224","1.0515156984329224","1.1014329195022583","0.5991299152374268","1.6037359237670898","0.6855501383543015","0.2724449336528778","1.098655343055725","0.23259560018777847","0.10275070369243622","0.3624404966831207","0.7207370400428772","0.7207370400428772","0.7207370400428772","0.5376566648483276","0.5376566648483276","0.5376566648483276","0.30142951011657715","0.30142951011657715","0.30142951011657715","0.18896345794200897","0.18896345794200897","0.18896345794200897","0.08780905604362488","0.08780905604362488","0.08780905604362488","0.5463906526565552","0.5463906526565552","0.5463906526565552","0.8776847124099731","0.8776847124099731","0.8776847124099731","0.6638466715812683","0.6638466715812683","0.6638466715812683","0.21869076788425446","0.21869076788425446","0.21869076788425446","0.1331433802843094","0.1331433802843094","0.1331433802843094","0.06482988595962524","0.06482988595962524","0.06482988595962524"
"539","1.342328891158104","0.38112136721611023","2.3035364151000977","2.343772530555725","2.303276300430298","2.3842687606811523","2.3423659801483154","2.3025851249694824","2.3821468353271484","2.3131884336471558","2.301327705383301","2.3250491619110107","2.3717429637908936","2.3717429637908936","2.3717429637908936","1.0820688009262085","1.0820688009262085","1.0820688009262085","1.175635039806366","0.7244552373886108","1.626814842224121","0.6794740855693817","0.3355976939201355","1.023350477218628","0.2605152800679207","0.14147694408893585","0.3795536160469055","0.8900900483131409","0.8900900483131409","0.8900900483131409","0.5265624523162842","0.5265624523162842","0.5265624523162842","0.3949604034423828","0.3949604034423828","0.3949604034423828","0.14913055300712585","0.14913055300712585","0.14913055300712585","0.08301107585430145","0.08301107585430145","0.08301107585430145","0.6121355295181274","0.6121355295181274","0.6121355295181274","0.7586360573768616","0.7586360573768616","0.7586360573768616","0.5683273077011108","0.5683273077011108","0.5683273077011108","0.2390161156654358","0.2390161156654358","0.2390161156654358","0.1545652151107788","0.1545652151107788","0.1545652151107788","0.1350080370903015","0.1350080370903015","0.1350080370903015"
"540","1.3915633708238602","0.48225823044776917","2.300868511199951","2.3293826580047607","2.292548894882202","2.3662164211273193","2.293306827545166","2.2840285301208496","2.3025851249694824","2.246397852897644","2.1922385692596436","2.3005571365356445","2.3093738555908203","2.3093738555908203","2.3093738555908203","1.205977439880371","1.205977439880371","1.205977439880371","1.1714679598808289","0.6572507619857788","1.685685157775879","0.8067541420459747","0.37592750787734985","1.2375807762145996","0.38605405390262604","0.20948758721351624","0.5626205205917358","0.8991352319717407","0.8991352319717407","0.8991352319717407","0.7200756072998047","0.7200756072998047","0.7200756072998047","0.3843052089214325","0.3843052089214325","0.3843052089214325","0.33750227093696594","0.33750227093696594","0.33750227093696594","0.17233189940452576","0.17233189940452576","0.17233189940452576","0.6300962567329407","0.6300962567329407","0.6300962567329407","1.3896145820617676","1.3896145820617676","1.3896145820617676","0.6380394697189331","0.6380394697189331","0.6380394697189331","0.40154826641082764","0.40154826641082764","0.40154826641082764","0.23173028230667114","0.23173028230667114","0.23173028230667114","0.11704564094543457","0.11704564094543457","0.11704564094543457"
"541","1.3027955740690231","0.30124983191490173","2.3043413162231445","2.304538369178772","2.2997515201568604","2.3093252182006836","2.243414044380188","2.1842429637908936","2.3025851249694824","2.2645516395568848","2.226518154144287","2.3025851249694824","2.2840681076049805","2.2840681076049805","2.2840681076049805","1.0965983867645264","1.0965983867645264","1.0965983867645264","1.1043290495872498","0.6141583919525146","1.5944997072219849","0.6626827716827393","0.33214181661605835","0.9932237267494202","0.19368424639105797","0.10895343869924545","0.2784150540828705","0.8501861095428467","0.8501861095428467","0.8501861095428467","0.5297526717185974","0.5297526717185974","0.5297526717185974","0.332707941532135","0.332707941532135","0.332707941532135","0.1320711076259613","0.1320711076259613","0.1320711076259613","0.09261853992938995","0.09261853992938995","0.09261853992938995","0.4847486615180969","0.4847486615180969","0.4847486615180969","1.0267186164855957","1.0267186164855957","1.0267186164855957","0.5183247923851013","0.5183247923851013","0.5183247923851013","0.3050258755683899","0.3050258755683899","0.3050258755683899","0.15932485461235046","0.15932485461235046","0.15932485461235046","0.03527398034930229","0.03527398034930229","0.03527398034930229"
"542","1.3668425530195236","0.4372139871120453","2.296471118927002","2.2792961597442627","2.270162582397461","2.2884297370910645","2.2885634899139404","2.2745418548583984","2.3025851249694824","2.2601678371429443","2.217434883117676","2.302900791168213","2.3113818168640137","2.3113818168640137","2.3113818168640137","1.1326136589050293","1.1326136589050293","1.1326136589050293","1.2395922541618347","0.7916491031646729","1.6875354051589966","0.7325026243925095","0.38470014929771423","1.0803050994873047","0.41122516989707947","0.22737890481948853","0.5950714349746704","0.9394664764404297","0.9394664764404297","0.9394664764404297","0.6759747266769409","0.6759747266769409","0.6759747266769409","0.45478811860084534","0.45478811860084534","0.45478811860084534","0.21372920274734497","0.21372920274734497","0.21372920274734497","0.14642763137817383","0.14642763137817383","0.14642763137817383","0.6272833943367004","0.6272833943367004","0.6272833943367004","1.0563077926635742","1.0563077926635742","1.0563077926635742","0.7031991481781006","0.7031991481781006","0.7031991481781006","0.41152316331863403","0.41152316331863403","0.41152316331863403","0.2072780281305313","0.2072780281305313","0.2072780281305313","0.12596364319324493","0.12596364319324493","0.12596364319324493"
"543","1.2650206163525581","0.2287924438714981","2.301248788833618","2.27019727230072","2.2490878105163574","2.291306734085083","2.22098445892334","2.1393837928771973","2.3025851249694824","2.39284086227417","2.3025851249694824","2.4830965995788574","2.336172103881836","2.336172103881836","2.336172103881836","1.001671552658081","1.001671552658081","1.001671552658081","1.1259419620037079","0.5769607424736023","1.6749231815338135","0.4988059550523758","0.20292803645133972","0.7946838736534119","0.21268883347511292","0.15238970518112183","0.272987961769104","0.7140771150588989","0.7140771150588989","0.7140771150588989","0.43345698714256287","0.43345698714256287","0.43345698714256287","0.21775251626968384","0.21775251626968384","0.21775251626968384","0.1625910997390747","0.1625910997390747","0.1625910997390747","0.07159419357776642","0.07159419357776642","0.07159419357776642","0.48632633686065674","0.48632633686065674","0.48632633686065674","0.8073722124099731","0.8073722124099731","0.8073722124099731","0.5025006532669067","0.5025006532669067","0.5025006532669067","0.21812328696250916","0.21812328696250916","0.21812328696250916","0.059767503291368484","0.059767503291368484","0.059767503291368484","0.04246741905808449","0.04246741905808449","0.04246741905808449"
"544","1.3064007312059402","0.3093699514865875","2.303431510925293","2.2977195978164673","2.29182505607605","2.3036141395568848","2.2617220878601074","2.2208590507507324","2.3025851249694824","2.202455759048462","2.1023263931274414","2.3025851249694824","2.189713478088379","2.189713478088379","2.189713478088379","1.1299383640289307","1.1299383640289307","1.1299383640289307","1.1939072012901306","0.6848406791687012","1.70297372341156","0.591693788766861","0.33869534730911255","0.8446922302246094","0.2676152437925339","0.15662738680839539","0.37860310077667236","0.7822755575180054","0.7822755575180054","0.7822755575180054","0.5109778642654419","0.5109778642654419","0.5109778642654419","0.28661972284317017","0.28661972284317017","0.28661972284317017","0.2335372120141983","0.2335372120141983","0.2335372120141983","0.12747818231582642","0.12747818231582642","0.12747818231582642","0.5246864557266235","0.5246864557266235","0.5246864557266235","0.9341625571250916","0.9341625571250916","0.9341625571250916","0.654278039932251","0.654278039932251","0.654278039932251","0.37483513355255127","0.37483513355255127","0.37483513355255127","0.14923861622810364","0.14923861622810364","0.14923861622810364","0.09660835564136505","0.09660835564136505","0.09660835564136505"
"625","1.2768534123897552","0.25005263090133667","2.303654193878174","2.2864537239074707","2.266496181488037","2.3064112663269043","2.2413835525512695","2.1801819801330566","2.3025851249694824","2.1999140977859497","2.097243070602417","2.3025851249694824","2.3069400787353516","2.3069400787353516","2.3069400787353516","0.9729297757148743","0.9729297757148743","0.9729297757148743","1.158803105354309","0.602705717086792","1.7149004936218262","0.5292422473430634","0.29128217697143555","0.7672023177146912","0.2096218541264534","0.15696527063846588","0.2622784376144409","0.735822319984436","0.735822319984436","0.735822319984436","0.48445022106170654","0.48445022106170654","0.48445022106170654","0.2103201001882553","0.2103201001882553","0.2103201001882553","0.1005394458770752","0.1005394458770752","0.1005394458770752","0.09670281410217285","0.09670281410217285","0.09670281410217285","0.46176162362098694","0.46176162362098694","0.46176162362098694","0.7967236638069153","0.7967236638069153","0.7967236638069153","0.43167823553085327","0.43167823553085327","0.43167823553085327","0.27439385652542114","0.27439385652542114","0.27439385652542114","0.11582741886377335","0.11582741886377335","0.11582741886377335","0.06390630453824997","0.06390630453824997","0.06390630453824997"
"626","1.3364532887935638","0.37257641553878784","2.30033016204834","2.3040329217910767","2.3025851249694824","2.305480718612671","2.279983878135681","2.25738263130188","2.3025851249694824","2.261201500892639","2.2255990505218506","2.2968039512634277","2.2805542945861816","2.2805542945861816","2.2805542945861816","0.9872552752494812","0.9872552752494812","0.9872552752494812","1.2023610472679138","0.6525458097457886","1.752176284790039","0.7142306566238403","0.32767176628112793","1.1007895469665527","0.22412002086639404","0.18290358781814575","0.26533645391464233","0.7870805263519287","0.7870805263519287","0.7870805263519287","0.5613046884536743","0.5613046884536743","0.5613046884536743","0.3185498118400574","0.3185498118400574","0.3185498118400574","0.374198853969574","0.374198853969574","0.374198853969574","0.15091334283351898","0.15091334283351898","0.15091334283351898","0.5173107385635376","0.5173107385635376","0.5173107385635376","0.8487555980682373","0.8487555980682373","0.8487555980682373","0.6264534592628479","0.6264534592628479","0.6264534592628479","0.3543984293937683","0.3543984293937683","0.3543984293937683","0.1409088671207428","0.1409088671207428","0.1409088671207428","0.10072962939739227","0.10072962939739227","0.10072962939739227"
"627","1.2816138863563538","0.26524198055267334","2.297985792160034","2.299535870552063","2.2988216876983643","2.3002500534057617","2.263424873352051","2.224264621734619","2.3025851249694824","2.2185840606689453","2.136845111846924","2.300323009490967","2.273735761642456","2.273735761642456","2.273735761642456","1.012589454650879","1.012589454650879","1.012589454650879","1.2140847146511078","0.6584058403968811","1.7697635889053345","0.6138030290603638","0.28927505016326904","0.9383310079574585","0.22916416078805923","0.10952861607074738","0.3487997055053711","0.9402197599411011","0.9402197599411011","0.9402197599411011","0.518202543258667","0.518202543258667","0.518202543258667","0.23081038892269135","0.23081038892269135","0.23081038892269135","0.138065904378891","0.138065904378891","0.138065904378891","0.1155947670340538","0.1155947670340538","0.1155947670340538","0.4404410719871521","0.4404410719871521","0.4404410719871521","0.8018895983695984","0.8018895983695984","0.8018895983695984","0.5550364255905151","0.5550364255905151","0.5550364255905151","0.2576684355735779","0.2576684355735779","0.2576684355735779","0.07953473925590515","0.07953473925590515","0.07953473925590515","0.04883003607392311","0.04883003607392311","0.04883003607392311"
"628","1.2448108792304993","0.18656861782073975","2.303053140640259","2.2569552659988403","2.2113254070281982","2.3025851249694824","2.1958842277526855","2.0891833305358887","2.3025851249694824","2.224382162094116","2.142549514770508","2.3062148094177246","2.2464194297790527","2.2464194297790527","2.2464194297790527","0.9829699993133545","0.9829699993133545","0.9829699993133545","1.2254846096038818","0.6199620962142944","1.8310071229934692","0.6203886196017265","0.23958490788936615","1.001192331314087","0.22365174442529678","0.1320682018995285","0.31523528695106506","0.7211918830871582","0.7211918830871582","0.7211918830871582","0.5268869996070862","0.5268869996070862","0.5268869996070862","0.1845160722732544","0.1845160722732544","0.1845160722732544","0.1705876588821411","0.1705876588821411","0.1705876588821411","0.08567944169044495","0.08567944169044495","0.08567944169044495","0.46029067039489746","0.46029067039489746","0.46029067039489746","0.7572081089019775","0.7572081089019775","0.7572081089019775","0.49557432532310486","0.49557432532310486","0.49557432532310486","0.30667078495025635","0.30667078495025635","0.30667078495025635","0.10235289484262466","0.10235289484262466","0.10235289484262466","0.07324597984552383","0.07324597984552383","0.07324597984552383"
"629","1.3081566393375397","0.31556636095046997","2.3007469177246094","2.32188081741333","2.3035635948181152","2.340198040008545","2.275333523750305","2.248081922531128","2.3025851249694824","2.298139810562134","2.293694496154785","2.3025851249694824","2.282142162322998","2.282142162322998","2.282142162322998","1.0251038074493408","1.0251038074493408","1.0251038074493408","1.3066378831863403","0.7293165922164917","1.883959174156189","0.7830922901630402","0.33996886014938354","1.2262157201766968","0.28385158628225327","0.14576007425785065","0.4219430983066559","0.8142781853675842","0.8142781853675842","0.8142781853675842","0.5099220275878906","0.5099220275878906","0.5099220275878906","0.2761716842651367","0.2761716842651367","0.2761716842651367","0.18031297624111176","0.18031297624111176","0.18031297624111176","0.11618534475564957","0.11618534475564957","0.11618534475564957","0.5014044046401978","0.5014044046401978","0.5014044046401978","0.810462236404419","0.810462236404419","0.810462236404419","0.6012774109840393","0.6012774109840393","0.6012774109840393","0.22356367111206055","0.22356367111206055","0.22356367111206055","0.054607268422842026","0.054607268422842026","0.054607268422842026","0.0403512604534626","0.0403512604534626","0.0403512604534626"
"630","1.2851303964853287","0.26897647976875305","2.3012843132019043","2.320611000061035","2.305656909942627","2.3355650901794434","2.2157704830169678","2.128955841064453","2.3025851249694824","2.2583982944488525","2.2142133712768555","2.3025832176208496","2.353219985961914","2.353219985961914","2.353219985961914","1.0089943408966064","1.0089943408966064","1.0089943408966064","1.264965832233429","0.6613709926605225","1.8685606718063354","0.5626436620950699","0.23510268330574036","0.8901846408843994","0.2984258458018303","0.14431677758693695","0.45253491401672363","0.7384324073791504","0.7384324073791504","0.7384324073791504","0.6171681880950928","0.6171681880950928","0.6171681880950928","0.4201034903526306","0.4201034903526306","0.4201034903526306","0.1626499891281128","0.1626499891281128","0.1626499891281128","0.12426772713661194","0.12426772713661194","0.12426772713661194","0.445831298828125","0.445831298828125","0.445831298828125","0.7755801677703857","0.7755801677703857","0.7755801677703857","0.5811277627944946","0.5811277627944946","0.5811277627944946","0.3198549151420593","0.3198549151420593","0.3198549151420593","0.20328226685523987","0.20328226685523987","0.20328226685523987","0.054377712309360504","0.054377712309360504","0.054377712309360504"
"631","1.3142168521881104","0.3257570266723633","2.3026766777038574","2.293614149093628","2.2734017372131348","2.313826560974121","2.292850971221924","2.2831168174743652","2.3025851249694824","2.3353404998779297","2.3025851249694824","2.368095874786377","2.2778220176696777","2.2778220176696777","2.2778220176696777","0.9894388318061829","0.9894388318061829","0.9894388318061829","1.309483379125595","0.6978005766868591","1.921166181564331","0.6152808666229248","0.311723530292511","0.9188382029533386","0.3097541332244873","0.16073811054229736","0.45877015590667725","0.8221086263656616","0.8221086263656616","0.8221086263656616","0.599095344543457","0.599095344543457","0.599095344543457","0.3381112217903137","0.3381112217903137","0.3381112217903137","0.1412375122308731","0.1412375122308731","0.1412375122308731","0.06584055721759796","0.06584055721759796","0.06584055721759796","0.48285597562789917","0.48285597562789917","0.48285597562789917","0.8272740840911865","0.8272740840911865","0.8272740840911865","0.6207187175750732","0.6207187175750732","0.6207187175750732","0.2570526897907257","0.2570526897907257","0.2570526897907257","0.16046811640262604","0.16046811640262604","0.16046811640262604","0.07471901178359985","0.07471901178359985","0.07471901178359985"
"632","1.2831235826015472","0.2639285922050476","2.302318572998047","2.287116765975952","2.2681450843811035","2.306088447570801","2.22589111328125","2.1491971015930176","2.3025851249694824","2.259737253189087","2.219062328338623","2.300412178039551","2.1958189010620117","2.1958189010620117","2.1958189010620117","1.032426118850708","1.032426118850708","1.032426118850708","1.294392615556717","0.6782726645469666","1.9105125665664673","0.6810358911752701","0.25878027081489563","1.1032915115356445","0.2578720599412918","0.10870960354804993","0.4070345163345337","0.7200918793678284","0.7200918793678284","0.7200918793678284","0.603852391242981","0.603852391242981","0.603852391242981","0.3729742467403412","0.3729742467403412","0.3729742467403412","0.13561654090881348","0.13561654090881348","0.13561654090881348","0.13367974758148193","0.13367974758148193","0.13367974758148193","0.4194797873497009","0.4194797873497009","0.4194797873497009","0.7807960510253906","0.7807960510253906","0.7807960510253906","0.5761229395866394","0.5761229395866394","0.5761229395866394","0.31383806467056274","0.31383806467056274","0.31383806467056274","0.1605735570192337","0.1605735570192337","0.1605735570192337","0.10045699775218964","0.10045699775218964","0.10045699775218964"
"633","1.2318839877843857","0.16126033663749695","2.3025076389312744","2.2935917377471924","2.2845983505249023","2.3025851249694824","2.2648147344589233","2.2270443439483643","2.3025851249694824","2.171194076538086","2.0398030281066895","2.3025851249694824","2.246328830718994","2.246328830718994","2.246328830718994","1.0002961158752441","1.0002961158752441","1.0002961158752441","1.27514186501503","0.6418383717536926","1.9084453582763672","0.6296044439077377","0.2382957637310028","1.0209131240844727","0.1862366534769535","0.06070766597986221","0.3117656409740448","0.6994439363479614","0.6994439363479614","0.6994439363479614","0.4743197560310364","0.4743197560310364","0.4743197560310364","0.18917366862297058","0.18917366862297058","0.18917366862297058","0.05283108353614807","0.05283108353614807","0.05283108353614807","0.06324183940887451","0.06324183940887451","0.06324183940887451","0.3771592080593109","0.3771592080593109","0.3771592080593109","0.7122339010238647","0.7122339010238647","0.7122339010238647","0.6357414722442627","0.6357414722442627","0.6357414722442627","0.17468665540218353","0.17468665540218353","0.17468665540218353","0.04713572561740875","0.04713572561740875","0.04713572561740875","0.008627109229564667","0.008627109229564667","0.008627109229564667"
"634","1.3996524661779404","0.49692198634147644","2.3023829460144043","2.267743945121765","2.2296555042266846","2.3058323860168457","2.2567620277404785","2.2109389305114746","2.3025851249694824","2.2616405487060547","2.2210824489593506","2.302198648452759","2.1866202354431152","2.1866202354431152","2.1866202354431152","1.0757663249969482","1.0757663249969482","1.0757663249969482","1.4048760533332825","0.8255053758621216","1.9842467308044434","0.7715089023113251","0.41061288118362427","1.1324049234390259","0.4846727252006531","0.3394145965576172","0.629930853843689","0.9657949209213257","0.9657949209213257","0.9657949209213257","0.6740624904632568","0.6740624904632568","0.6740624904632568","0.5083309412002563","0.5083309412002563","0.5083309412002563","0.46146687865257263","0.46146687865257263","0.46146687865257263","0.3498210906982422","0.3498210906982422","0.3498210906982422","0.6124945878982544","0.6124945878982544","0.6124945878982544","0.9223706126213074","0.9223706126213074","0.9223706126213074","0.7442096471786499","0.7442096471786499","0.7442096471786499","0.4571923017501831","0.4571923017501831","0.4571923017501831","0.35599827766418457","0.35599827766418457","0.35599827766418457","0.16877920925617218","0.16877920925617218","0.16877920925617218"
"715","1.2805751860141754","0.26063138246536255","2.3005189895629883","2.3046950101852417","2.295419931411743","2.3139700889587402","2.212464451789856","2.1223437786102295","2.3025851249694824","2.3205233812332153","2.297578811645508","2.343467950820923","2.381136417388916","2.381136417388916","2.381136417388916","0.9901016354560852","0.9901016354560852","0.9901016354560852","1.3168489634990692","0.689967930316925","1.9437299966812134","0.6345416605472565","0.32216233015060425","0.9469209909439087","0.3100309520959854","0.14717170596122742","0.4728901982307434","0.876672625541687","0.876672625541687","0.876672625541687","0.44117873907089233","0.44117873907089233","0.44117873907089233","0.2772265374660492","0.2772265374660492","0.2772265374660492","0.23390978574752808","0.23390978574752808","0.23390978574752808","0.05868154764175415","0.05868154764175415","0.05868154764175415","0.40910184383392334","0.40910184383392334","0.40910184383392334","0.7568234205245972","0.7568234205245972","0.7568234205245972","0.5236648917198181","0.5236648917198181","0.5236648917198181","0.3286082148551941","0.3286082148551941","0.3286082148551941","0.08469975739717484","0.08469975739717484","0.08469975739717484","0.049449242651462555","0.049449242651462555","0.049449242651462555"
"716","1.3447930812835693","0.38689112663269043","2.3026950359344482","2.3126862049102783","2.3025851249694824","2.322787284851074","2.3263930082321167","2.3025851249694824","2.350200891494751","2.2403385639190674","2.1784820556640625","2.3021950721740723","2.336315155029297","2.336315155029297","2.336315155029297","1.0354117155075073","1.0354117155075073","1.0354117155075073","1.3278335332870483","0.7099014520645142","1.9457656145095825","0.7783299386501312","0.4650816321372986","1.0915782451629639","0.34342672675848007","0.13580982387065887","0.5510436296463013","0.7842333912849426","0.7842333912849426","0.7842333912849426","0.5864092111587524","0.5864092111587524","0.5864092111587524","0.36709916591644287","0.36709916591644287","0.36709916591644287","0.23520565032958984","0.23520565032958984","0.23520565032958984","0.058341920375823975","0.058341920375823975","0.058341920375823975","0.4643874168395996","0.4643874168395996","0.4643874168395996","0.904874324798584","0.904874324798584","0.904874324798584","0.7671799659729004","0.7671799659729004","0.7671799659729004","0.29917433857917786","0.29917433857917786","0.29917433857917786","0.0738048106431961","0.0738048106431961","0.0738048106431961","0.03270851448178291","0.03270851448178291","0.03270851448178291"
"717","1.270138531923294","0.23699623346328735","2.303280830383301","2.3028228282928467","2.3026928901672363","2.302952766418457","2.207066535949707","2.1115479469299316","2.3025851249694824","2.1898386478424072","2.0867931842803955","2.292884111404419","2.31630802154541","2.31630802154541","2.31630802154541","0.9880461096763611","0.9880461096763611","0.9880461096763611","1.31866917014122","0.6476499438285828","1.9896883964538574","0.6145905703306198","0.2209322154521942","1.0082489252090454","0.20530669204890728","0.0608350895345211","0.34977829456329346","0.7340483069419861","0.7340483069419861","0.7340483069419861","0.4746623635292053","0.4746623635292053","0.4746623635292053","0.2622736394405365","0.2622736394405365","0.2622736394405365","0.09162631630897522","0.09162631630897522","0.09162631630897522","0.023951455950737","0.023951455950737","0.023951455950737","0.3686230778694153","0.3686230778694153","0.3686230778694153","0.809281587600708","0.809281587600708","0.809281587600708","0.5564367175102234","0.5564367175102234","0.5564367175102234","0.2316443920135498","0.2316443920135498","0.2316443920135498","0.05578489974141121","0.05578489974141121","0.05578489974141121","0.032746993005275726","0.032746993005275726","0.032746993005275726"
"718","1.307591661810875","0.31676074862480164","2.2984225749969482","2.289935827255249","2.276737689971924","2.303133964538574","2.298780679702759","2.294976234436035","2.3025851249694824","2.2374905347824097","2.173335552215576","2.301645517349243","2.260711193084717","2.260711193084717","2.260711193084717","1.0477237701416016","1.0477237701416016","1.0477237701416016","1.3442457914352417","0.6662530899047852","2.0222384929656982","0.7300453186035156","0.2686755657196045","1.1914150714874268","0.24625083804130554","0.06646287441253662","0.42603880167007446","0.7885626554489136","0.7885626554489136","0.7885626554489136","0.5972945094108582","0.5972945094108582","0.5972945094108582","0.365713894367218","0.365713894367218","0.365713894367218","0.14514079689979553","0.14514079689979553","0.14514079689979553","0.10610073804855347","0.10610073804855347","0.10610073804855347","0.4362255930900574","0.4362255930900574","0.4362255930900574","0.8848129510879517","0.8848129510879517","0.8848129510879517","0.7619960308074951","0.7619960308074951","0.7619960308074951","0.2880415916442871","0.2880415916442871","0.2880415916442871","0.10420921444892883","0.10420921444892883","0.10420921444892883","0.09764793515205383","0.09764793515205383","0.09764793515205383"
"719","1.3917958438396454","0.48157328367233276","2.302018404006958","2.2817130088806152","2.25791072845459","2.3055152893066406","2.289389729499817","2.2761943340301514","2.3025851249694824","2.2088454961776733","2.1151058673858643","2.3025851249694824","2.3286726474761963","2.3286726474761963","2.3286726474761963","1.1205205917358398","1.1205205917358398","1.1205205917358398","1.3672800660133362","0.7280155420303345","2.006544589996338","0.8013808727264404","0.4391286373138428","1.163633108139038","0.5318569988012314","0.36354342103004456","0.7001705765724182","0.9259531497955322","0.9259531497955322","0.9259531497955322","0.6935747861862183","0.6935747861862183","0.6935747861862183","0.39552757143974304","0.39552757143974304","0.39552757143974304","0.23364794254302979","0.23364794254302979","0.23364794254302979","0.15397243201732635","0.15397243201732635","0.15397243201732635","0.5178900957107544","0.5178900957107544","0.5178900957107544","0.9667575359344482","0.9667575359344482","0.9667575359344482","0.7173750400543213","0.7173750400543213","0.7173750400543213","0.46985870599746704","0.46985870599746704","0.46985870599746704","0.29939499497413635","0.29939499497413635","0.29939499497413635","0.13279981911182404","0.13279981911182404","0.13279981911182404"
"720","1.2648834958672523","0.2271854430437088","2.302581548690796","2.3114118576049805","2.2991137504577637","2.3237099647521973","2.3429291248321533","2.3025851249694824","2.383273124694824","2.338643431663513","2.3028576374053955","2.374429225921631","2.3020734786987305","2.3020734786987305","2.3020734786987305","1.0595123767852783","1.0595123767852783","1.0595123767852783","1.3682441413402557","0.6836399435997009","2.0528483390808105","0.7100825905799866","0.3297368288040161","1.090428352355957","0.29794755205512047","0.11038403958082199","0.48551106452941895","0.7229031920433044","0.7229031920433044","0.7229031920433044","0.4600491523742676","0.4600491523742676","0.4600491523742676","0.2717852294445038","0.2717852294445038","0.2717852294445038","0.19999897480010986","0.19999897480010986","0.19999897480010986","0.056840650737285614","0.056840650737285614","0.056840650737285614","0.38035762310028076","0.38035762310028076","0.38035762310028076","0.7894359230995178","0.7894359230995178","0.7894359230995178","0.5563169717788696","0.5563169717788696","0.5563169717788696","0.22044430673122406","0.22044430673122406","0.22044430673122406","0.09788970649242401","0.09788970649242401","0.09788970649242401","0.053859733045101166","0.053859733045101166","0.053859733045101166"
"721","1.31021286547184","0.31864073872566223","2.3017849922180176","2.3249908685684204","2.3039774894714355","2.3460042476654053","2.2179534435272217","2.133321762084961","2.3025851249694824","2.320219039916992","2.3025851249694824","2.337852954864502","2.3687212467193604","2.3687212467193604","2.3687212467193604","1.0207940340042114","1.0207940340042114","1.0207940340042114","1.3772613406181335","0.7294000387191772","2.02512264251709","0.6334037482738495","0.2928857207298279","0.9739217758178711","0.3805467560887337","0.19999398291110992","0.5610995292663574","0.8098013997077942","0.8098013997077942","0.8098013997077942","0.6117714047431946","0.6117714047431946","0.6117714047431946","0.3237425982952118","0.3237425982952118","0.3237425982952118","0.2736770510673523","0.2736770510673523","0.2736770510673523","0.17581871151924133","0.17581871151924133","0.17581871151924133","0.42642727494239807","0.42642727494239807","0.42642727494239807","0.7811398506164551","0.7811398506164551","0.7811398506164551","0.5461100339889526","0.5461100339889526","0.5461100339889526","0.30306005477905273","0.30306005477905273","0.30306005477905273","0.1350945085287094","0.1350945085287094","0.1350945085287094","0.14093844592571259","0.14093844592571259","0.14093844592571259"
"722","1.2789275348186493","0.25645703077316284","2.3013980388641357","2.356604218482971","2.3036928176879883","2.409515619277954","2.336578607559204","2.3025851249694824","2.370572090148926","2.231438994407654","2.160292863845825","2.3025851249694824","2.3305249214172363","2.3305249214172363","2.3305249214172363","1.005129337310791","1.005129337310791","1.005129337310791","1.337494969367981","0.6646811962127686","2.0103087425231934","0.6587664783000946","0.2774253487586975","1.0401076078414917","0.20777585729956627","0.06111260503530502","0.3544391095638275","0.7188898324966431","0.7188898324966431","0.7188898324966431","0.46008843183517456","0.46008843183517456","0.46008843183517456","0.24539005756378174","0.24539005756378174","0.24539005756378174","0.17397385835647583","0.17397385835647583","0.17397385835647583","0.1860181838274002","0.1860181838274002","0.1860181838274002","0.48307573795318604","0.48307573795318604","0.48307573795318604","0.7251116633415222","0.7251116633415222","0.7251116633415222","0.5197697281837463","0.5197697281837463","0.5197697281837463","0.26492971181869507","0.26492971181869507","0.26492971181869507","0.09145085513591766","0.09145085513591766","0.09145085513591766","0.049609072506427765","0.049609072506427765","0.049609072506427765"
"723","1.2885569334030151","0.2773301601409912","2.299783706665039","2.280583620071411","2.257741928100586","2.3034253120422363","2.226196765899658","2.149808406829834","2.3025851249694824","2.2758736610412598","2.249162197113037","2.3025851249694824","2.344074249267578","2.344074249267578","2.344074249267578","1.0534987449645996","1.0534987449645996","1.0534987449645996","1.4072881937026978","0.8099191188812256","2.00465726852417","0.7157485634088516","0.3266954720020294","1.1048016548156738","0.3431011661887169","0.16835986077785492","0.5178424715995789","0.8098663091659546","0.8098663091659546","0.8098663091659546","0.59885573387146","0.59885573387146","0.59885573387146","0.42897140979766846","0.42897140979766846","0.42897140979766846","0.31749236583709717","0.31749236583709717","0.31749236583709717","0.1281862109899521","0.1281862109899521","0.1281862109899521","0.44742679595947266","0.44742679595947266","0.44742679595947266","0.7878004312515259","0.7878004312515259","0.7878004312515259","0.6342006921768188","0.6342006921768188","0.6342006921768188","0.26304349303245544","0.26304349303245544","0.26304349303245544","0.25241559743881226","0.25241559743881226","0.25241559743881226","0.08273075520992279","0.08273075520992279","0.08273075520992279"
"804","1.2744554579257965","0.2450898289680481","2.303821086883545","2.2547011375427246","2.206817150115967","2.3025851249694824","2.310450792312622","2.3025851249694824","2.3183164596557617","2.3266448974609375","2.3025851249694824","2.3507046699523926","2.2359397411346436","2.2359397411346436","2.2359397411346436","1.0054634809494019","1.0054634809494019","1.0054634809494019","1.3215157389640808","0.6102246046066284","2.032806873321533","0.6539971977472305","0.30435529351234436","1.0036391019821167","0.24960195273160934","0.11885957419872284","0.38034433126449585","0.7508442401885986","0.7508442401885986","0.7508442401885986","0.5470280647277832","0.5470280647277832","0.5470280647277832","0.2542526125907898","0.2542526125907898","0.2542526125907898","0.1276378333568573","0.1276378333568573","0.1276378333568573","0.12204000353813171","0.12204000353813171","0.12204000353813171","0.3898021876811981","0.3898021876811981","0.3898021876811981","0.7899380922317505","0.7899380922317505","0.7899380922317505","0.6329232454299927","0.6329232454299927","0.6329232454299927","0.26006630063056946","0.26006630063056946","0.26006630063056946","0.08414735645055771","0.08414735645055771","0.08414735645055771","0.05001908168196678","0.05001908168196678","0.05001908168196678"
"805","1.260395422577858","0.2185840904712677","2.3022067546844482","2.3155949115753174","2.299650192260742","2.3315396308898926","2.2818973064422607","2.261209487915039","2.3025851249694824","2.2257065773010254","2.153007984161377","2.298405170440674","2.2836451530456543","2.2836451530456543","2.2836451530456543","1.023922324180603","1.023922324180603","1.023922324180603","1.358606606721878","0.664579451084137","2.052633762359619","0.7585713267326355","0.28228652477264404","1.234856128692627","0.3404601663351059","0.15517541766166687","0.5257449150085449","0.6622791886329651","0.6622791886329651","0.6622791886329651","0.5516160726547241","0.5516160726547241","0.5516160726547241","0.32721713185310364","0.32721713185310364","0.32721713185310364","0.17773115634918213","0.17773115634918213","0.17773115634918213","0.11080565303564072","0.11080565303564072","0.11080565303564072","0.34023964405059814","0.34023964405059814","0.34023964405059814","0.8317608833312988","0.8317608833312988","0.8317608833312988","0.6913517713546753","0.6913517713546753","0.6913517713546753","0.30081942677497864","0.30081942677497864","0.30081942677497864","0.13630318641662598","0.13630318641662598","0.13630318641662598","0.06270801275968552","0.06270801275968552","0.06270801275968552"
"806","1.270248904824257","0.23741653561592102","2.3030812740325928","2.276843786239624","2.2511024475097656","2.3025851249694824","2.2971173524856567","2.291649580001831","2.3025851249694824","2.3070006370544434","2.3048782348632812","2.3091230392456055","2.186772108078003","2.186772108078003","2.186772108078003","1.0215423107147217","1.0215423107147217","1.0215423107147217","1.335407555103302","0.6483265161514282","2.022488594055176","0.7315712869167328","0.262096107006073","1.2010464668273926","0.29344339668750763","0.17780113220214844","0.4090856611728668","0.7147464752197266","0.7147464752197266","0.7147464752197266","0.5363174676895142","0.5363174676895142","0.5363174676895142","0.34301209449768066","0.34301209449768066","0.34301209449768066","0.1529078185558319","0.1529078185558319","0.1529078185558319","0.09459292888641357","0.09459292888641357","0.09459292888641357","0.32526612281799316","0.32526612281799316","0.32526612281799316","0.8115257024765015","0.8115257024765015","0.8115257024765015","0.5638190507888794","0.5638190507888794","0.5638190507888794","0.25553685426712036","0.25553685426712036","0.25553685426712036","0.15297482907772064","0.15297482907772064","0.15297482907772064","0.11702355742454529","0.11702355742454529","0.11702355742454529"
"807","1.2709733322262764","0.24255086481571198","2.299395799636841","2.3378714323043823","2.3040425777435303","2.3717002868652344","2.2861998081207275","2.2698144912719727","2.3025851249694824","2.3220008611679077","2.3017401695251465","2.342261552810669","2.1756670475006104","2.1756670475006104","2.1756670475006104","1.0468802452087402","1.0468802452087402","1.0468802452087402","1.4045971035957336","0.7482653856277466","2.0609288215637207","0.7914683222770691","0.3711380958557129","1.2117985486984253","0.31443075835704803","0.09295567870140076","0.5359058380126953","0.802374005317688","0.802374005317688","0.802374005317688","0.5049249529838562","0.5049249529838562","0.5049249529838562","0.26004737615585327","0.26004737615585327","0.26004737615585327","0.16498751938343048","0.16498751938343048","0.16498751938343048","0.0624752901494503","0.0624752901494503","0.0624752901494503","0.41981542110443115","0.41981542110443115","0.41981542110443115","0.8821386098861694","0.8821386098861694","0.8821386098861694","0.5869375467300415","0.5869375467300415","0.5869375467300415","0.3266421854496002","0.3266421854496002","0.3266421854496002","0.05785291641950607","0.05785291641950607","0.05785291641950607","0.038847919553518295","0.038847919553518295","0.038847919553518295"
"808","1.285341203212738","0.2691301107406616","2.3015522956848145","2.3065497875213623","2.3023018836975098","2.310797691345215","2.256434917449951","2.21028470993042","2.3025851249694824","2.3100969791412354","2.3025851249694824","2.3176088333129883","2.3175785541534424","2.3175785541534424","2.3175785541534424","1.1499969959259033","1.1499969959259033","1.1499969959259033","1.3878635168075562","0.69769287109375","2.0780341625213623","0.7899922579526901","0.40887877345085144","1.1711057424545288","0.48642702400684357","0.2335151731967926","0.7393388748168945","0.7896252870559692","0.7896252870559692","0.7896252870559692","0.6745849251747131","0.6745849251747131","0.6745849251747131","0.4336635172367096","0.4336635172367096","0.4336635172367096","0.2611958980560303","0.2611958980560303","0.2611958980560303","0.2482508420944214","0.2482508420944214","0.2482508420944214","0.3819247782230377","0.3819247782230377","0.3819247782230377","0.8368387818336487","0.8368387818336487","0.8368387818336487","0.6328734755516052","0.6328734755516052","0.6328734755516052","0.26923108100891113","0.26923108100891113","0.26923108100891113","0.1472850739955902","0.1472850739955902","0.1472850739955902","0.07759614288806915","0.07759614288806915","0.07759614288806915"
"809","1.3005276918411255","0.30011487007141113","2.30094051361084","2.296495199203491","2.2883715629577637","2.3046188354492188","2.288297653198242","2.274010181427002","2.3025851249694824","2.220660090446472","2.138735055923462","2.3025851249694824","2.3350322246551514","2.3350322246551514","2.3350322246551514","1.2421776056289673","1.2421776056289673","1.2421776056289673","1.3898522853851318","0.7016243934631348","2.078080177307129","0.8316330164670944","0.2500234544277191","1.4132425785064697","0.44830404222011566","0.18455585837364197","0.7120522260665894","0.6919666528701782","0.6919666528701782","0.6919666528701782","0.5409642457962036","0.5409642457962036","0.5409642457962036","0.3020203113555908","0.3020203113555908","0.3020203113555908","0.14655731618404388","0.14655731618404388","0.14655731618404388","0.10188913345336914","0.10188913345336914","0.10188913345336914","0.3708331882953644","0.3708331882953644","0.3708331882953644","0.8042395114898682","0.8042395114898682","0.8042395114898682","0.6037368178367615","0.6037368178367615","0.6037368178367615","0.2662207782268524","0.2662207782268524","0.2662207782268524","0.08533859252929688","0.08533859252929688","0.08533859252929688","0.08198307454586029","0.08198307454586029","0.08198307454586029"
"810","1.311366617679596","0.32199084758758545","2.3007423877716064","2.2908811569213867","2.2835631370544434","2.29819917678833","2.265225887298584","2.2278666496276855","2.3025851249694824","2.1727850437164307","2.047487735748291","2.2980823516845703","2.1737730503082275","2.1737730503082275","2.1737730503082275","1.2013813257217407","1.2013813257217407","1.2013813257217407","1.3931875824928284","0.7038284540176392","2.0825467109680176","0.7728917300701141","0.3753930926322937","1.1703903675079346","0.4079096242785454","0.20022736489772797","0.6155918836593628","0.7761465311050415","0.7761465311050415","0.7761465311050415","0.49880826473236084","0.49880826473236084","0.49880826473236084","0.3787282407283783","0.3787282407283783","0.3787282407283783","0.20960365235805511","0.20960365235805511","0.20960365235805511","0.08626143634319305","0.08626143634319305","0.08626143634319305","0.3901439607143402","0.3901439607143402","0.3901439607143402","0.8113574385643005","0.8113574385643005","0.8113574385643005","0.6160333156585693","0.6160333156585693","0.6160333156585693","0.4306202530860901","0.4306202530860901","0.4306202530860901","0.24119669198989868","0.24119669198989868","0.24119669198989868","0.043683744966983795","0.043683744966983795","0.043683744966983795"
"811","1.2482802718877792","0.19465157389640808","2.3019089698791504","2.343084931373596","2.3025851249694824","2.38358473777771","2.24562668800354","2.1886682510375977","2.3025851249694824","2.242164373397827","2.181743621826172","2.3025851249694824","2.3263275623321533","2.3263275623321533","2.3263275623321533","1.1375354528427124","1.1375354528427124","1.1375354528427124","1.3485908806324005","0.6459394097328186","2.0512423515319824","0.7253557741641998","0.3125036358833313","1.1382079124450684","0.24542861990630627","0.043251898139715195","0.44760534167289734","0.6795907020568848","0.6795907020568848","0.6795907020568848","0.543060302734375","0.543060302734375","0.543060302734375","0.24362331628799438","0.24362331628799438","0.24362331628799438","0.104960136115551","0.104960136115551","0.104960136115551","0.05434331297874451","0.05434331297874451","0.05434331297874451","0.3373839855194092","0.3373839855194092","0.3373839855194092","0.825446605682373","0.825446605682373","0.825446605682373","0.47463279962539673","0.47463279962539673","0.47463279962539673","0.2372765839099884","0.2372765839099884","0.2372765839099884","0.05521862953901291","0.05521862953901291","0.05521862953901291","0.04690549522638321","0.04690549522638321","0.04690549522638321"
"812","1.3290261775255203","0.35727062821388245","2.300781726837158","2.3526662588119507","2.3022260665893555","2.403106451034546","2.320110559463501","2.3025851249694824","2.3376359939575195","2.2465479373931885","2.191089153289795","2.302006721496582","2.331662893295288","2.331662893295288","2.331662893295288","1.230378270149231","1.230378270149231","1.230378270149231","1.3863070011138916","0.7080602645874023","2.064553737640381","0.7317238450050354","0.3451799154281616","1.1182677745819092","0.4364047572016716","0.09963826835155487","0.7731712460517883","0.8060070276260376","0.8060070276260376","0.8060070276260376","0.6191890239715576","0.6191890239715576","0.6191890239715576","0.36680835485458374","0.36680835485458374","0.36680835485458374","0.16452375054359436","0.16452375054359436","0.16452375054359436","0.12779861688613892","0.12779861688613892","0.12779861688613892","0.3392566442489624","0.3392566442489624","0.3392566442489624","0.8356457352638245","0.8356457352638245","0.8356457352638245","0.6883358955383301","0.6883358955383301","0.6883358955383301","0.3789864182472229","0.3789864182472229","0.3789864182472229","0.12374244630336761","0.12374244630336761","0.12374244630336761","0.060814931988716125","0.060814931988716125","0.060814931988716125"

==> data/mnist/va_epoch.csv <==
"Step","normal_mnist_lr_0.0001 - va_epoch","normal_mnist_lr_0.0001 - va_epoch__MIN","normal_mnist_lr_0.0001 - va_epoch__MAX"," one_bit_mnist_median_lr_0.1 - va_epoch"," one_bit_mnist_median_lr_0.1 - va_epoch__MIN"," one_bit_mnist_median_lr_0.1 - va_epoch__MAX"," one_bit_mnist_median_lr_0.05 - va_epoch"," one_bit_mnist_median_lr_0.05 - va_epoch__MIN"," one_bit_mnist_median_lr_0.05 - va_epoch__MAX"," one_bit_mnist_mean_lr_0.05 - va_epoch"," one_bit_mnist_mean_lr_0.05 - va_epoch__MIN"," one_bit_mnist_mean_lr_0.05 - va_epoch__MAX"," one_bit_mnist_mean_lr_0.1 - va_epoch"," one_bit_mnist_mean_lr_0.1 - va_epoch__MIN"," one_bit_mnist_mean_lr_0.1 - va_epoch__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - va_epoch","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - va_epoch__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - va_epoch__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - va_epoch","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - va_epoch__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - va_epoch__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - va_epoch","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - va_epoch__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - va_epoch__MAX","BitNet_mnist_mean_lr_0.001 - va_epoch","BitNet_mnist_mean_lr_0.001 - va_epoch__MIN","BitNet_mnist_mean_lr_0.001 - va_epoch__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - va_epoch","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - va_epoch__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - va_epoch__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - va_epoch","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - va_epoch__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - va_epoch__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - va_epoch","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - va_epoch__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - va_epoch__MAX","one_bit_mnist_mean_lr_0.01 - va_epoch","one_bit_mnist_mean_lr_0.01 - va_epoch__MIN","one_bit_mnist_mean_lr_0.01 - va_epoch__MAX","one_bit_mnist_mean_lr_0.001 - va_epoch","one_bit_mnist_mean_lr_0.001 - va_epoch__MIN","one_bit_mnist_mean_lr_0.001 - va_epoch__MAX","one_bit_mnist_mean_lr_0.0001 - va_epoch","one_bit_mnist_mean_lr_0.0001 - va_epoch__MIN","one_bit_mnist_mean_lr_0.0001 - va_epoch__MAX","one_bit_mnist_lr_0.001_weight_decay_0.1 - va_epoch","one_bit_mnist_lr_0.001_weight_decay_0.1 - va_epoch__MIN","one_bit_mnist_lr_0.001_weight_decay_0.1 - va_epoch__MAX","one_bit_mnist_lr_0.001_weight_decay_0.05 - va_epoch","one_bit_mnist_lr_0.001_weight_decay_0.05 - va_epoch__MIN","one_bit_mnist_lr_0.001_weight_decay_0.05 - va_epoch__MAX","one_bit_mnist_lr_0.001_weight_decay_0.01 - va_epoch","one_bit_mnist_lr_0.001_weight_decay_0.01 - va_epoch__MIN","one_bit_mnist_lr_0.001_weight_decay_0.01 - va_epoch__MAX","one_bit_mnist_lr_0.001 - va_epoch","one_bit_mnist_lr_0.001 - va_epoch__MIN","one_bit_mnist_lr_0.001 - va_epoch__MAX","normal_mnist - va_epoch","normal_mnist - va_epoch__MIN","normal_mnist - va_epoch__MAX"
"88","0.2928999960422516","0.09950000047683716","0.486299991607666","0.0981999970972538","0.0957999974489212","0.1005999967455864","0.15114999935030937","0.08649999648332596","0.21580000221729279","0.1400500014424324","0.10279999673366547","0.17730000615119934","0.11429999768733978","0.11429999768733978","0.11429999768733978","0.6680999994277954","0.6680999994277954","0.6680999994277954","0.8510999977588654","0.8108000159263611","0.8913999795913696","0.9050500094890594","0.8944000005722046","0.9157000184059143","0.8540000021457672","0.7921000123023987","0.9158999919891357","0.7914999723434448","0.7914999723434448","0.7914999723434448","0.8834999799728394","0.8834999799728394","0.8834999799728394","0.9140999913215637","0.9140999913215637","0.9140999913215637","0.8953999876976013","0.8953999876976013","0.8953999876976013","0.9304999709129333","0.9304999709129333","0.9304999709129333","0.7598000168800354","0.7598000168800354","0.7598000168800354","0.8628000020980835","0.8628000020980835","0.8628000020980835","0.8719000220298767","0.8719000220298767","0.8719000220298767","0.9065999984741211","0.9065999984741211","0.9065999984741211","0.9172999858856201","0.9172999858856201","0.9172999858856201","0.8840000033378601","0.8840000033378601","0.8840000033378601"
"177","0.484250009059906","0.18209999799728394","0.7864000201225281","0.09434999898076057","0.09290000051259995","0.0957999974489212","0.12564999610185623","0.0957999974489212","0.15549999475479126","0.1413000002503395","0.10320000350475311","0.1793999969959259","0.1200999990105629","0.1200999990105629","0.1200999990105629","0.8093000054359436","0.8093000054359436","0.8093000054359436","0.7961499989032745","0.713100016117096","0.8791999816894531","0.8928500115871429","0.8622000217437744","0.9235000014305115","0.9280999898910522","0.9262999892234802","0.9298999905586243","0.8615999817848206","0.8615999817848206","0.8615999817848206","0.8774999976158142","0.8774999976158142","0.8774999976158142","0.9210000038146973","0.9210000038146973","0.9210000038146973","0.9106000065803528","0.9106000065803528","0.9106000065803528","0.9442999958992004","0.9442999958992004","0.9442999958992004","0.8472999930381775","0.8472999930381775","0.8472999930381775","0.8568999767303467","0.8568999767303467","0.8568999767303467","0.8967999815940857","0.8967999815940857","0.8967999815940857","0.9110000133514404","0.9110000133514404","0.9110000133514404","0.9344000220298767","0.9344000220298767","0.9344000220298767","0.9240000247955322","0.9240000247955322","0.9240000247955322"
"267","0.5061000064015388","0.16660000383853912","0.8456000089645386","0.17599999904632568","0.16220000386238098","0.18979999423027039","0.09445000067353249","0.0892999991774559","0.09960000216960907","0.1517999954521656","0.09799999743700027","0.20559999346733093","0.11400000005960464","0.11400000005960464","0.11400000005960464","0.8155999779701233","0.8155999779701233","0.8155999779701233","0.8225499987602234","0.7213000059127808","0.923799991607666","0.872299998998642","0.8104000091552734","0.9341999888420105","0.923550009727478","0.9174000024795532","0.9297000169754028","0.8758999705314636","0.8758999705314636","0.8758999705314636","0.8826000094413757","0.8826000094413757","0.8826000094413757","0.9221000075340271","0.9221000075340271","0.9221000075340271","0.9370999932289124","0.9370999932289124","0.9370999932289124","0.9503999948501587","0.9503999948501587","0.9503999948501587","0.9072999954223633","0.9072999954223633","0.9072999954223633","0.7720000147819519","0.7720000147819519","0.7720000147819519","0.8744999766349792","0.8744999766349792","0.8744999766349792","0.902400016784668","0.902400016784668","0.902400016784668","0.9402999877929688","0.9402999877929688","0.9402999877929688","0.9424999952316284","0.9424999952316284","0.9424999952316284"
"356","0.4950999915599823","0.11349999904632568","0.8766999840736389","0.11734999716281891","0.09600000083446503","0.1386999934911728","0.11755000054836273","0.11349999904632568","0.12160000205039978","0.12904999777674675","0.09799999743700027","0.16009999811649323","0.17430000007152557","0.17430000007152557","0.17430000007152557","0.8202000260353088","0.8202000260353088","0.8202000260353088","0.7852999866008759","0.6575999855995178","0.9129999876022339","0.8744499981403351","0.8166000247001648","0.9322999715805054","0.935699999332428","0.9233999848365784","0.9480000138282776","0.8838000297546387","0.8838000297546387","0.8838000297546387","0.8657000064849854","0.8657000064849854","0.8657000064849854","0.9254000186920166","0.9254000186920166","0.9254000186920166","0.9226999878883362","0.9226999878883362","0.9226999878883362","0.9402999877929688","0.9402999877929688","0.9402999877929688","0.9247000217437744","0.9247000217437744","0.9247000217437744","0.8725000023841858","0.8725000023841858","0.8725000023841858","0.8410999774932861","0.8410999774932861","0.8410999774932861","0.9217000007629395","0.9217000007629395","0.9217000007629395","0.9474999904632568","0.9474999904632568","0.9474999904632568","0.9520000219345093","0.9520000219345093","0.9520000219345093"
"445","0.5029500126838684","0.11349999904632568","0.8924000263214111","0.15080000460147858","0.14980000257492065","0.1518000066280365","0.14894999563694","0.13259999454021454","0.16529999673366547","0.1847499944269657","0.09799999743700027","0.27149999141693115","0.13330000638961792","0.13330000638961792","0.13330000638961792","0.8443999886512756","0.8443999886512756","0.8443999886512756","0.7921499907970428","0.6736999750137329","0.9106000065803528","0.8454999923706055","0.7515000104904175","0.9394999742507935","0.9242500066757202","0.9016000032424927","0.9469000101089478","0.7591000199317932","0.7591000199317932","0.7591000199317932","0.8633000254631042","0.8633000254631042","0.8633000254631042","0.9236999750137329","0.9236999750137329","0.9236999750137329","0.9275000095367432","0.9275000095367432","0.9275000095367432","0.9473000168800354","0.9473000168800354","0.9473000168800354","0.9359999895095825","0.9359999895095825","0.9359999895095825","0.8282999992370605","0.8282999992370605","0.8282999992370605","0.8371000289916992","0.8371000289916992","0.8371000289916992","0.9122999906539917","0.9122999906539917","0.9122999906539917","0.9534000158309937","0.9534000158309937","0.9534000158309937","0.9577000141143799","0.9577000141143799","0.9577000141143799"
"535","0.5085000097751617","0.11349999904632568","0.9035000205039978","0.1136000007390976","0.11349999904632568","0.1137000024318695","0.07919999957084656","0.050700001418590546","0.10769999772310257","0.14844999834895134","0.09799999743700027","0.1988999992609024","0.10170000046491623","0.10170000046491623","0.10170000046491623","0.8568000197410583","0.8568000197410583","0.8568000197410583","0.7447499930858612","0.598800003528595","0.8906999826431274","0.8355999886989594","0.7348999977111816","0.9362999796867371","0.9328500032424927","0.9147999882698059","0.9509000182151794","0.8338000178337097","0.8338000178337097","0.8338000178337097","0.8812999725341797","0.8812999725341797","0.8812999725341797","0.9178000092506409","0.9178000092506409","0.9178000092506409","0.9340999722480774","0.9340999722480774","0.9340999722480774","0.9545999765396118","0.9545999765396118","0.9545999765396118","0.9318000078201294","0.9318000078201294","0.9318000078201294","0.7853000164031982","0.7853000164031982","0.7853000164031982","0.8557999730110168","0.8557999730110168","0.8557999730110168","0.9133999943733215","0.9133999943733215","0.9133999943733215","0.949999988079071","0.949999988079071","0.949999988079071","0.9617000222206116","0.9617000222206116","0.9617000222206116"
"624","0.5125499963760376","0.11349999904632568","0.9115999937057495","0.1327500008046627","0.09799999743700027","0.16750000417232513","0.09689999744296074","0.0957999974489212","0.09799999743700027","0.1946999914944172","0.09799999743700027","0.2913999855518341","0.148499995470047","0.148499995470047","0.148499995470047","0.8284000158309937","0.8284000158309937","0.8284000158309937","0.7526499927043915","0.6191999912261963","0.8860999941825867","0.8052000105381012","0.666100025177002","0.9442999958992004","0.9214499890804291","0.8937000036239624","0.9491999745368958","0.8259000182151794","0.8259000182151794","0.8259000182151794","0.9203000068664551","0.9203000068664551","0.9203000068664551","0.9279000163078308","0.9279000163078308","0.9279000163078308","0.9452999830245972","0.9452999830245972","0.9452999830245972","0.9524000287055969","0.9524000287055969","0.9524000287055969","0.9484000205993652","0.9484000205993652","0.9484000205993652","0.8392000198364258","0.8392000198364258","0.8392000198364258","0.9057000279426575","0.9057000279426575","0.9057000279426575","0.9146999716758728","0.9146999716758728","0.9146999716758728","0.9501000046730042","0.9501000046730042","0.9501000046730042","0.9642000198364258","0.9642000198364258","0.9642000198364258"
"714","0.5155499875545502","0.11349999904632568","0.9175999760627747","0.09750000014901161","0.09700000286102295","0.09799999743700027","0.11354999616742134","0.09799999743700027","0.1290999948978424","0.06864999793469906","0.03929999843239784","0.09799999743700027","0.1143999993801117","0.1143999993801117","0.1143999993801117","0.8192999958992004","0.8192999958992004","0.8192999958992004","0.7182499766349792","0.529699981212616","0.9067999720573425","0.8136999905109406","0.6802999973297119","0.9470999836921692","0.9083999991416931","0.8687999844551086","0.9480000138282776","0.7470999956130981","0.7470999956130981","0.7470999956130981","0.8888000249862671","0.8888000249862671","0.8888000249862671","0.9128999710083008","0.9128999710083008","0.9128999710083008","0.9375","0.9375","0.9375","0.964900016784668","0.964900016784668","0.964900016784668","0.9480000138282776","0.9480000138282776","0.9480000138282776","0.8411999940872192","0.8411999940872192","0.8411999940872192","0.9018999934196472","0.9018999934196472","0.9018999934196472","0.923799991607666","0.923799991607666","0.923799991607666","0.9490000009536743","0.9490000009536743","0.9490000009536743","0.9664999842643738","0.9664999842643738","0.9664999842643738"
"803","0.5174500048160553","0.11349999904632568","0.9214000105857849","0.09950000047683716","0.09799999743700027","0.10100000351667404","0.12904999777674675","0.09799999743700027","0.16009999811649323","0.12194999679923058","0.09799999743700027","0.14589999616146088","0.0989999994635582","0.0989999994635582","0.0989999994635582","0.8238000273704529","0.8238000273704529","0.8238000273704529","0.7355499863624573","0.558899998664856","0.9121999740600586","0.7889499962329865","0.6324999928474426","0.9453999996185303","0.9030999839305878","0.8478999733924866","0.958299994468689","0.8852999806404114","0.8852999806404114","0.8852999806404114","0.8450999855995178","0.8450999855995178","0.8450999855995178","0.9215999841690063","0.9215999841690063","0.9215999841690063","0.9401999711990356","0.9401999711990356","0.9401999711990356","0.9488000273704529","0.9488000273704529","0.9488000273704529","0.9509000182151794","0.9509000182151794","0.9509000182151794","0.8126000165939331","0.8126000165939331","0.8126000165939331","0.8921999931335449","0.8921999931335449","0.8921999931335449","0.9200000166893005","0.9200000166893005","0.9200000166893005","0.9133999943733215","0.9133999943733215","0.9133999943733215","0.9674999713897705","0.9674999713897705","0.9674999713897705"
"892","0.519349992275238","0.11349999904632568","0.9251999855041504","0.1111999973654747","0.09799999743700027","0.12439999729394913","0.1205499954521656","0.09799999743700027","0.14309999346733093","0.11115000024437904","0.09799999743700027","0.12430000305175781","0.10130000114440918","0.10130000114440918","0.10130000114440918","0.649399995803833","0.649399995803833","0.649399995803833","0.7423999905586243","0.5740000009536743","0.9107999801635742","0.839849978685379","0.743399977684021","0.9362999796867371","0.902099996805191","0.8478999733924866","0.9563000202178955","0.8637999892234802","0.8637999892234802","0.8637999892234802","0.8988000154495239","0.8988000154495239","0.8988000154495239","0.8632000088691711","0.8632000088691711","0.8632000088691711","0.9541000127792358","0.9541000127792358","0.9541000127792358","0.957099974155426","0.957099974155426","0.957099974155426","0.9559999704360962","0.9559999704360962","0.9559999704360962","0.8845000267028809","0.8845000267028809","0.8845000267028809","0.885200023651123","0.885200023651123","0.885200023651123","0.9323999881744385","0.9323999881744385","0.9323999881744385","0.9614999890327454","0.9614999890327454","0.9614999890327454","0.9690999984741211","0.9690999984741211","0.9690999984741211"

==> data/mnist/va_step.csv <==
"Step","normal_mnist_lr_0.0001 - va_step","normal_mnist_lr_0.0001 - va_step__MIN","normal_mnist_lr_0.0001 - va_step__MAX"," one_bit_mnist_median_lr_0.1 - va_step"," one_bit_mnist_median_lr_0.1 - va_step__MIN"," one_bit_mnist_median_lr_0.1 - va_step__MAX"," one_bit_mnist_median_lr_0.05 - va_step"," one_bit_mnist_median_lr_0.05 - va_step__MIN"," one_bit_mnist_median_lr_0.05 - va_step__MAX"," one_bit_mnist_mean_lr_0.05 - va_step"," one_bit_mnist_mean_lr_0.05 - va_step__MIN"," one_bit_mnist_mean_lr_0.05 - va_step__MAX"," one_bit_mnist_mean_lr_0.1 - va_step"," one_bit_mnist_mean_lr_0.1 - va_step__MIN"," one_bit_mnist_mean_lr_0.1 - va_step__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - va_step","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - va_step__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - va_step__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - va_step","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - va_step__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - va_step__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - va_step","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - va_step__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - va_step__MAX","BitNet_mnist_mean_lr_0.001 - va_step","BitNet_mnist_mean_lr_0.001 - va_step__MIN","BitNet_mnist_mean_lr_0.001 - va_step__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - va_step","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - va_step__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - va_step__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - va_step","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - va_step__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - va_step__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - va_step","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - va_step__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - va_step__MAX","one_bit_mnist_mean_lr_0.01 - va_step","one_bit_mnist_mean_lr_0.01 - va_step__MIN","one_bit_mnist_mean_lr_0.01 - va_step__MAX","one_bit_mnist_mean_lr_0.001 - va_step","one_bit_mnist_mean_lr_0.001 - va_step__MIN","one_bit_mnist_mean_lr_0.001 - va_step__MAX","one_bit_mnist_mean_lr_0.0001 - va_step","one_bit_mnist_mean_lr_0.0001 - va_step__MIN","one_bit_mnist_mean_lr_0.0001 - va_step__MAX","one_bit_mnist_lr_0.001_weight_decay_0.1 - va_step","one_bit_mnist_lr_0.001_weight_decay_0.1 - va_step__MIN","one_bit_mnist_lr_0.001_weight_decay_0.1 - va_step__MAX","one_bit_mnist_lr_0.001_weight_decay_0.05 - va_step","one_bit_mnist_lr_0.001_weight_decay_0.05 - va_step__MIN","one_bit_mnist_lr_0.001_weight_decay_0.05 - va_step__MAX","one_bit_mnist_lr_0.001_weight_decay_0.01 - va_step","one_bit_mnist_lr_0.001_weight_decay_0.01 - va_step__MIN","one_bit_mnist_lr_0.001_weight_decay_0.01 - va_step__MAX","one_bit_mnist_lr_0.001 - va_step","one_bit_mnist_lr_0.001 - va_step__MIN","one_bit_mnist_lr_0.001 - va_step__MAX","normal_mnist - va_step","normal_mnist - va_step__MIN","normal_mnist - va_step__MAX"
"9","0.2890625","0.03125","0.546875","0.09375","0.09375","0.09375","0.14453125","0.0625","0.2265625","0.14453125","0.140625","0.1484375","0.1171875","0.1171875","0.1171875","0.75","0.75","0.75","0.85546875","0.8359375","0.875","0.9296875","0.921875","0.9375","0.89453125","0.8359375","0.953125","0.8203125","0.8203125","0.8203125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.7421875","0.7421875","0.7421875","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875"
"10","0.26953125","0.078125","0.4609375","0.08203125","0.078125","0.0859375","0.13671875","0.0546875","0.21875","0.125","0.09375","0.15625","0.15625","0.15625","0.15625","0.6484375","0.6484375","0.6484375","0.84375","0.78125","0.90625","0.91796875","0.9140625","0.921875","0.8671875","0.8125","0.921875","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.7578125","0.7578125","0.7578125","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625"
"11","0.28125","0.09375","0.46875","0.08203125","0.0703125","0.09375","0.15234375","0.09375","0.2109375","0.1328125","0.078125","0.1875","0.15625","0.15625","0.15625","0.65625","0.65625","0.65625","0.828125","0.765625","0.890625","0.890625","0.8828125","0.8984375","0.80078125","0.734375","0.8671875","0.75","0.75","0.75","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.7421875","0.7421875","0.7421875","0.828125","0.828125","0.828125","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.8203125","0.8203125","0.8203125"
"12","0.29296875","0.109375","0.4765625","0.1015625","0.1015625","0.1015625","0.1328125","0.0625","0.203125","0.11328125","0.0703125","0.15625","0.1171875","0.1171875","0.1171875","0.6328125","0.6328125","0.6328125","0.80859375","0.78125","0.8359375","0.8828125","0.875","0.890625","0.859375","0.8125","0.90625","0.7421875","0.7421875","0.7421875","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.7109375","0.7109375","0.7109375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.859375","0.859375","0.859375"
"13","0.265625","0.125","0.40625","0.1171875","0.1015625","0.1328125","0.1015625","0.0859375","0.1171875","0.140625","0.0859375","0.1953125","0.046875","0.046875","0.046875","0.6484375","0.6484375","0.6484375","0.8515625","0.84375","0.859375","0.859375","0.828125","0.890625","0.8125","0.7265625","0.8984375","0.703125","0.703125","0.703125","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.65625","0.65625","0.65625","0.7890625","0.7890625","0.7890625","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.8359375","0.8359375","0.8359375"
"14","0.3125","0.078125","0.546875","0.08203125","0.0703125","0.09375","0.1796875","0.078125","0.28125","0.1484375","0.125","0.171875","0.1484375","0.1484375","0.1484375","0.734375","0.734375","0.734375","0.83203125","0.78125","0.8828125","0.8828125","0.875","0.890625","0.85546875","0.78125","0.9296875","0.8046875","0.8046875","0.8046875","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.7265625","0.7265625","0.7265625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625"
"15","0.28515625","0.1015625","0.46875","0.11328125","0.0859375","0.140625","0.140625","0.0546875","0.2265625","0.13671875","0.09375","0.1796875","0.140625","0.140625","0.140625","0.7109375","0.7109375","0.7109375","0.8515625","0.796875","0.90625","0.9296875","0.921875","0.9375","0.83984375","0.7421875","0.9375","0.765625","0.765625","0.765625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.734375","0.734375","0.734375","0.890625","0.890625","0.890625","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875"
"16","0.2578125","0.078125","0.4375","0.09765625","0.09375","0.1015625","0.14453125","0.046875","0.2421875","0.1484375","0.1015625","0.1953125","0.15625","0.15625","0.15625","0.6875","0.6875","0.6875","0.8125","0.765625","0.859375","0.8671875","0.8671875","0.8671875","0.83984375","0.796875","0.8828125","0.7109375","0.7109375","0.7109375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.7578125","0.7578125","0.7578125","0.7890625","0.7890625","0.7890625","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.84375","0.84375","0.84375"
"17","0.28125","0.1015625","0.4609375","0.09765625","0.0703125","0.125","0.1484375","0.0546875","0.2421875","0.125","0.1171875","0.1328125","0.109375","0.109375","0.109375","0.6796875","0.6796875","0.6796875","0.79296875","0.734375","0.8515625","0.890625","0.859375","0.921875","0.8125","0.734375","0.890625","0.6875","0.6875","0.6875","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.734375","0.734375","0.734375","0.796875","0.796875","0.796875","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.875","0.875","0.875"
"18","0.2734375","0.1171875","0.4296875","0.078125","0.0703125","0.0859375","0.16015625","0.09375","0.2265625","0.1484375","0.109375","0.1875","0.1015625","0.1015625","0.1015625","0.6328125","0.6328125","0.6328125","0.7578125","0.71875","0.796875","0.8125","0.8125","0.8125","0.76953125","0.71875","0.8203125","0.7109375","0.7109375","0.7109375","0.703125","0.703125","0.703125","0.8203125","0.8203125","0.8203125","0.7578125","0.7578125","0.7578125","0.8359375","0.8359375","0.8359375","0.6328125","0.6328125","0.6328125","0.7578125","0.7578125","0.7578125","0.765625","0.765625","0.765625","0.8203125","0.8203125","0.8203125","0.84375","0.84375","0.84375","0.7578125","0.7578125","0.7578125"
"19","0.26953125","0.1015625","0.4375","0.08984375","0.0859375","0.09375","0.13671875","0.046875","0.2265625","0.12890625","0.109375","0.1484375","0.125","0.125","0.125","0.640625","0.640625","0.640625","0.83984375","0.7890625","0.890625","0.85546875","0.84375","0.8671875","0.8046875","0.7265625","0.8828125","0.734375","0.734375","0.734375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.6796875","0.6796875","0.6796875","0.828125","0.828125","0.828125","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.859375","0.859375","0.859375"
"20","0.2734375","0.1015625","0.4453125","0.09375","0.078125","0.109375","0.16015625","0.109375","0.2109375","0.125","0.078125","0.171875","0.0703125","0.0703125","0.0703125","0.6796875","0.6796875","0.6796875","0.80859375","0.7734375","0.84375","0.84765625","0.828125","0.8671875","0.8046875","0.71875","0.890625","0.734375","0.734375","0.734375","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.7890625","0.7890625","0.7890625","0.890625","0.890625","0.890625","0.703125","0.703125","0.703125","0.84375","0.84375","0.84375","0.7734375","0.7734375","0.7734375","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.8359375","0.8359375","0.8359375"
"21","0.24609375","0.1015625","0.390625","0.109375","0.1015625","0.1171875","0.1328125","0.0703125","0.1953125","0.12890625","0.1015625","0.15625","0.078125","0.078125","0.078125","0.640625","0.640625","0.640625","0.84765625","0.8125","0.8828125","0.859375","0.859375","0.859375","0.78515625","0.71875","0.8515625","0.7109375","0.7109375","0.7109375","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.8359375","0.8359375","0.8359375","0.90625","0.90625","0.90625","0.6875","0.6875","0.6875","0.8515625","0.8515625","0.8515625","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.859375","0.859375","0.859375","0.875","0.875","0.875"
"22","0.328125","0.1171875","0.5390625","0.078125","0.0546875","0.1015625","0.13671875","0.0703125","0.203125","0.1484375","0.1328125","0.1640625","0.1328125","0.1328125","0.1328125","0.6640625","0.6640625","0.6640625","0.77734375","0.7265625","0.828125","0.84375","0.8203125","0.8671875","0.796875","0.7265625","0.8671875","0.75","0.75","0.75","0.796875","0.796875","0.796875","0.8515625","0.8515625","0.8515625","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.6953125","0.6953125","0.6953125","0.7734375","0.7734375","0.7734375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.8359375","0.8359375","0.8359375"
"23","0.28125","0.1015625","0.4609375","0.10546875","0.09375","0.1171875","0.13671875","0.078125","0.1953125","0.1328125","0.09375","0.171875","0.1328125","0.1328125","0.1328125","0.625","0.625","0.625","0.8125","0.78125","0.84375","0.890625","0.8828125","0.8984375","0.84375","0.7734375","0.9140625","0.75","0.75","0.75","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.7109375","0.7109375","0.7109375","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375"
"24","0.2578125","0.078125","0.4375","0.12890625","0.1171875","0.140625","0.140625","0.046875","0.234375","0.11328125","0.09375","0.1328125","0.125","0.125","0.125","0.609375","0.609375","0.609375","0.77734375","0.734375","0.8203125","0.84375","0.828125","0.859375","0.765625","0.7109375","0.8203125","0.75","0.75","0.75","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.7109375","0.7109375","0.7109375","0.8046875","0.8046875","0.8046875","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.8359375","0.8359375","0.8359375"
"25","0.30078125","0.1328125","0.46875","0.109375","0.1015625","0.1171875","0.10546875","0.0703125","0.140625","0.1328125","0.1015625","0.1640625","0.0703125","0.0703125","0.0703125","0.6015625","0.6015625","0.6015625","0.80859375","0.7578125","0.859375","0.83984375","0.828125","0.8515625","0.8046875","0.734375","0.875","0.7265625","0.7265625","0.7265625","0.875","0.875","0.875","0.84375","0.84375","0.84375","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.734375","0.734375","0.734375","0.796875","0.796875","0.796875","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875"
"26","0.3203125","0.125","0.515625","0.06640625","0.0546875","0.078125","0.14453125","0.0625","0.2265625","0.140625","0.1328125","0.1484375","0.125","0.125","0.125","0.6640625","0.6640625","0.6640625","0.82421875","0.78125","0.8671875","0.87109375","0.8671875","0.875","0.8046875","0.7421875","0.8671875","0.7421875","0.7421875","0.7421875","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.7421875","0.7421875","0.7421875","0.828125","0.828125","0.828125","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.875","0.875","0.875"
"27","0.29296875","0.09375","0.4921875","0.08984375","0.078125","0.1015625","0.15234375","0.1015625","0.203125","0.1328125","0.0859375","0.1796875","0.140625","0.140625","0.140625","0.734375","0.734375","0.734375","0.8515625","0.8203125","0.8828125","0.85546875","0.8515625","0.859375","0.85546875","0.8125","0.8984375","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.8046875","0.8046875","0.8046875","0.8984375","0.8984375","0.8984375","0.7265625","0.7265625","0.7265625","0.8125","0.8125","0.8125","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.8125","0.8125","0.8125"
"28","0.27734375","0.0703125","0.484375","0.09765625","0.09375","0.1015625","0.10546875","0.0703125","0.140625","0.140625","0.109375","0.171875","0.078125","0.078125","0.078125","0.625","0.625","0.625","0.8203125","0.78125","0.859375","0.86328125","0.859375","0.8671875","0.8515625","0.7890625","0.9140625","0.7421875","0.7421875","0.7421875","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.7109375","0.7109375","0.7109375","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.84375","0.84375","0.84375"
"29","0.25390625","0.0859375","0.421875","0.10546875","0.078125","0.1328125","0.12890625","0.078125","0.1796875","0.15625","0.140625","0.171875","0.0703125","0.0703125","0.0703125","0.6328125","0.6328125","0.6328125","0.796875","0.765625","0.828125","0.90625","0.8984375","0.9140625","0.82421875","0.734375","0.9140625","0.8125","0.8125","0.8125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.734375","0.734375","0.734375","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375"
"30","0.24609375","0.078125","0.4140625","0.12890625","0.109375","0.1484375","0.13671875","0.1171875","0.15625","0.09765625","0.0546875","0.140625","0.1328125","0.1328125","0.1328125","0.6015625","0.6015625","0.6015625","0.8125","0.7421875","0.8828125","0.9140625","0.8984375","0.9296875","0.87109375","0.8046875","0.9375","0.7265625","0.7265625","0.7265625","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.859375","0.859375","0.859375"
"31","0.30859375","0.1015625","0.515625","0.0859375","0.0703125","0.1015625","0.125","0.0625","0.1875","0.11328125","0.1015625","0.125","0.1015625","0.1015625","0.1015625","0.7109375","0.7109375","0.7109375","0.85546875","0.828125","0.8828125","0.93359375","0.90625","0.9609375","0.84765625","0.78125","0.9140625","0.8125","0.8125","0.8125","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.8125","0.8125","0.8125","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.875","0.875","0.875"
"32","0.29296875","0.09375","0.4921875","0.109375","0.1015625","0.1171875","0.1328125","0.078125","0.1875","0.140625","0.09375","0.1875","0.1171875","0.1171875","0.1171875","0.671875","0.671875","0.671875","0.83984375","0.7734375","0.90625","0.90625","0.890625","0.921875","0.85546875","0.8125","0.8984375","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.75","0.75","0.75","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125"
"33","0.25","0.0703125","0.4296875","0.12890625","0.109375","0.1484375","0.12109375","0.046875","0.1953125","0.140625","0.1328125","0.1484375","0.09375","0.09375","0.09375","0.625","0.625","0.625","0.78515625","0.7421875","0.828125","0.8984375","0.875","0.921875","0.80859375","0.7109375","0.90625","0.75","0.75","0.75","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.734375","0.734375","0.734375","0.8046875","0.8046875","0.8046875","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875"
"34","0.29296875","0.1171875","0.46875","0.0859375","0.078125","0.09375","0.171875","0.1328125","0.2109375","0.1796875","0.109375","0.25","0.140625","0.140625","0.140625","0.6875","0.6875","0.6875","0.86328125","0.8203125","0.90625","0.88671875","0.875","0.8984375","0.84375","0.7890625","0.8984375","0.78125","0.78125","0.78125","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875"
"35","0.2734375","0.0625","0.484375","0.109375","0.0703125","0.1484375","0.1796875","0.0859375","0.2734375","0.14453125","0.140625","0.1484375","0.125","0.125","0.125","0.6328125","0.6328125","0.6328125","0.85546875","0.828125","0.8828125","0.90234375","0.890625","0.9140625","0.87109375","0.8125","0.9296875","0.75","0.75","0.75","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.7109375","0.7109375","0.7109375","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.8359375","0.8359375","0.8359375"
"36","0.30078125","0.125","0.4765625","0.1015625","0.0859375","0.1171875","0.09765625","0.0625","0.1328125","0.1171875","0.078125","0.15625","0.0625","0.0625","0.0625","0.6328125","0.6328125","0.6328125","0.83203125","0.8125","0.8515625","0.86328125","0.8359375","0.890625","0.8046875","0.734375","0.875","0.765625","0.765625","0.765625","0.8125","0.8125","0.8125","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375"
"37","0.296875","0.1015625","0.4921875","0.07421875","0.0546875","0.09375","0.18359375","0.0859375","0.28125","0.15234375","0.1015625","0.203125","0.1484375","0.1484375","0.1484375","0.65625","0.65625","0.65625","0.83984375","0.8203125","0.859375","0.87890625","0.859375","0.8984375","0.88671875","0.8515625","0.921875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.7890625","0.7890625","0.7890625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125"
"38","0.2421875","0.109375","0.375","0.10546875","0.09375","0.1171875","0.11328125","0.0703125","0.15625","0.140625","0.109375","0.171875","0.1015625","0.1015625","0.1015625","0.5703125","0.5703125","0.5703125","0.75","0.6953125","0.8046875","0.8046875","0.796875","0.8125","0.734375","0.6640625","0.8046875","0.6328125","0.6328125","0.6328125","0.7578125","0.7578125","0.7578125","0.796875","0.796875","0.796875","0.7890625","0.7890625","0.7890625","0.8046875","0.8046875","0.8046875","0.6328125","0.6328125","0.6328125","0.75","0.75","0.75","0.78125","0.78125","0.78125","0.8046875","0.8046875","0.8046875","0.7890625","0.7890625","0.7890625","0.78125","0.78125","0.78125"
"39","0.26171875","0.109375","0.4140625","0.0859375","0.078125","0.09375","0.1015625","0.0703125","0.1328125","0.12109375","0.0390625","0.203125","0.1015625","0.1015625","0.1015625","0.5703125","0.5703125","0.5703125","0.8125","0.7578125","0.8671875","0.87109375","0.84375","0.8984375","0.85546875","0.8203125","0.890625","0.7265625","0.7265625","0.7265625","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.7421875","0.7421875","0.7421875","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125"
"40","0.32421875","0.078125","0.5703125","0.08984375","0.078125","0.1015625","0.1640625","0.0703125","0.2578125","0.12109375","0.1171875","0.125","0.15625","0.15625","0.15625","0.6640625","0.6640625","0.6640625","0.8203125","0.796875","0.84375","0.85546875","0.84375","0.8671875","0.8203125","0.78125","0.859375","0.8125","0.8125","0.8125","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.765625","0.765625","0.765625","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125"
"41","0.29296875","0.1328125","0.453125","0.06640625","0.0625","0.0703125","0.12109375","0.046875","0.1953125","0.15625","0.1015625","0.2109375","0.1640625","0.1640625","0.1640625","0.7109375","0.7109375","0.7109375","0.83203125","0.8125","0.8515625","0.85546875","0.84375","0.8671875","0.80859375","0.765625","0.8515625","0.7109375","0.7109375","0.7109375","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.703125","0.703125","0.703125","0.75","0.75","0.75","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375"
"42","0.28515625","0.0546875","0.515625","0.07421875","0.0546875","0.09375","0.12109375","0.078125","0.1640625","0.1171875","0.046875","0.1875","0.1171875","0.1171875","0.1171875","0.625","0.625","0.625","0.7890625","0.7421875","0.8359375","0.83203125","0.8125","0.8515625","0.80859375","0.7421875","0.875","0.7265625","0.7265625","0.7265625","0.78125","0.78125","0.78125","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.7578125","0.7578125","0.7578125","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.84375","0.84375","0.84375","0.828125","0.828125","0.828125"
"43","0.28125","0.1328125","0.4296875","0.0859375","0.078125","0.09375","0.1015625","0.09375","0.109375","0.125","0.0859375","0.1640625","0.03125","0.03125","0.03125","0.6015625","0.6015625","0.6015625","0.81640625","0.765625","0.8671875","0.87890625","0.828125","0.9296875","0.84375","0.796875","0.890625","0.78125","0.78125","0.78125","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.71875","0.71875","0.71875","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375"
"44","0.27734375","0.0859375","0.46875","0.11328125","0.109375","0.1171875","0.12109375","0.046875","0.1953125","0.125","0.109375","0.140625","0.140625","0.140625","0.140625","0.65625","0.65625","0.65625","0.83203125","0.796875","0.8671875","0.8515625","0.8203125","0.8828125","0.77734375","0.671875","0.8828125","0.75","0.75","0.75","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.6953125","0.6953125","0.6953125","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.8359375","0.8359375","0.8359375"
"45","0.3046875","0.09375","0.515625","0.09765625","0.09375","0.1015625","0.140625","0.0703125","0.2109375","0.15234375","0.109375","0.1953125","0.1328125","0.1328125","0.1328125","0.7109375","0.7109375","0.7109375","0.86328125","0.8359375","0.890625","0.90625","0.890625","0.921875","0.8515625","0.796875","0.90625","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375"
"46","0.3203125","0.1640625","0.4765625","0.09375","0.078125","0.109375","0.12890625","0.078125","0.1796875","0.12890625","0.1171875","0.140625","0.078125","0.078125","0.078125","0.6328125","0.6328125","0.6328125","0.80859375","0.7578125","0.859375","0.8671875","0.8515625","0.8828125","0.8203125","0.7578125","0.8828125","0.7734375","0.7734375","0.7734375","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.6640625","0.6640625","0.6640625","0.8046875","0.8046875","0.8046875","0.7890625","0.7890625","0.7890625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.8359375","0.8359375","0.8359375"
"47","0.26171875","0.0625","0.4609375","0.0859375","0.0859375","0.0859375","0.12109375","0.046875","0.1953125","0.15234375","0.1015625","0.203125","0.1484375","0.1484375","0.1484375","0.6328125","0.6328125","0.6328125","0.8046875","0.7734375","0.8359375","0.828125","0.828125","0.828125","0.8046875","0.7578125","0.8515625","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.7578125","0.7578125","0.7578125","0.8125","0.8125","0.8125","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.828125","0.828125","0.828125","0.84375","0.84375","0.84375"
"48","0.31640625","0.1015625","0.53125","0.08984375","0.0859375","0.09375","0.18359375","0.1015625","0.265625","0.16015625","0.1015625","0.21875","0.1171875","0.1171875","0.1171875","0.7265625","0.7265625","0.7265625","0.91015625","0.8671875","0.953125","0.9140625","0.8984375","0.9296875","0.8984375","0.859375","0.9375","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625"
"49","0.2734375","0.1171875","0.4296875","0.109375","0.1015625","0.1171875","0.15234375","0.078125","0.2265625","0.1328125","0.109375","0.15625","0.1015625","0.1015625","0.1015625","0.640625","0.640625","0.640625","0.87109375","0.828125","0.9140625","0.9375","0.9296875","0.9453125","0.8671875","0.78125","0.953125","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.921875","0.921875","0.921875"
"50","0.31640625","0.0625","0.5703125","0.09375","0.0859375","0.1015625","0.171875","0.1484375","0.1953125","0.1640625","0.109375","0.21875","0.1171875","0.1171875","0.1171875","0.78125","0.78125","0.78125","0.91796875","0.890625","0.9453125","0.97265625","0.96875","0.9765625","0.92578125","0.8828125","0.96875","0.8203125","0.8203125","0.8203125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.8203125","0.8203125","0.8203125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375"
"51","0.3515625","0.125","0.578125","0.09375","0.0703125","0.1171875","0.17578125","0.09375","0.2578125","0.14453125","0.09375","0.1953125","0.109375","0.109375","0.109375","0.703125","0.703125","0.703125","0.9296875","0.8828125","0.9765625","0.97265625","0.9609375","0.984375","0.9296875","0.890625","0.96875","0.8828125","0.8828125","0.8828125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.875","0.875","0.875","0.9765625","0.9765625","0.9765625","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"52","0.26953125","0.09375","0.4453125","0.09375","0.0703125","0.1171875","0.1796875","0.1015625","0.2578125","0.12109375","0.09375","0.1484375","0.1484375","0.1484375","0.1484375","0.71875","0.71875","0.71875","0.84765625","0.7421875","0.953125","0.9453125","0.9375","0.953125","0.80859375","0.6875","0.9296875","0.7734375","0.7734375","0.7734375","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.8046875","0.8046875","0.8046875","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875"
"53","0.2890625","0.09375","0.484375","0.08984375","0.078125","0.1015625","0.15234375","0.0859375","0.21875","0.15234375","0.1015625","0.203125","0.109375","0.109375","0.109375","0.671875","0.671875","0.671875","0.8359375","0.765625","0.90625","0.8984375","0.859375","0.9375","0.8359375","0.7578125","0.9140625","0.78125","0.78125","0.78125","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.7578125","0.7578125","0.7578125","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.8515625","0.8515625","0.8515625"
"54","0.328125","0.1015625","0.5546875","0.109375","0.109375","0.109375","0.15625","0.09375","0.21875","0.13671875","0.09375","0.1796875","0.109375","0.109375","0.109375","0.6640625","0.6640625","0.6640625","0.8515625","0.828125","0.875","0.95703125","0.953125","0.9609375","0.890625","0.8203125","0.9609375","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.8984375","0.8984375","0.8984375"
"55","0.3046875","0.09375","0.515625","0.09375","0.078125","0.109375","0.12890625","0.125","0.1328125","0.12109375","0.0859375","0.15625","0.1328125","0.1328125","0.1328125","0.6796875","0.6796875","0.6796875","0.82421875","0.7734375","0.875","0.8828125","0.8671875","0.8984375","0.8671875","0.8359375","0.8984375","0.765625","0.765625","0.765625","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.765625","0.765625","0.765625","0.859375","0.859375","0.859375","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625"
"56","0.25","0.0625","0.4375","0.1171875","0.1171875","0.1171875","0.15625","0.109375","0.203125","0.1640625","0.09375","0.234375","0.109375","0.109375","0.109375","0.6484375","0.6484375","0.6484375","0.8671875","0.8046875","0.9296875","0.87890625","0.875","0.8828125","0.85546875","0.7734375","0.9375","0.71875","0.71875","0.71875","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.7734375","0.7734375","0.7734375","0.859375","0.859375","0.859375","0.8046875","0.8046875","0.8046875","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875"
"57","0.3359375","0.1171875","0.5546875","0.0859375","0.0859375","0.0859375","0.15625","0.0703125","0.2421875","0.140625","0.125","0.15625","0.09375","0.09375","0.09375","0.6484375","0.6484375","0.6484375","0.90625","0.8515625","0.9609375","0.953125","0.953125","0.953125","0.9140625","0.8671875","0.9609375","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.828125","0.828125","0.828125","0.9609375","0.9609375","0.9609375","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875"
"58","0.359375","0.125","0.59375","0.11328125","0.1015625","0.125","0.1484375","0.1015625","0.1953125","0.1484375","0.125","0.171875","0.0859375","0.0859375","0.0859375","0.7109375","0.7109375","0.7109375","0.91015625","0.875","0.9453125","0.97265625","0.96875","0.9765625","0.8984375","0.828125","0.96875","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.8125","0.8125","0.8125","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"59","0.328125","0.125","0.53125","0.0859375","0.0625","0.109375","0.1875","0.1171875","0.2578125","0.1328125","0.0625","0.203125","0.1171875","0.1171875","0.1171875","0.6875","0.6875","0.6875","0.87890625","0.8203125","0.9375","0.92578125","0.90625","0.9453125","0.890625","0.796875","0.984375","0.8203125","0.8203125","0.8203125","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.8359375","0.8359375","0.8359375","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.890625","0.890625","0.890625"
"60","0.29296875","0.109375","0.4765625","0.09375","0.09375","0.09375","0.15234375","0.078125","0.2265625","0.14453125","0.1015625","0.1875","0.109375","0.109375","0.109375","0.640625","0.640625","0.640625","0.8203125","0.796875","0.84375","0.85546875","0.828125","0.8828125","0.82421875","0.765625","0.8828125","0.7734375","0.7734375","0.7734375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.6796875","0.6796875","0.6796875","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8125","0.8125","0.8125"
"61","0.2890625","0.0625","0.515625","0.11328125","0.109375","0.1171875","0.22265625","0.09375","0.3515625","0.1484375","0.1171875","0.1796875","0.15625","0.15625","0.15625","0.71875","0.71875","0.71875","0.8671875","0.8671875","0.8671875","0.92578125","0.9140625","0.9375","0.8671875","0.8203125","0.9140625","0.734375","0.734375","0.734375","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.6640625","0.6640625","0.6640625","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125"
"62","0.3359375","0.1171875","0.5546875","0.09765625","0.0859375","0.109375","0.140625","0.0859375","0.1953125","0.1328125","0.109375","0.15625","0.09375","0.09375","0.09375","0.6484375","0.6484375","0.6484375","0.87890625","0.8203125","0.9375","0.9296875","0.90625","0.953125","0.85546875","0.7578125","0.953125","0.8046875","0.8046875","0.8046875","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.7890625","0.7890625","0.7890625","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"63","0.2890625","0.0859375","0.4921875","0.09765625","0.09375","0.1015625","0.1640625","0.1171875","0.2109375","0.13671875","0.0859375","0.1875","0.1015625","0.1015625","0.1015625","0.6953125","0.6953125","0.6953125","0.91015625","0.875","0.9453125","0.97265625","0.96875","0.9765625","0.921875","0.875","0.96875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375"
"64","0.26953125","0.109375","0.4296875","0.109375","0.1015625","0.1171875","0.1640625","0.09375","0.234375","0.1328125","0.1015625","0.1640625","0.0859375","0.0859375","0.0859375","0.6875","0.6875","0.6875","0.9375","0.8828125","0.9921875","0.97265625","0.953125","0.9921875","0.90625","0.8515625","0.9609375","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.7890625","0.7890625","0.7890625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875"
"65","0.3125","0.1015625","0.5234375","0.109375","0.09375","0.125","0.203125","0.109375","0.296875","0.14453125","0.09375","0.1953125","0.125","0.125","0.125","0.703125","0.703125","0.703125","0.9140625","0.8828125","0.9453125","0.9453125","0.9296875","0.9609375","0.89453125","0.8046875","0.984375","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.7890625","0.7890625","0.7890625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875"
"66","0.30078125","0.09375","0.5078125","0.09765625","0.09375","0.1015625","0.1875","0.0859375","0.2890625","0.140625","0.1015625","0.1796875","0.1171875","0.1171875","0.1171875","0.703125","0.703125","0.703125","0.9140625","0.859375","0.96875","0.9921875","0.984375","1","0.921875","0.875","0.96875","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.8671875","0.8671875","0.8671875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"67","0.28515625","0.125","0.4453125","0.11328125","0.109375","0.1171875","0.1484375","0.1015625","0.1953125","0.15234375","0.109375","0.1953125","0.078125","0.078125","0.078125","0.6171875","0.6171875","0.6171875","0.859375","0.8203125","0.8984375","0.91015625","0.90625","0.9140625","0.87109375","0.8125","0.9296875","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.7421875","0.7421875","0.7421875","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.875","0.875","0.875"
"68","0.3359375","0.1015625","0.5703125","0.078125","0.0625","0.09375","0.15625","0.0859375","0.2265625","0.12109375","0.109375","0.1328125","0.125","0.125","0.125","0.6640625","0.6640625","0.6640625","0.88671875","0.859375","0.9140625","0.94140625","0.9296875","0.953125","0.91015625","0.859375","0.9609375","0.8515625","0.8515625","0.8515625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.8046875","0.8046875","0.8046875","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625"
"69","0.3125","0.140625","0.484375","0.10546875","0.09375","0.1171875","0.15625","0.09375","0.21875","0.13671875","0.0859375","0.1875","0.1015625","0.1015625","0.1015625","0.6484375","0.6484375","0.6484375","0.8984375","0.8671875","0.9296875","0.96875","0.96875","0.96875","0.90625","0.859375","0.953125","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"70","0.3203125","0.140625","0.5","0.08984375","0.078125","0.1015625","0.20703125","0.140625","0.2734375","0.16796875","0.1015625","0.234375","0.140625","0.140625","0.140625","0.65625","0.65625","0.65625","0.82421875","0.8046875","0.84375","0.94140625","0.9296875","0.953125","0.8359375","0.7890625","0.8828125","0.78125","0.78125","0.78125","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.734375","0.734375","0.734375","0.8203125","0.8203125","0.8203125","0.7421875","0.7421875","0.7421875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.71875","0.71875","0.71875"
"71","0.30859375","0.109375","0.5078125","0.1015625","0.09375","0.109375","0.1328125","0.1015625","0.1640625","0.14453125","0.09375","0.1953125","0.1015625","0.1015625","0.1015625","0.6796875","0.6796875","0.6796875","0.89453125","0.84375","0.9453125","0.9453125","0.921875","0.96875","0.890625","0.8359375","0.9453125","0.8046875","0.8046875","0.8046875","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"72","0.2734375","0.1015625","0.4453125","0.1015625","0.1015625","0.1015625","0.1484375","0.1015625","0.1953125","0.15234375","0.09375","0.2109375","0.1171875","0.1171875","0.1171875","0.703125","0.703125","0.703125","0.8984375","0.8515625","0.9453125","0.93359375","0.921875","0.9453125","0.89453125","0.8359375","0.953125","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125"
"73","0.30078125","0.109375","0.4921875","0.09765625","0.0859375","0.109375","0.15625","0.1015625","0.2109375","0.15625","0.109375","0.203125","0.109375","0.109375","0.109375","0.6796875","0.6796875","0.6796875","0.8828125","0.859375","0.90625","0.9140625","0.890625","0.9375","0.86328125","0.828125","0.8984375","0.7890625","0.7890625","0.7890625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.7734375","0.7734375","0.7734375","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625"
"74","0.26171875","0.0625","0.4609375","0.11328125","0.109375","0.1171875","0.171875","0.1015625","0.2421875","0.1484375","0.109375","0.1875","0.1171875","0.1171875","0.1171875","0.65625","0.65625","0.65625","0.85546875","0.8125","0.8984375","0.9296875","0.9296875","0.9296875","0.859375","0.78125","0.9375","0.7890625","0.7890625","0.7890625","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.6953125","0.6953125","0.6953125","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875"
"75","0.26171875","0.0859375","0.4375","0.1015625","0.1015625","0.1015625","0.13671875","0.1015625","0.171875","0.1484375","0.1015625","0.1953125","0.1328125","0.1328125","0.1328125","0.6875","0.6875","0.6875","0.89453125","0.875","0.9140625","0.9765625","0.96875","0.984375","0.90625","0.84375","0.96875","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875"
"76","0.33984375","0.09375","0.5859375","0.1015625","0.1015625","0.1015625","0.15625","0.1015625","0.2109375","0.14453125","0.1015625","0.1875","0.09375","0.09375","0.09375","0.6953125","0.6953125","0.6953125","0.9140625","0.8515625","0.9765625","0.984375","0.984375","0.984375","0.91015625","0.8671875","0.953125","0.8359375","0.8359375","0.8359375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.828125","0.828125","0.828125","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"77","0.3203125","0.09375","0.546875","0.09765625","0.0859375","0.109375","0.17578125","0.09375","0.2578125","0.1484375","0.1015625","0.1953125","0.1015625","0.1015625","0.1015625","0.71875","0.71875","0.71875","0.9453125","0.890625","1","0.98828125","0.9765625","1","0.9453125","0.8984375","0.9921875","0.9296875","0.9296875","0.9296875","1","1","1","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1","0.8984375","0.8984375","0.8984375","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","1","1","1","1","1","1","1","1","1"
"78","0.3203125","0.1015625","0.5390625","0.1015625","0.078125","0.125","0.16015625","0.1015625","0.21875","0.14453125","0.109375","0.1796875","0.0859375","0.0859375","0.0859375","0.7421875","0.7421875","0.7421875","0.94921875","0.90625","0.9921875","0.99609375","0.9921875","1","0.92578125","0.8671875","0.984375","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","1","1","1","0.8125","0.8125","0.8125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","1","1","1","0.984375","0.984375","0.984375"
"79","0.23046875","0.0703125","0.390625","0.1171875","0.1015625","0.1328125","0.18359375","0.1015625","0.265625","0.16796875","0.109375","0.2265625","0.1484375","0.1484375","0.1484375","0.6484375","0.6484375","0.6484375","0.87890625","0.8671875","0.890625","0.90625","0.890625","0.921875","0.84765625","0.7890625","0.90625","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.8046875","0.8046875","0.8046875","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875"
"80","0.2890625","0.1171875","0.4609375","0.09765625","0.09375","0.1015625","0.14453125","0.078125","0.2109375","0.16015625","0.109375","0.2109375","0.1015625","0.1015625","0.1015625","0.6875","0.6875","0.6875","0.87890625","0.828125","0.9296875","0.953125","0.9296875","0.9765625","0.89453125","0.859375","0.9296875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375"
"81","0.328125","0.09375","0.5625","0.1015625","0.09375","0.109375","0.16796875","0.1015625","0.234375","0.1640625","0.125","0.203125","0.1171875","0.1171875","0.1171875","0.703125","0.703125","0.703125","0.90234375","0.859375","0.9453125","0.95703125","0.953125","0.9609375","0.91796875","0.8515625","0.984375","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.796875","0.796875","0.796875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875"
"82","0.3515625","0.1015625","0.6015625","0.1015625","0.09375","0.109375","0.1953125","0.1015625","0.2890625","0.140625","0.09375","0.1875","0.1328125","0.1328125","0.1328125","0.6875","0.6875","0.6875","0.90234375","0.8671875","0.9375","0.95703125","0.9453125","0.96875","0.90625","0.8671875","0.9453125","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125"
"83","0.26953125","0.078125","0.4609375","0.09765625","0.0859375","0.109375","0.14453125","0.0703125","0.21875","0.13671875","0.109375","0.1640625","0.109375","0.109375","0.109375","0.6875","0.6875","0.6875","0.8828125","0.8359375","0.9296875","0.953125","0.953125","0.953125","0.87890625","0.8203125","0.9375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.8046875","0.8046875","0.8046875","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375"
"84","0.29296875","0.109375","0.4765625","0.1015625","0.09375","0.109375","0.1796875","0.125","0.234375","0.140625","0.1015625","0.1796875","0.1328125","0.1328125","0.1328125","0.703125","0.703125","0.703125","0.828125","0.796875","0.859375","0.89453125","0.890625","0.8984375","0.8671875","0.8125","0.921875","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.6796875","0.6796875","0.6796875","0.8671875","0.8671875","0.8671875","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.8515625","0.8515625","0.8515625"
"85","0.29296875","0.109375","0.4765625","0.09375","0.09375","0.09375","0.1953125","0.09375","0.296875","0.1328125","0.1171875","0.1484375","0.125","0.125","0.125","0.625","0.625","0.625","0.78515625","0.7734375","0.796875","0.83203125","0.8125","0.8515625","0.77734375","0.671875","0.8828125","0.703125","0.703125","0.703125","0.8046875","0.8046875","0.8046875","0.8046875","0.8046875","0.8046875","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.65625","0.65625","0.65625","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.84375","0.84375","0.84375","0.84375","0.84375","0.84375","0.8046875","0.8046875","0.8046875"
"86","0.328125","0.125","0.53125","0.10546875","0.1015625","0.109375","0.1875","0.109375","0.265625","0.1484375","0.140625","0.15625","0.109375","0.109375","0.109375","0.65625","0.65625","0.65625","0.81640625","0.7890625","0.84375","0.83984375","0.8203125","0.859375","0.8203125","0.765625","0.875","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.640625","0.640625","0.640625","0.765625","0.765625","0.765625","0.828125","0.828125","0.828125","0.84375","0.84375","0.84375","0.828125","0.828125","0.828125","0.828125","0.828125","0.828125"
"87","0.1875","0.0625","0.3125","0.125","0.125","0.125","0.125","0.0625","0.1875","0.125","0.0625","0.1875","0.125","0.125","0.125","0.625","0.625","0.625","0.875","0.8125","0.9375","0.84375","0.8125","0.875","0.875","0.8125","0.9375","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.8125","0.8125","0.8125","1","1","1","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.875","0.875","0.875","0.875","0.875","0.875","1","1","1","0.875","0.875","0.875"
"98","0.44140625","0.0859375","0.796875","0.11328125","0.09375","0.1328125","0.109375","0.09375","0.125","0.09765625","0.078125","0.1171875","0.1171875","0.1171875","0.1171875","0.9140625","0.9140625","0.9140625","0.7890625","0.703125","0.875","0.9375","0.9140625","0.9609375","0.93359375","0.9296875","0.9375","0.9140625","0.9140625","0.9140625","0.8515625","0.8515625","0.8515625","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125"
"99","0.46484375","0.1640625","0.765625","0.09375","0.078125","0.109375","0.09765625","0.078125","0.1171875","0.1328125","0.109375","0.15625","0.09375","0.09375","0.09375","0.8125","0.8125","0.8125","0.8203125","0.765625","0.875","0.890625","0.8359375","0.9453125","0.94140625","0.9375","0.9453125","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125"
"100","0.42578125","0.171875","0.6796875","0.08203125","0.0703125","0.09375","0.09375","0.0703125","0.1171875","0.1796875","0.1328125","0.2265625","0.09375","0.09375","0.09375","0.7890625","0.7890625","0.7890625","0.7734375","0.7109375","0.8359375","0.8515625","0.7890625","0.9140625","0.90234375","0.8984375","0.90625","0.8125","0.8125","0.8125","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.796875","0.796875","0.796875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625"
"101","0.48828125","0.2109375","0.765625","0.0859375","0.0703125","0.1015625","0.12109375","0.1015625","0.140625","0.140625","0.1171875","0.1640625","0.1484375","0.1484375","0.1484375","0.7421875","0.7421875","0.7421875","0.76953125","0.65625","0.8828125","0.84765625","0.84375","0.8515625","0.921875","0.9140625","0.9296875","0.828125","0.828125","0.828125","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.796875","0.796875","0.796875","0.8125","0.8125","0.8125","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625"
"102","0.4609375","0.1953125","0.7265625","0.09375","0.0859375","0.1015625","0.125","0.1015625","0.1484375","0.171875","0.125","0.21875","0.109375","0.109375","0.109375","0.7109375","0.7109375","0.7109375","0.73828125","0.6875","0.7890625","0.84375","0.796875","0.890625","0.8984375","0.8671875","0.9296875","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625"
"103","0.44140625","0.1328125","0.75","0.1015625","0.0703125","0.1328125","0.09765625","0.0703125","0.125","0.13671875","0.09375","0.1796875","0.0625","0.0625","0.0625","0.8203125","0.8203125","0.8203125","0.78515625","0.6875","0.8828125","0.87890625","0.8359375","0.921875","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.84375","0.84375","0.84375","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625"
"104","0.48828125","0.1953125","0.78125","0.078125","0.0703125","0.0859375","0.13671875","0.0859375","0.1875","0.1640625","0.1328125","0.1953125","0.1484375","0.1484375","0.1484375","0.8203125","0.8203125","0.8203125","0.796875","0.6875","0.90625","0.90625","0.859375","0.953125","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"105","0.45703125","0.1796875","0.734375","0.08984375","0.0859375","0.09375","0.11328125","0.09375","0.1328125","0.15234375","0.1328125","0.171875","0.0703125","0.0703125","0.0703125","0.8046875","0.8046875","0.8046875","0.74609375","0.6640625","0.828125","0.83984375","0.8125","0.8671875","0.91015625","0.8984375","0.921875","0.828125","0.828125","0.828125","0.796875","0.796875","0.796875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.78125","0.78125","0.78125","0.8125","0.8125","0.8125","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375"
"106","0.484375","0.203125","0.765625","0.09765625","0.0703125","0.125","0.109375","0.0703125","0.1484375","0.109375","0.0859375","0.1328125","0.1328125","0.1328125","0.1328125","0.7890625","0.7890625","0.7890625","0.72265625","0.65625","0.7890625","0.828125","0.75","0.90625","0.9140625","0.8984375","0.9296875","0.8125","0.8125","0.8125","0.7890625","0.7890625","0.7890625","0.8984375","0.8984375","0.8984375","0.84375","0.84375","0.84375","0.9375","0.9375","0.9375","0.828125","0.828125","0.828125","0.7734375","0.7734375","0.7734375","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625"
"107","0.41796875","0.1953125","0.640625","0.078125","0.0703125","0.0859375","0.09375","0.0859375","0.1015625","0.1640625","0.1171875","0.2109375","0.140625","0.140625","0.140625","0.7265625","0.7265625","0.7265625","0.6796875","0.59375","0.765625","0.7734375","0.7265625","0.8203125","0.828125","0.8125","0.84375","0.734375","0.734375","0.734375","0.734375","0.734375","0.734375","0.8203125","0.8203125","0.8203125","0.7890625","0.7890625","0.7890625","0.90625","0.90625","0.90625","0.7421875","0.7421875","0.7421875","0.765625","0.765625","0.765625","0.8046875","0.8046875","0.8046875","0.84375","0.84375","0.84375","0.828125","0.828125","0.828125","0.8125","0.8125","0.8125"
"108","0.484375","0.234375","0.734375","0.09375","0.09375","0.09375","0.1171875","0.09375","0.140625","0.15234375","0.140625","0.1640625","0.1015625","0.1015625","0.1015625","0.8046875","0.8046875","0.8046875","0.77734375","0.6796875","0.875","0.859375","0.8359375","0.8828125","0.9140625","0.90625","0.921875","0.7890625","0.7890625","0.7890625","0.7890625","0.7890625","0.7890625","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.7734375","0.7734375","0.7734375","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625"
"109","0.4765625","0.15625","0.796875","0.078125","0.078125","0.078125","0.11328125","0.078125","0.1484375","0.15625","0.1015625","0.2109375","0.046875","0.046875","0.046875","0.7421875","0.7421875","0.7421875","0.75390625","0.671875","0.8359375","0.828125","0.765625","0.890625","0.87890625","0.859375","0.8984375","0.828125","0.828125","0.828125","0.84375","0.84375","0.84375","0.828125","0.828125","0.828125","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.7734375","0.7734375","0.7734375","0.8046875","0.8046875","0.8046875","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625"
"110","0.48828125","0.1875","0.7890625","0.1171875","0.1015625","0.1328125","0.140625","0.1015625","0.1796875","0.140625","0.1015625","0.1796875","0.0859375","0.0859375","0.0859375","0.7890625","0.7890625","0.7890625","0.73046875","0.6171875","0.84375","0.8671875","0.8359375","0.8984375","0.90234375","0.8984375","0.90625","0.8125","0.8125","0.8125","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.796875","0.796875","0.796875","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625"
"111","0.44140625","0.140625","0.7421875","0.07421875","0.0546875","0.09375","0.08984375","0.0546875","0.125","0.109375","0.0703125","0.1484375","0.1171875","0.1171875","0.1171875","0.7734375","0.7734375","0.7734375","0.73828125","0.640625","0.8359375","0.83984375","0.8125","0.8671875","0.87109375","0.8515625","0.890625","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.7890625","0.7890625","0.7890625","0.7734375","0.7734375","0.7734375","0.8203125","0.8203125","0.8203125","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625"
"112","0.4609375","0.1796875","0.7421875","0.1015625","0.0859375","0.1171875","0.13671875","0.1171875","0.15625","0.14453125","0.1015625","0.1875","0.125","0.125","0.125","0.7734375","0.7734375","0.7734375","0.8125","0.7109375","0.9140625","0.8671875","0.8359375","0.8984375","0.9296875","0.9140625","0.9453125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.828125","0.828125","0.828125","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625"
"113","0.46484375","0.171875","0.7578125","0.109375","0.078125","0.140625","0.14453125","0.140625","0.1484375","0.09375","0.078125","0.109375","0.125","0.125","0.125","0.75","0.75","0.75","0.7265625","0.6171875","0.8359375","0.83203125","0.8046875","0.859375","0.890625","0.875","0.90625","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.8046875","0.8046875","0.8046875","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875"
"114","0.44921875","0.1875","0.7109375","0.1015625","0.0859375","0.1171875","0.1328125","0.1171875","0.1484375","0.15625","0.125","0.1875","0.140625","0.140625","0.140625","0.71875","0.71875","0.71875","0.75","0.640625","0.859375","0.80078125","0.734375","0.8671875","0.8671875","0.84375","0.890625","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.8046875","0.8046875","0.8046875","0.796875","0.796875","0.796875","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.890625","0.890625","0.890625"
"115","0.46484375","0.1796875","0.75","0.09765625","0.0546875","0.140625","0.09765625","0.0546875","0.140625","0.1328125","0.109375","0.15625","0.109375","0.109375","0.109375","0.7734375","0.7734375","0.7734375","0.7578125","0.6953125","0.8203125","0.8515625","0.8125","0.890625","0.90625","0.90625","0.90625","0.765625","0.765625","0.765625","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.8046875","0.8046875","0.8046875","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875"
"116","0.4609375","0.1640625","0.7578125","0.08984375","0.078125","0.1015625","0.09765625","0.078125","0.1171875","0.1484375","0.1015625","0.1953125","0.09375","0.09375","0.09375","0.7890625","0.7890625","0.7890625","0.78515625","0.703125","0.8671875","0.8828125","0.8671875","0.8984375","0.90625","0.890625","0.921875","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.828125","0.828125","0.828125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375"
"117","0.44921875","0.1484375","0.75","0.1015625","0.1015625","0.1015625","0.11328125","0.1015625","0.125","0.16015625","0.125","0.1953125","0.09375","0.09375","0.09375","0.7734375","0.7734375","0.7734375","0.78125","0.7265625","0.8359375","0.84375","0.7890625","0.8984375","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.8046875","0.8046875","0.8046875","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625"
"118","0.4453125","0.15625","0.734375","0.10546875","0.078125","0.1328125","0.1171875","0.078125","0.15625","0.140625","0.09375","0.1875","0.125","0.125","0.125","0.75","0.75","0.75","0.796875","0.7109375","0.8828125","0.859375","0.8046875","0.9140625","0.90625","0.8984375","0.9140625","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125","0.8359375","0.8359375","0.8359375","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625"
"119","0.46484375","0.15625","0.7734375","0.0859375","0.0234375","0.1484375","0.15234375","0.1484375","0.15625","0.12109375","0.0703125","0.171875","0.15625","0.15625","0.15625","0.8359375","0.8359375","0.8359375","0.8203125","0.71875","0.921875","0.89453125","0.8671875","0.921875","0.92578125","0.921875","0.9296875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.8125","0.8125","0.8125","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375"
"120","0.4765625","0.171875","0.78125","0.08203125","0.0703125","0.09375","0.09765625","0.0703125","0.125","0.10546875","0.0703125","0.140625","0.09375","0.09375","0.09375","0.796875","0.796875","0.796875","0.80859375","0.7265625","0.890625","0.91796875","0.8671875","0.96875","0.9375","0.9296875","0.9453125","0.84375","0.84375","0.84375","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.828125","0.828125","0.828125","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625"
"121","0.48046875","0.1953125","0.765625","0.1015625","0.0859375","0.1171875","0.12890625","0.1171875","0.140625","0.1484375","0.09375","0.203125","0.1171875","0.1171875","0.1171875","0.8359375","0.8359375","0.8359375","0.8046875","0.7109375","0.8984375","0.89453125","0.859375","0.9296875","0.921875","0.9140625","0.9296875","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.828125","0.828125","0.828125","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875"
"122","0.43359375","0.125","0.7421875","0.1015625","0.09375","0.109375","0.140625","0.109375","0.171875","0.125","0.09375","0.15625","0.1328125","0.1328125","0.1328125","0.765625","0.765625","0.765625","0.77734375","0.6796875","0.875","0.875","0.84375","0.90625","0.90234375","0.8984375","0.90625","0.8125","0.8125","0.8125","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.8046875","0.8046875","0.8046875","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375"
"123","0.53125","0.2734375","0.7890625","0.1015625","0.09375","0.109375","0.125","0.09375","0.15625","0.2109375","0.140625","0.28125","0.109375","0.109375","0.109375","0.765625","0.765625","0.765625","0.8046875","0.75","0.859375","0.87109375","0.8203125","0.921875","0.9453125","0.9375","0.953125","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.8515625","0.8515625","0.8515625","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625"
"124","0.45703125","0.15625","0.7578125","0.13671875","0.125","0.1484375","0.140625","0.1328125","0.1484375","0.12890625","0.0859375","0.171875","0.15625","0.15625","0.15625","0.7890625","0.7890625","0.7890625","0.78125","0.7265625","0.8359375","0.875","0.84375","0.90625","0.94140625","0.9296875","0.953125","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.84375","0.84375","0.84375","0.8046875","0.8046875","0.8046875","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375"
"125","0.47265625","0.171875","0.7734375","0.08984375","0.0859375","0.09375","0.12109375","0.0859375","0.15625","0.12890625","0.1015625","0.15625","0.09375","0.09375","0.09375","0.765625","0.765625","0.765625","0.71484375","0.5859375","0.84375","0.8515625","0.78125","0.921875","0.91796875","0.8984375","0.9375","0.7578125","0.7578125","0.7578125","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.7734375","0.7734375","0.7734375","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125"
"126","0.50390625","0.1953125","0.8125","0.09375","0.09375","0.09375","0.08984375","0.0859375","0.09375","0.16796875","0.109375","0.2265625","0.09375","0.09375","0.09375","0.8125","0.8125","0.8125","0.8359375","0.765625","0.90625","0.90625","0.859375","0.953125","0.9453125","0.9296875","0.9609375","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375"
"127","0.41015625","0.15625","0.6640625","0.09765625","0.09375","0.1015625","0.11328125","0.09375","0.1328125","0.1328125","0.1015625","0.1640625","0.1328125","0.1328125","0.1328125","0.703125","0.703125","0.703125","0.69921875","0.6328125","0.765625","0.7578125","0.7109375","0.8046875","0.85546875","0.8515625","0.859375","0.7421875","0.7421875","0.7421875","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.7890625","0.7890625","0.7890625","0.8359375","0.8359375","0.8359375","0.765625","0.765625","0.765625","0.7734375","0.7734375","0.7734375","0.75","0.75","0.75","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.828125","0.828125","0.828125"
"128","0.4765625","0.1875","0.765625","0.09375","0.09375","0.09375","0.1015625","0.09375","0.109375","0.16015625","0.1171875","0.203125","0.09375","0.09375","0.09375","0.7890625","0.7890625","0.7890625","0.7578125","0.7265625","0.7890625","0.87109375","0.8515625","0.890625","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.8125","0.8125","0.8125","0.8125","0.8125","0.8125","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625"
"129","0.4609375","0.1171875","0.8046875","0.1171875","0.1015625","0.1328125","0.109375","0.1015625","0.1171875","0.09375","0.03125","0.15625","0.109375","0.109375","0.109375","0.828125","0.828125","0.828125","0.7890625","0.7421875","0.8359375","0.87890625","0.84375","0.9140625","0.88671875","0.8671875","0.90625","0.8125","0.8125","0.8125","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625"
"130","0.5078125","0.25","0.765625","0.0859375","0.0625","0.109375","0.08984375","0.0625","0.1171875","0.1796875","0.1640625","0.1953125","0.046875","0.046875","0.046875","0.765625","0.765625","0.765625","0.76171875","0.6796875","0.84375","0.859375","0.8203125","0.8984375","0.890625","0.890625","0.890625","0.8046875","0.8046875","0.8046875","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625"
"131","0.44921875","0.1484375","0.75","0.078125","0.0546875","0.1015625","0.09765625","0.0546875","0.140625","0.15234375","0.1171875","0.1875","0.140625","0.140625","0.140625","0.75","0.75","0.75","0.73046875","0.6796875","0.78125","0.81640625","0.7890625","0.84375","0.91015625","0.890625","0.9296875","0.7890625","0.7890625","0.7890625","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.828125","0.828125","0.828125","0.765625","0.765625","0.765625","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375"
"132","0.46484375","0.1875","0.7421875","0.078125","0.0625","0.09375","0.09765625","0.09375","0.1015625","0.171875","0.1171875","0.2265625","0.1328125","0.1328125","0.1328125","0.71875","0.71875","0.71875","0.76171875","0.6953125","0.828125","0.8359375","0.78125","0.890625","0.92578125","0.9140625","0.9375","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.796875","0.796875","0.796875","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"133","0.44140625","0.15625","0.7265625","0.125","0.109375","0.140625","0.14453125","0.109375","0.1796875","0.1171875","0.109375","0.125","0.1171875","0.1171875","0.1171875","0.8203125","0.8203125","0.8203125","0.73828125","0.6484375","0.828125","0.8671875","0.828125","0.90625","0.88671875","0.8828125","0.890625","0.8125","0.8125","0.8125","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.8046875","0.8046875","0.8046875","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625"
"134","0.51953125","0.2109375","0.828125","0.10546875","0.1015625","0.109375","0.12890625","0.1015625","0.15625","0.1640625","0.125","0.203125","0.1171875","0.1171875","0.1171875","0.84375","0.84375","0.84375","0.78515625","0.703125","0.8671875","0.890625","0.8671875","0.9140625","0.94140625","0.9375","0.9453125","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125"
"135","0.49609375","0.234375","0.7578125","0.08984375","0.078125","0.1015625","0.09375","0.078125","0.109375","0.08984375","0.046875","0.1328125","0.1171875","0.1171875","0.1171875","0.71875","0.71875","0.71875","0.76171875","0.65625","0.8671875","0.875","0.8359375","0.9140625","0.9140625","0.90625","0.921875","0.75","0.75","0.75","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.7734375","0.7734375","0.7734375","0.7578125","0.7578125","0.7578125","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625"
"136","0.453125","0.171875","0.734375","0.078125","0.0703125","0.0859375","0.1171875","0.0859375","0.1484375","0.171875","0.15625","0.1875","0.1015625","0.1015625","0.1015625","0.8046875","0.8046875","0.8046875","0.7734375","0.71875","0.828125","0.84765625","0.828125","0.8671875","0.8828125","0.8828125","0.8828125","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.875","0.875","0.875","0.8046875","0.8046875","0.8046875","0.765625","0.765625","0.765625","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875"
"137","0.47265625","0.15625","0.7890625","0.09375","0.09375","0.09375","0.15625","0.09375","0.21875","0.140625","0.1015625","0.1796875","0.203125","0.203125","0.203125","0.875","0.875","0.875","0.84375","0.7890625","0.8984375","0.9140625","0.90625","0.921875","0.92578125","0.921875","0.9296875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875"
"138","0.5078125","0.1875","0.828125","0.09765625","0.09375","0.1015625","0.15234375","0.1015625","0.203125","0.1171875","0.078125","0.15625","0.0703125","0.0703125","0.0703125","0.8203125","0.8203125","0.8203125","0.8203125","0.7265625","0.9140625","0.94921875","0.9296875","0.96875","0.95703125","0.9453125","0.96875","0.921875","0.921875","0.921875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125"
"139","0.5625","0.1953125","0.9296875","0.0859375","0.0859375","0.0859375","0.1484375","0.0859375","0.2109375","0.15234375","0.09375","0.2109375","0.1328125","0.1328125","0.1328125","0.8828125","0.8828125","0.8828125","0.8671875","0.765625","0.96875","0.95703125","0.9453125","0.96875","0.94921875","0.9375","0.9609375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"140","0.578125","0.25","0.90625","0.1015625","0.0859375","0.1171875","0.14453125","0.1171875","0.171875","0.15234375","0.109375","0.1953125","0.1640625","0.1640625","0.1640625","0.859375","0.859375","0.859375","0.83203125","0.71875","0.9453125","0.96484375","0.9609375","0.96875","0.9765625","0.96875","0.984375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"141","0.44140625","0.109375","0.7734375","0.0859375","0.0703125","0.1015625","0.09765625","0.0703125","0.125","0.1484375","0.1015625","0.1953125","0.0546875","0.0546875","0.0546875","0.8515625","0.8515625","0.8515625","0.8203125","0.7109375","0.9296875","0.90625","0.8515625","0.9609375","0.93359375","0.921875","0.9453125","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875"
"142","0.5078125","0.171875","0.84375","0.109375","0.1015625","0.1171875","0.109375","0.1015625","0.1171875","0.15234375","0.09375","0.2109375","0.0390625","0.0390625","0.0390625","0.8125","0.8125","0.8125","0.85546875","0.84375","0.8671875","0.8828125","0.84375","0.921875","0.92578125","0.90625","0.9453125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.8125","0.8125","0.8125","0.8125","0.8125","0.8125","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375"
"143","0.51953125","0.2265625","0.8125","0.10546875","0.1015625","0.109375","0.1328125","0.109375","0.15625","0.15625","0.109375","0.203125","0.125","0.125","0.125","0.78125","0.78125","0.78125","0.85546875","0.796875","0.9140625","0.92578125","0.8984375","0.953125","0.953125","0.9453125","0.9609375","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875"
"144","0.44140625","0.1484375","0.734375","0.0703125","0.03125","0.109375","0.09765625","0.0859375","0.109375","0.13671875","0.0859375","0.1875","0.0703125","0.0703125","0.0703125","0.7734375","0.7734375","0.7734375","0.8125","0.71875","0.90625","0.86328125","0.84375","0.8828125","0.91796875","0.90625","0.9296875","0.765625","0.765625","0.765625","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.84375","0.84375","0.84375","0.9375","0.9375","0.9375","0.828125","0.828125","0.828125","0.7421875","0.7421875","0.7421875","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375"
"145","0.44140625","0.109375","0.7734375","0.11328125","0.109375","0.1171875","0.12890625","0.1171875","0.140625","0.1796875","0.1328125","0.2265625","0.1171875","0.1171875","0.1171875","0.8515625","0.8515625","0.8515625","0.79296875","0.71875","0.8671875","0.859375","0.8125","0.90625","0.8828125","0.875","0.890625","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375"
"146","0.5546875","0.1796875","0.9296875","0.125","0.0859375","0.1640625","0.1171875","0.0859375","0.1484375","0.12109375","0.0859375","0.15625","0.078125","0.078125","0.078125","0.8203125","0.8203125","0.8203125","0.8203125","0.7109375","0.9296875","0.9453125","0.9375","0.953125","0.953125","0.9453125","0.9609375","0.9453125","0.9453125","0.9453125","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375"
"147","0.546875","0.234375","0.859375","0.0859375","0.0703125","0.1015625","0.13671875","0.1015625","0.171875","0.14453125","0.109375","0.1796875","0.15625","0.15625","0.15625","0.859375","0.859375","0.859375","0.84375","0.75","0.9375","0.96875","0.9453125","0.9921875","0.9765625","0.96875","0.984375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"148","0.5625","0.25","0.875","0.07421875","0.0625","0.0859375","0.1328125","0.0625","0.203125","0.15234375","0.1171875","0.1875","0.1640625","0.1640625","0.1640625","0.8203125","0.8203125","0.8203125","0.8515625","0.828125","0.875","0.94140625","0.9296875","0.953125","0.94921875","0.9453125","0.953125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625"
"149","0.4765625","0.21875","0.734375","0.09765625","0.09375","0.1015625","0.125","0.09375","0.15625","0.16015625","0.1171875","0.203125","0.1484375","0.1484375","0.1484375","0.7578125","0.7578125","0.7578125","0.7890625","0.765625","0.8125","0.875","0.859375","0.890625","0.87109375","0.8671875","0.875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.78125","0.78125","0.78125","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375"
"150","0.45703125","0.1796875","0.734375","0.08203125","0.046875","0.1171875","0.17578125","0.1171875","0.234375","0.1015625","0.0703125","0.1328125","0.21875","0.21875","0.21875","0.859375","0.859375","0.859375","0.81640625","0.7578125","0.875","0.92578125","0.90625","0.9453125","0.9609375","0.953125","0.96875","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625"
"151","0.5","0.21875","0.78125","0.09375","0.0859375","0.1015625","0.109375","0.0859375","0.1328125","0.140625","0.109375","0.171875","0.125","0.125","0.125","0.859375","0.859375","0.859375","0.80859375","0.6953125","0.921875","0.9140625","0.875","0.953125","0.953125","0.9453125","0.9609375","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","1","1","1","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"152","0.53515625","0.1875","0.8828125","0.0859375","0.078125","0.09375","0.125","0.09375","0.15625","0.15625","0.109375","0.203125","0.0859375","0.0859375","0.0859375","0.8515625","0.8515625","0.8515625","0.859375","0.78125","0.9375","0.94140625","0.90625","0.9765625","0.9765625","0.96875","0.984375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"153","0.484375","0.1796875","0.7890625","0.0859375","0.0546875","0.1171875","0.140625","0.1171875","0.1640625","0.140625","0.1015625","0.1796875","0.1640625","0.1640625","0.1640625","0.8671875","0.8671875","0.8671875","0.8046875","0.6640625","0.9453125","0.96484375","0.9609375","0.96875","0.98828125","0.984375","0.9921875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","1","1","1","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","1","1","1","0.9921875","0.9921875","0.9921875"
"154","0.53125","0.1953125","0.8671875","0.0859375","0.078125","0.09375","0.15234375","0.09375","0.2109375","0.12890625","0.1015625","0.15625","0.1796875","0.1796875","0.1796875","0.890625","0.890625","0.890625","0.8046875","0.65625","0.953125","0.92578125","0.8984375","0.953125","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"155","0.5546875","0.2109375","0.8984375","0.09765625","0.09375","0.1015625","0.125","0.1015625","0.1484375","0.1484375","0.109375","0.1875","0.125","0.125","0.125","0.84375","0.84375","0.84375","0.87890625","0.765625","0.9921875","0.96875","0.96875","0.96875","0.98046875","0.9765625","0.984375","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","1","1","1","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1","1","1","1"
"156","0.48046875","0.1796875","0.78125","0.10546875","0.09375","0.1171875","0.1484375","0.1171875","0.1796875","0.12890625","0.09375","0.1640625","0.15625","0.15625","0.15625","0.7890625","0.7890625","0.7890625","0.80078125","0.71875","0.8828125","0.87109375","0.828125","0.9140625","0.9453125","0.9453125","0.9453125","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.8359375","0.8359375","0.8359375","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875"
"157","0.5078125","0.1796875","0.8359375","0.08203125","0.0625","0.1015625","0.109375","0.0625","0.15625","0.12109375","0.09375","0.1484375","0.15625","0.15625","0.15625","0.8046875","0.8046875","0.8046875","0.85546875","0.7734375","0.9375","0.9453125","0.9296875","0.9609375","0.953125","0.9453125","0.9609375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"158","0.51953125","0.1796875","0.859375","0.09375","0.0703125","0.1171875","0.12109375","0.1171875","0.125","0.16015625","0.125","0.1953125","0.125","0.125","0.125","0.796875","0.796875","0.796875","0.8515625","0.7734375","0.9296875","0.953125","0.9296875","0.9765625","0.95703125","0.953125","0.9609375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"159","0.3984375","0.1484375","0.6484375","0.09375","0.0859375","0.1015625","0.12109375","0.1015625","0.140625","0.125","0.09375","0.15625","0.109375","0.109375","0.109375","0.8046875","0.8046875","0.8046875","0.76171875","0.6796875","0.84375","0.9140625","0.8671875","0.9609375","0.9140625","0.8984375","0.9296875","0.796875","0.796875","0.796875","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.8359375","0.8359375","0.8359375","0.8125","0.8125","0.8125","0.796875","0.796875","0.796875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.796875","0.796875","0.796875"
"160","0.54296875","0.2265625","0.859375","0.0546875","0.015625","0.09375","0.140625","0.09375","0.1875","0.13671875","0.09375","0.1796875","0.0859375","0.0859375","0.0859375","0.84375","0.84375","0.84375","0.8046875","0.6875","0.921875","0.9296875","0.8984375","0.9609375","0.9609375","0.9375","0.984375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"161","0.4765625","0.171875","0.78125","0.08984375","0.078125","0.1015625","0.13671875","0.1015625","0.171875","0.16015625","0.1171875","0.203125","0.1640625","0.1640625","0.1640625","0.875","0.875","0.875","0.82421875","0.7578125","0.890625","0.9375","0.90625","0.96875","0.92578125","0.9140625","0.9375","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"162","0.46875","0.1796875","0.7578125","0.09375","0.0859375","0.1015625","0.15234375","0.0859375","0.21875","0.12890625","0.09375","0.1640625","0.125","0.125","0.125","0.8046875","0.8046875","0.8046875","0.7578125","0.6796875","0.8359375","0.91796875","0.890625","0.9453125","0.9296875","0.9140625","0.9453125","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"163","0.47265625","0.140625","0.8046875","0.109375","0.109375","0.109375","0.16796875","0.109375","0.2265625","0.125","0.0859375","0.1640625","0.140625","0.140625","0.140625","0.875","0.875","0.875","0.78125","0.640625","0.921875","0.9375","0.90625","0.96875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.8046875","0.8046875","0.8046875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875"
"164","0.484375","0.171875","0.796875","0.10546875","0.1015625","0.109375","0.10546875","0.1015625","0.109375","0.1484375","0.1015625","0.1953125","0.0546875","0.0546875","0.0546875","0.8671875","0.8671875","0.8671875","0.83984375","0.7578125","0.921875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"165","0.5390625","0.1484375","0.9296875","0.09765625","0.09375","0.1015625","0.12109375","0.1015625","0.140625","0.13671875","0.1015625","0.171875","0.046875","0.046875","0.046875","0.8671875","0.8671875","0.8671875","0.875","0.78125","0.96875","0.96484375","0.953125","0.9765625","0.98046875","0.9765625","0.984375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","1","1","1","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875"
"166","0.59765625","0.25","0.9453125","0.1015625","0.09375","0.109375","0.1484375","0.109375","0.1875","0.1484375","0.1015625","0.1953125","0.171875","0.171875","0.171875","0.8828125","0.8828125","0.8828125","0.921875","0.84375","1","0.9765625","0.96875","0.984375","0.99609375","0.9921875","1","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1","0.9921875","0.9921875","0.9921875","1","1","1","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1"
"167","0.58203125","0.2421875","0.921875","0.078125","0.078125","0.078125","0.14453125","0.078125","0.2109375","0.1328125","0.1015625","0.1640625","0.1640625","0.1640625","0.1640625","0.8828125","0.8828125","0.8828125","0.8515625","0.75","0.953125","0.9765625","0.96875","0.984375","0.9921875","0.984375","1","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","1","1","1","0.96875","0.96875","0.96875","1","1","1","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","1","1","1","1","1","1","0.9921875","0.9921875","0.9921875"
"168","0.44140625","0.1875","0.6953125","0.10546875","0.078125","0.1328125","0.17578125","0.1328125","0.21875","0.140625","0.1015625","0.1796875","0.171875","0.171875","0.171875","0.828125","0.828125","0.828125","0.7890625","0.71875","0.859375","0.89453125","0.8828125","0.90625","0.921875","0.9140625","0.9296875","0.8828125","0.8828125","0.8828125","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125"
"169","0.5234375","0.1796875","0.8671875","0.08203125","0.0625","0.1015625","0.1171875","0.1015625","0.1328125","0.16015625","0.1171875","0.203125","0.0859375","0.0859375","0.0859375","0.84375","0.84375","0.84375","0.8125","0.7421875","0.8828125","0.94921875","0.9296875","0.96875","0.984375","0.984375","0.984375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"170","0.51953125","0.1875","0.8515625","0.1015625","0.09375","0.109375","0.125","0.09375","0.15625","0.1328125","0.0703125","0.1953125","0.078125","0.078125","0.078125","0.8984375","0.8984375","0.8984375","0.86328125","0.7734375","0.953125","0.96484375","0.953125","0.9765625","0.97265625","0.96875","0.9765625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"171","0.5703125","0.2109375","0.9296875","0.1015625","0.09375","0.109375","0.1015625","0.09375","0.109375","0.1328125","0.09375","0.171875","0.0390625","0.0390625","0.0390625","0.8671875","0.8671875","0.8671875","0.8984375","0.8203125","0.9765625","0.921875","0.8984375","0.9453125","0.9765625","0.96875","0.984375","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"172","0.4921875","0.171875","0.8125","0.0859375","0.0859375","0.0859375","0.14453125","0.0859375","0.203125","0.14453125","0.1171875","0.171875","0.09375","0.09375","0.09375","0.828125","0.828125","0.828125","0.8359375","0.75","0.921875","0.9375","0.8984375","0.9765625","0.984375","0.9765625","0.9921875","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"173","0.4453125","0.1953125","0.6953125","0.06640625","0.0390625","0.09375","0.17578125","0.09375","0.2578125","0.140625","0.09375","0.1875","0.21875","0.21875","0.21875","0.828125","0.828125","0.828125","0.7890625","0.7109375","0.8671875","0.88671875","0.8671875","0.90625","0.91015625","0.90625","0.9140625","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625"
"174","0.4296875","0.15625","0.703125","0.09375","0.09375","0.09375","0.171875","0.09375","0.25","0.125","0.1015625","0.1484375","0.1953125","0.1953125","0.1953125","0.71875","0.71875","0.71875","0.74609375","0.6796875","0.8125","0.8359375","0.828125","0.84375","0.85546875","0.8515625","0.859375","0.828125","0.828125","0.828125","0.828125","0.828125","0.828125","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.6953125","0.6953125","0.6953125","0.84375","0.84375","0.84375","0.8125","0.8125","0.8125","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375"
"175","0.45703125","0.1875","0.7265625","0.11328125","0.109375","0.1171875","0.171875","0.109375","0.234375","0.10546875","0.0859375","0.125","0.2109375","0.2109375","0.2109375","0.7890625","0.7890625","0.7890625","0.73828125","0.671875","0.8046875","0.84765625","0.828125","0.8671875","0.8671875","0.859375","0.875","0.84375","0.84375","0.84375","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.734375","0.734375","0.734375","0.7734375","0.7734375","0.7734375","0.828125","0.828125","0.828125","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375"
"176","0.40625","0.125","0.6875","0.09375","0.0625","0.125","0.15625","0.125","0.1875","0.15625","0.125","0.1875","0.1875","0.1875","0.1875","0.9375","0.9375","0.9375","0.6875","0.5","0.875","0.96875","0.9375","1","0.875","0.875","0.875","0.875","0.875","0.875","0.9375","0.9375","0.9375","1","1","1","1","1","1","1","1","1","1","1","1","0.875","0.875","0.875","1","1","1","0.875","0.875","0.875","1","1","1","0.9375","0.9375","0.9375"
"188","0.5","0.125","0.875","0.21875","0.1953125","0.2421875","0.078125","0.078125","0.078125","0.1328125","0.078125","0.1875","0.1171875","0.1171875","0.1171875","0.875","0.875","0.875","0.85546875","0.75","0.9609375","0.91015625","0.8515625","0.96875","0.95703125","0.9453125","0.96875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.8046875","0.8046875","0.8046875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"189","0.52734375","0.203125","0.8515625","0.1484375","0.140625","0.15625","0.1171875","0.109375","0.125","0.1484375","0.0703125","0.2265625","0.1640625","0.1640625","0.1640625","0.7578125","0.7578125","0.7578125","0.83203125","0.71875","0.9453125","0.84375","0.75","0.9375","0.91796875","0.90625","0.9296875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.765625","0.765625","0.765625","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"190","0.48046875","0.1953125","0.765625","0.12890625","0.1171875","0.140625","0.12109375","0.109375","0.1328125","0.16796875","0.109375","0.2265625","0.1484375","0.1484375","0.1484375","0.7734375","0.7734375","0.7734375","0.77734375","0.6484375","0.90625","0.83984375","0.75","0.9296875","0.92578125","0.921875","0.9296875","0.828125","0.828125","0.828125","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.7109375","0.7109375","0.7109375","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375"
"191","0.4921875","0.171875","0.8125","0.1484375","0.109375","0.1875","0.1015625","0.09375","0.109375","0.12890625","0.0703125","0.1875","0.109375","0.109375","0.109375","0.78125","0.78125","0.78125","0.8203125","0.71875","0.921875","0.83203125","0.75","0.9140625","0.90234375","0.8984375","0.90625","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.765625","0.765625","0.765625","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375"
"192","0.41796875","0.0859375","0.75","0.16015625","0.125","0.1953125","0.08984375","0.0546875","0.125","0.12890625","0.109375","0.1484375","0.046875","0.046875","0.046875","0.8046875","0.8046875","0.8046875","0.765625","0.6171875","0.9140625","0.8359375","0.7578125","0.9140625","0.90234375","0.8828125","0.921875","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.859375","0.859375","0.859375","0.6484375","0.6484375","0.6484375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875"
"193","0.4921875","0.1796875","0.8046875","0.14453125","0.1328125","0.15625","0.08984375","0.0859375","0.09375","0.16796875","0.1015625","0.234375","0.1484375","0.1484375","0.1484375","0.8125","0.8125","0.8125","0.796875","0.671875","0.921875","0.85546875","0.7890625","0.921875","0.91796875","0.90625","0.9296875","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.7421875","0.7421875","0.7421875","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875"
"194","0.52734375","0.203125","0.8515625","0.15234375","0.1484375","0.15625","0.1015625","0.078125","0.125","0.12890625","0.0703125","0.1875","0.1328125","0.1328125","0.1328125","0.8125","0.8125","0.8125","0.8359375","0.734375","0.9375","0.8984375","0.84375","0.953125","0.91015625","0.8984375","0.921875","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.765625","0.765625","0.765625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375"
"195","0.4921875","0.203125","0.78125","0.15625","0.140625","0.171875","0.1015625","0.0703125","0.1328125","0.1484375","0.0703125","0.2265625","0.1640625","0.1640625","0.1640625","0.7890625","0.7890625","0.7890625","0.78515625","0.6953125","0.875","0.80859375","0.7265625","0.890625","0.9140625","0.890625","0.9375","0.8515625","0.8515625","0.8515625","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.859375","0.859375","0.859375","0.734375","0.734375","0.734375","0.8046875","0.8046875","0.8046875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375"
"196","0.49609375","0.15625","0.8359375","0.15625","0.1484375","0.1640625","0.09765625","0.078125","0.1171875","0.109375","0.0546875","0.1640625","0.1015625","0.1015625","0.1015625","0.703125","0.703125","0.703125","0.76171875","0.640625","0.8828125","0.80859375","0.671875","0.9453125","0.9296875","0.8984375","0.9609375","0.8203125","0.8203125","0.8203125","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.625","0.625","0.625","0.84375","0.84375","0.84375","0.8203125","0.8203125","0.8203125","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625"
"197","0.43359375","0.125","0.7421875","0.12890625","0.125","0.1328125","0.09765625","0.078125","0.1171875","0.16015625","0.1171875","0.203125","0.1015625","0.1015625","0.1015625","0.734375","0.734375","0.734375","0.71875","0.609375","0.828125","0.78515625","0.71875","0.8515625","0.82421875","0.8203125","0.828125","0.7578125","0.7578125","0.7578125","0.7734375","0.7734375","0.7734375","0.8671875","0.8671875","0.8671875","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.796875","0.796875","0.796875","0.6015625","0.6015625","0.6015625","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.84375","0.84375","0.84375","0.84375","0.84375","0.84375"
"198","0.47265625","0.15625","0.7890625","0.16796875","0.15625","0.1796875","0.125","0.109375","0.140625","0.12109375","0.0625","0.1796875","0.125","0.125","0.125","0.7734375","0.7734375","0.7734375","0.796875","0.6796875","0.9140625","0.81640625","0.7265625","0.90625","0.90625","0.8984375","0.9140625","0.8203125","0.8203125","0.8203125","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.8359375","0.8359375","0.8359375","0.671875","0.671875","0.671875","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875"
"199","0.453125","0.1015625","0.8046875","0.15625","0.09375","0.21875","0.09765625","0.09375","0.1015625","0.15234375","0.1171875","0.1875","0.078125","0.078125","0.078125","0.7578125","0.7578125","0.7578125","0.78125","0.6640625","0.8984375","0.82421875","0.7578125","0.890625","0.85546875","0.8515625","0.859375","0.8125","0.8125","0.8125","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.71875","0.71875","0.71875","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625"
"200","0.5078125","0.125","0.890625","0.1796875","0.1484375","0.2109375","0.0859375","0.0703125","0.1015625","0.1171875","0.0859375","0.1484375","0.078125","0.078125","0.078125","0.7734375","0.7734375","0.7734375","0.7890625","0.6796875","0.8984375","0.78515625","0.671875","0.8984375","0.90625","0.90625","0.90625","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.6640625","0.6640625","0.6640625","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625"
"201","0.48046875","0.1875","0.7734375","0.16015625","0.15625","0.1640625","0.0703125","0.0625","0.078125","0.1796875","0.1171875","0.2421875","0.1328125","0.1328125","0.1328125","0.765625","0.765625","0.765625","0.73046875","0.59375","0.8671875","0.81640625","0.7421875","0.890625","0.875","0.8671875","0.8828125","0.8046875","0.8046875","0.8046875","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.828125","0.828125","0.828125","0.6796875","0.6796875","0.6796875","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125"
"202","0.46875","0.15625","0.78125","0.171875","0.15625","0.1875","0.1015625","0.1015625","0.1015625","0.15625","0.09375","0.21875","0.125","0.125","0.125","0.796875","0.796875","0.796875","0.79296875","0.671875","0.9140625","0.8203125","0.765625","0.875","0.90234375","0.890625","0.9140625","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.6875","0.6875","0.6875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"203","0.4609375","0.1328125","0.7890625","0.18359375","0.1796875","0.1875","0.09375","0.0703125","0.1171875","0.125","0.0625","0.1875","0.1328125","0.1328125","0.1328125","0.7734375","0.7734375","0.7734375","0.78125","0.71875","0.84375","0.828125","0.765625","0.890625","0.85546875","0.84375","0.8671875","0.7734375","0.7734375","0.7734375","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.8203125","0.8203125","0.8203125","0.703125","0.703125","0.703125","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625"
"204","0.46484375","0.140625","0.7890625","0.1171875","0.109375","0.125","0.109375","0.09375","0.125","0.10546875","0.0703125","0.140625","0.0703125","0.0703125","0.0703125","0.734375","0.734375","0.734375","0.7578125","0.6484375","0.8671875","0.80078125","0.6875","0.9140625","0.8671875","0.8515625","0.8828125","0.828125","0.828125","0.828125","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.84375","0.84375","0.84375","0.6796875","0.6796875","0.6796875","0.7890625","0.7890625","0.7890625","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625"
"205","0.48046875","0.1640625","0.796875","0.2109375","0.171875","0.25","0.09765625","0.0859375","0.109375","0.13671875","0.0859375","0.1875","0.125","0.125","0.125","0.7578125","0.7578125","0.7578125","0.73046875","0.5703125","0.890625","0.8046875","0.71875","0.890625","0.890625","0.8828125","0.8984375","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.6875","0.6875","0.6875","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375"
"206","0.47265625","0.1796875","0.765625","0.1484375","0.1171875","0.1796875","0.0703125","0.046875","0.09375","0.171875","0.109375","0.234375","0.125","0.125","0.125","0.7890625","0.7890625","0.7890625","0.7890625","0.6875","0.890625","0.81640625","0.7734375","0.859375","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.6953125","0.6953125","0.6953125","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875"
"207","0.453125","0.109375","0.796875","0.19140625","0.171875","0.2109375","0.12109375","0.1171875","0.125","0.13671875","0.09375","0.1796875","0.0703125","0.0703125","0.0703125","0.7734375","0.7734375","0.7734375","0.796875","0.6796875","0.9140625","0.8203125","0.7109375","0.9296875","0.92578125","0.921875","0.9296875","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.8671875","0.8671875","0.8671875","0.71875","0.71875","0.71875","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"208","0.44921875","0.1015625","0.796875","0.17578125","0.171875","0.1796875","0.11328125","0.09375","0.1328125","0.13671875","0.109375","0.1640625","0.0703125","0.0703125","0.0703125","0.734375","0.734375","0.734375","0.7890625","0.6796875","0.8984375","0.8515625","0.78125","0.921875","0.91796875","0.890625","0.9453125","0.859375","0.859375","0.859375","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.7578125","0.7578125","0.7578125","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"209","0.5","0.1484375","0.8515625","0.15625","0.125","0.1875","0.09375","0.0703125","0.1171875","0.18359375","0.125","0.2421875","0.1328125","0.1328125","0.1328125","0.796875","0.796875","0.796875","0.83203125","0.7578125","0.90625","0.86328125","0.8046875","0.921875","0.921875","0.9140625","0.9296875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.8671875","0.8671875","0.8671875","0.7578125","0.7578125","0.7578125","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"210","0.48046875","0.140625","0.8203125","0.16796875","0.125","0.2109375","0.08203125","0.0703125","0.09375","0.125","0.078125","0.171875","0.109375","0.109375","0.109375","0.8125","0.8125","0.8125","0.80078125","0.6875","0.9140625","0.88671875","0.8125","0.9609375","0.91796875","0.90625","0.9296875","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.765625","0.765625","0.765625","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"211","0.4765625","0.140625","0.8125","0.15234375","0.125","0.1796875","0.08984375","0.0859375","0.09375","0.16015625","0.109375","0.2109375","0.1171875","0.1171875","0.1171875","0.796875","0.796875","0.796875","0.82421875","0.71875","0.9296875","0.875","0.8359375","0.9140625","0.921875","0.921875","0.921875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.703125","0.703125","0.703125","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125"
"212","0.46484375","0.125","0.8046875","0.1953125","0.1875","0.203125","0.1015625","0.09375","0.109375","0.109375","0.0703125","0.1484375","0.09375","0.09375","0.09375","0.78125","0.78125","0.78125","0.77734375","0.6484375","0.90625","0.8125","0.734375","0.890625","0.91015625","0.90625","0.9140625","0.8515625","0.8515625","0.8515625","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.859375","0.859375","0.859375","0.703125","0.703125","0.703125","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875"
"213","0.53515625","0.2109375","0.859375","0.12890625","0.1171875","0.140625","0.09375","0.046875","0.140625","0.20703125","0.140625","0.2734375","0.1328125","0.1328125","0.1328125","0.8515625","0.8515625","0.8515625","0.8203125","0.7109375","0.9296875","0.828125","0.78125","0.875","0.91796875","0.90625","0.9296875","0.859375","0.859375","0.859375","0.8359375","0.8359375","0.8359375","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.6640625","0.6640625","0.6640625","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"214","0.50390625","0.1796875","0.828125","0.17578125","0.125","0.2265625","0.07421875","0.0703125","0.078125","0.1640625","0.109375","0.21875","0.1171875","0.1171875","0.1171875","0.828125","0.828125","0.828125","0.8203125","0.7109375","0.9296875","0.875","0.78125","0.96875","0.93359375","0.9296875","0.9375","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375"
"215","0.46484375","0.109375","0.8203125","0.1640625","0.1171875","0.2109375","0.09375","0.0859375","0.1015625","0.09765625","0.0703125","0.125","0.0625","0.0625","0.0625","0.8125","0.8125","0.8125","0.7734375","0.625","0.921875","0.8125","0.734375","0.890625","0.875","0.875","0.875","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.8671875","0.8671875","0.8671875","0.6796875","0.6796875","0.6796875","0.875","0.875","0.875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625"
"216","0.5234375","0.1953125","0.8515625","0.12890625","0.1171875","0.140625","0.10546875","0.1015625","0.109375","0.19140625","0.1171875","0.265625","0.15625","0.15625","0.15625","0.8359375","0.8359375","0.8359375","0.8203125","0.7265625","0.9140625","0.85546875","0.7890625","0.921875","0.94921875","0.9375","0.9609375","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.90625","0.90625","0.90625","0.7734375","0.7734375","0.7734375","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375"
"217","0.43359375","0.15625","0.7109375","0.1484375","0.140625","0.15625","0.1015625","0.1015625","0.1015625","0.1328125","0.09375","0.171875","0.1171875","0.1171875","0.1171875","0.734375","0.734375","0.734375","0.734375","0.6171875","0.8515625","0.76953125","0.6875","0.8515625","0.83203125","0.7890625","0.875","0.765625","0.765625","0.765625","0.78125","0.78125","0.78125","0.8046875","0.8046875","0.8046875","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.78125","0.78125","0.78125","0.65625","0.65625","0.65625","0.7890625","0.7890625","0.7890625","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375"
"218","0.4921875","0.1484375","0.8359375","0.14453125","0.078125","0.2109375","0.125","0.1171875","0.1328125","0.14453125","0.09375","0.1953125","0.1015625","0.1015625","0.1015625","0.78125","0.78125","0.78125","0.78125","0.6875","0.875","0.8359375","0.7578125","0.9140625","0.8671875","0.84375","0.890625","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.75","0.75","0.75","0.8046875","0.8046875","0.8046875","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875"
"219","0.515625","0.2109375","0.8203125","0.21484375","0.1953125","0.234375","0.05859375","0.03125","0.0859375","0.1875","0.125","0.25","0.15625","0.15625","0.15625","0.7890625","0.7890625","0.7890625","0.76171875","0.6328125","0.890625","0.8515625","0.8046875","0.8984375","0.86328125","0.859375","0.8671875","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.75","0.75","0.75","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.890625","0.890625","0.890625"
"220","0.5078125","0.1953125","0.8203125","0.16015625","0.1328125","0.1875","0.11328125","0.0625","0.1640625","0.14453125","0.0625","0.2265625","0.1484375","0.1484375","0.1484375","0.8203125","0.8203125","0.8203125","0.7890625","0.65625","0.921875","0.8203125","0.765625","0.875","0.90234375","0.8984375","0.90625","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.875","0.875","0.875","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"221","0.47265625","0.1328125","0.8125","0.17578125","0.0859375","0.265625","0.12890625","0.1171875","0.140625","0.1484375","0.09375","0.203125","0.1328125","0.1328125","0.1328125","0.75","0.75","0.75","0.72265625","0.6015625","0.84375","0.8203125","0.734375","0.90625","0.87890625","0.8203125","0.9375","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.7109375","0.7109375","0.7109375","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875"
"222","0.453125","0.09375","0.8125","0.15625","0.125","0.1875","0.1171875","0.1171875","0.1171875","0.12109375","0.1171875","0.125","0.03125","0.03125","0.03125","0.75","0.75","0.75","0.78515625","0.6640625","0.90625","0.84375","0.75","0.9375","0.8984375","0.8671875","0.9296875","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.7109375","0.7109375","0.7109375","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"223","0.5","0.1796875","0.8203125","0.17578125","0.15625","0.1953125","0.08203125","0.0546875","0.109375","0.12109375","0.0546875","0.1875","0.1484375","0.1484375","0.1484375","0.8203125","0.8203125","0.8203125","0.796875","0.6875","0.90625","0.86328125","0.796875","0.9296875","0.90234375","0.875","0.9296875","0.8359375","0.8359375","0.8359375","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.84375","0.84375","0.84375","0.75","0.75","0.75","0.875","0.875","0.875","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"224","0.54296875","0.2109375","0.875","0.1875","0.15625","0.21875","0.08984375","0.0625","0.1171875","0.15625","0.09375","0.21875","0.1328125","0.1328125","0.1328125","0.8515625","0.8515625","0.8515625","0.82421875","0.703125","0.9453125","0.90625","0.875","0.9375","0.9296875","0.921875","0.9375","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625"
"225","0.48046875","0.1640625","0.796875","0.16796875","0.1640625","0.171875","0.0625","0.046875","0.078125","0.125","0.09375","0.15625","0.0703125","0.0703125","0.0703125","0.7734375","0.7734375","0.7734375","0.75390625","0.59375","0.9140625","0.8203125","0.7109375","0.9296875","0.890625","0.8828125","0.8984375","0.7890625","0.7890625","0.7890625","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125","0.6796875","0.6796875","0.6796875","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875"
"226","0.5","0.1796875","0.8203125","0.1640625","0.140625","0.1875","0.11328125","0.0703125","0.15625","0.140625","0.0703125","0.2109375","0.15625","0.15625","0.15625","0.8046875","0.8046875","0.8046875","0.765625","0.671875","0.859375","0.82421875","0.7578125","0.890625","0.87890625","0.875","0.8828125","0.8046875","0.8046875","0.8046875","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.671875","0.671875","0.671875","0.8359375","0.8359375","0.8359375","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625"
"227","0.515625","0.171875","0.859375","0.21484375","0.1953125","0.234375","0.078125","0.0546875","0.1015625","0.16796875","0.109375","0.2265625","0.1171875","0.1171875","0.1171875","0.890625","0.890625","0.890625","0.8671875","0.8046875","0.9296875","0.9453125","0.9140625","0.9765625","0.9375","0.921875","0.953125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.78125","0.78125","0.78125","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875"
"228","0.48828125","0.1171875","0.859375","0.20703125","0.1875","0.2265625","0.09375","0.078125","0.109375","0.125","0.078125","0.171875","0.1015625","0.1015625","0.1015625","0.7890625","0.7890625","0.7890625","0.87890625","0.8046875","0.953125","0.921875","0.8828125","0.9609375","0.953125","0.9453125","0.9609375","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"229","0.56640625","0.1640625","0.96875","0.1875","0.1875","0.1875","0.0859375","0.078125","0.09375","0.20703125","0.1484375","0.265625","0.1171875","0.1171875","0.1171875","0.8671875","0.8671875","0.8671875","0.90625","0.828125","0.984375","0.95703125","0.9296875","0.984375","0.98046875","0.9765625","0.984375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"230","0.5703125","0.1953125","0.9453125","0.18359375","0.1796875","0.1875","0.09765625","0.0859375","0.109375","0.15625","0.1015625","0.2109375","0.109375","0.109375","0.109375","0.8828125","0.8828125","0.8828125","0.91015625","0.8359375","0.984375","0.94140625","0.8984375","0.984375","0.95703125","0.9453125","0.96875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"231","0.5390625","0.203125","0.875","0.16796875","0.125","0.2109375","0.09765625","0.09375","0.1015625","0.1640625","0.1015625","0.2265625","0.1328125","0.1328125","0.1328125","0.84375","0.84375","0.84375","0.84375","0.7421875","0.9453125","0.88671875","0.8359375","0.9375","0.94921875","0.921875","0.9765625","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.875","0.875","0.875","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375"
"232","0.484375","0.125","0.84375","0.16015625","0.1484375","0.171875","0.09765625","0.09375","0.1015625","0.16796875","0.1171875","0.21875","0.1015625","0.1015625","0.1015625","0.828125","0.828125","0.828125","0.82421875","0.734375","0.9140625","0.84375","0.765625","0.921875","0.92578125","0.9140625","0.9375","0.8984375","0.8984375","0.8984375","0.828125","0.828125","0.828125","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.734375","0.734375","0.734375","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625"
"233","0.515625","0.1875","0.84375","0.1796875","0.1640625","0.1953125","0.1015625","0.09375","0.109375","0.15234375","0.09375","0.2109375","0.109375","0.109375","0.109375","0.8359375","0.8359375","0.8359375","0.8203125","0.7421875","0.8984375","0.86328125","0.8046875","0.921875","0.94921875","0.9453125","0.953125","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875"
"234","0.5078125","0.2109375","0.8046875","0.12890625","0.125","0.1328125","0.09375","0.0859375","0.1015625","0.16796875","0.125","0.2109375","0.1328125","0.1328125","0.1328125","0.8125","0.8125","0.8125","0.796875","0.7109375","0.8828125","0.83203125","0.7578125","0.90625","0.91015625","0.8984375","0.921875","0.859375","0.859375","0.859375","0.8046875","0.8046875","0.8046875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.6484375","0.6484375","0.6484375","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"235","0.4921875","0.15625","0.828125","0.1328125","0.1171875","0.1484375","0.109375","0.0859375","0.1328125","0.1640625","0.109375","0.21875","0.109375","0.109375","0.109375","0.8125","0.8125","0.8125","0.84765625","0.7734375","0.921875","0.875","0.828125","0.921875","0.88671875","0.8828125","0.890625","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.890625","0.890625","0.890625","0.7265625","0.7265625","0.7265625","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625"
"236","0.57421875","0.203125","0.9453125","0.23046875","0.2109375","0.25","0.09765625","0.0859375","0.109375","0.1171875","0.0703125","0.1640625","0.09375","0.09375","0.09375","0.8515625","0.8515625","0.8515625","0.875","0.796875","0.953125","0.9375","0.9140625","0.9609375","0.94140625","0.9296875","0.953125","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375"
"237","0.5546875","0.1640625","0.9453125","0.18359375","0.171875","0.1953125","0.1015625","0.09375","0.109375","0.14453125","0.1015625","0.1875","0.078125","0.078125","0.078125","0.8671875","0.8671875","0.8671875","0.90625","0.8515625","0.9609375","0.94140625","0.890625","0.9921875","0.9765625","0.96875","0.984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"238","0.53125","0.1640625","0.8984375","0.16796875","0.1015625","0.234375","0.09765625","0.0859375","0.109375","0.17578125","0.1171875","0.234375","0.109375","0.109375","0.109375","0.84375","0.84375","0.84375","0.859375","0.7578125","0.9609375","0.921875","0.8671875","0.9765625","0.9609375","0.9453125","0.9765625","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375"
"239","0.47265625","0.140625","0.8046875","0.1796875","0.1796875","0.1796875","0.0859375","0.078125","0.09375","0.16015625","0.109375","0.2109375","0.1171875","0.1171875","0.1171875","0.8203125","0.8203125","0.8203125","0.76953125","0.71875","0.8203125","0.8671875","0.8203125","0.9140625","0.859375","0.84375","0.875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.7734375","0.7734375","0.7734375","0.8359375","0.8359375","0.8359375","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375"
"240","0.5078125","0.171875","0.84375","0.1875","0.1484375","0.2265625","0.04296875","0.0390625","0.046875","0.171875","0.09375","0.25","0.15625","0.15625","0.15625","0.8828125","0.8828125","0.8828125","0.84375","0.734375","0.953125","0.91796875","0.8984375","0.9375","0.953125","0.921875","0.984375","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.890625","0.890625","0.890625","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375"
"241","0.53125","0.1875","0.875","0.19921875","0.140625","0.2578125","0.10546875","0.1015625","0.109375","0.13671875","0.09375","0.1796875","0.1015625","0.1015625","0.1015625","0.8125","0.8125","0.8125","0.8125","0.6953125","0.9296875","0.8828125","0.8203125","0.9453125","0.9609375","0.9609375","0.9609375","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"242","0.5390625","0.1796875","0.8984375","0.1796875","0.1484375","0.2109375","0.1015625","0.09375","0.109375","0.16796875","0.1171875","0.21875","0.1015625","0.1015625","0.1015625","0.8515625","0.8515625","0.8515625","0.90234375","0.8203125","0.984375","0.91796875","0.875","0.9609375","0.97265625","0.96875","0.9765625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9453125","0.9453125","0.9453125","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","1","1","1"
"243","0.55078125","0.1953125","0.90625","0.22265625","0.21875","0.2265625","0.0859375","0.0703125","0.1015625","0.13671875","0.09375","0.1796875","0.09375","0.09375","0.09375","0.875","0.875","0.875","0.86328125","0.765625","0.9609375","0.92578125","0.8671875","0.984375","0.98828125","0.9765625","1","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","1","1","1","0.984375","0.984375","0.984375","1","1","1","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","1","1","1","0.9921875","0.9921875","0.9921875"
"244","0.55859375","0.1796875","0.9375","0.16796875","0.140625","0.1953125","0.07421875","0.0703125","0.078125","0.1796875","0.1171875","0.2421875","0.125","0.125","0.125","0.8515625","0.8515625","0.8515625","0.87109375","0.7734375","0.96875","0.9140625","0.84375","0.984375","0.984375","0.9765625","0.9921875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"245","0.58203125","0.1953125","0.96875","0.1953125","0.1875","0.203125","0.09375","0.09375","0.09375","0.14453125","0.0859375","0.203125","0.1171875","0.1171875","0.1171875","0.875","0.875","0.875","0.90234375","0.8125","0.9921875","0.90234375","0.8125","0.9921875","0.99609375","0.9921875","1","0.96875","0.96875","0.96875","0.890625","0.890625","0.890625","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","1","1","1","1","1","1"
"246","0.4921875","0.125","0.859375","0.1953125","0.1640625","0.2265625","0.09765625","0.0859375","0.109375","0.140625","0.1015625","0.1796875","0.0859375","0.0859375","0.0859375","0.796875","0.796875","0.796875","0.83984375","0.71875","0.9609375","0.90234375","0.84375","0.9609375","0.9375","0.9296875","0.9453125","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.7734375","0.7734375","0.7734375","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"247","0.5546875","0.2109375","0.8984375","0.19140625","0.15625","0.2265625","0.09765625","0.078125","0.1171875","0.15234375","0.09375","0.2109375","0.125","0.125","0.125","0.859375","0.859375","0.859375","0.85546875","0.7578125","0.953125","0.8984375","0.828125","0.96875","0.94921875","0.9296875","0.96875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"248","0.54296875","0.203125","0.8828125","0.1875","0.171875","0.203125","0.09765625","0.0703125","0.125","0.15234375","0.1015625","0.203125","0.1015625","0.1015625","0.1015625","0.8515625","0.8515625","0.8515625","0.87109375","0.7890625","0.953125","0.91796875","0.859375","0.9765625","0.95703125","0.953125","0.9609375","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"249","0.48046875","0.234375","0.7265625","0.18359375","0.1640625","0.203125","0.07421875","0.0703125","0.078125","0.2109375","0.140625","0.28125","0.140625","0.140625","0.140625","0.8515625","0.8515625","0.8515625","0.80859375","0.71875","0.8984375","0.84375","0.78125","0.90625","0.90625","0.875","0.9375","0.90625","0.90625","0.90625","0.7578125","0.7578125","0.7578125","0.9609375","0.9609375","0.9609375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.75","0.75","0.75","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625"
"250","0.5625","0.203125","0.921875","0.19921875","0.1640625","0.234375","0.09765625","0.09375","0.1015625","0.15234375","0.1015625","0.203125","0.1015625","0.1015625","0.1015625","0.8671875","0.8671875","0.8671875","0.8828125","0.8046875","0.9609375","0.921875","0.890625","0.953125","0.97265625","0.953125","0.9921875","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"251","0.5078125","0.1640625","0.8515625","0.16015625","0.1484375","0.171875","0.1015625","0.09375","0.109375","0.16015625","0.1015625","0.21875","0.1171875","0.1171875","0.1171875","0.859375","0.859375","0.859375","0.890625","0.8046875","0.9765625","0.90234375","0.8515625","0.953125","0.95703125","0.9453125","0.96875","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.7734375","0.7734375","0.7734375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"252","0.5078125","0.1796875","0.8359375","0.1796875","0.1640625","0.1953125","0.06640625","0.0546875","0.078125","0.15625","0.1015625","0.2109375","0.109375","0.109375","0.109375","0.859375","0.859375","0.859375","0.83203125","0.7421875","0.921875","0.91796875","0.859375","0.9765625","0.92578125","0.8828125","0.96875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625"
"253","0.515625","0.1640625","0.8671875","0.21875","0.21875","0.21875","0.08203125","0.078125","0.0859375","0.16015625","0.1015625","0.21875","0.109375","0.109375","0.109375","0.8515625","0.8515625","0.8515625","0.8828125","0.8203125","0.9453125","0.9375","0.890625","0.984375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875"
"254","0.55078125","0.21875","0.8828125","0.16015625","0.15625","0.1640625","0.08984375","0.0859375","0.09375","0.17578125","0.109375","0.2421875","0.1328125","0.1328125","0.1328125","0.890625","0.890625","0.890625","0.88671875","0.8046875","0.96875","0.92578125","0.859375","0.9921875","0.96484375","0.9609375","0.96875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"255","0.56640625","0.1796875","0.953125","0.20703125","0.1875","0.2265625","0.1015625","0.09375","0.109375","0.1484375","0.1015625","0.1953125","0.0859375","0.0859375","0.0859375","0.859375","0.859375","0.859375","0.8984375","0.8046875","0.9921875","0.9375","0.890625","0.984375","0.98828125","0.984375","0.9921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","1","1","1","0.9921875","0.9921875","0.9921875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"256","0.57421875","0.1796875","0.96875","0.2265625","0.203125","0.25","0.09765625","0.09375","0.1015625","0.15234375","0.1015625","0.203125","0.1015625","0.1015625","0.1015625","0.8671875","0.8671875","0.8671875","0.91015625","0.8203125","1","0.95703125","0.921875","0.9921875","0.99609375","0.9921875","1","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1","1","1","1","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","1","1","1","1","1","1"
"257","0.55859375","0.140625","0.9765625","0.234375","0.1875","0.28125","0.08984375","0.078125","0.1015625","0.14453125","0.1015625","0.1875","0.0859375","0.0859375","0.0859375","0.8984375","0.8984375","0.8984375","0.91015625","0.828125","0.9921875","0.96875","0.9453125","0.9921875","0.98828125","0.9765625","1","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","1","1","1","0.984375","0.984375","0.984375","1","1","1","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"258","0.5078125","0.203125","0.8125","0.1796875","0.125","0.234375","0.08203125","0.0625","0.1015625","0.17578125","0.1015625","0.25","0.1484375","0.1484375","0.1484375","0.828125","0.828125","0.828125","0.87109375","0.8203125","0.921875","0.8828125","0.84375","0.921875","0.91015625","0.90625","0.9140625","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875"
"259","0.546875","0.171875","0.921875","0.1875","0.1796875","0.1953125","0.1015625","0.0859375","0.1171875","0.13671875","0.0859375","0.1875","0.1015625","0.1015625","0.1015625","0.8046875","0.8046875","0.8046875","0.87890625","0.765625","0.9921875","0.9296875","0.875","0.984375","0.9609375","0.9609375","0.9609375","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","1","1","1","0.9375","0.9375","0.9375","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875"
"260","0.578125","0.1953125","0.9609375","0.203125","0.1953125","0.2109375","0.0859375","0.0703125","0.1015625","0.18359375","0.125","0.2421875","0.1171875","0.1171875","0.1171875","0.84375","0.84375","0.84375","0.9296875","0.890625","0.96875","0.95703125","0.9296875","0.984375","0.96484375","0.953125","0.9765625","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"261","0.55078125","0.1640625","0.9375","0.171875","0.1640625","0.1796875","0.0859375","0.0859375","0.0859375","0.1796875","0.1171875","0.2421875","0.125","0.125","0.125","0.890625","0.890625","0.890625","0.87890625","0.796875","0.9609375","0.953125","0.9296875","0.9765625","0.96875","0.9375","1","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"262","0.51953125","0.1484375","0.890625","0.171875","0.171875","0.171875","0.10546875","0.1015625","0.109375","0.12890625","0.0703125","0.1875","0.1171875","0.1171875","0.1171875","0.7734375","0.7734375","0.7734375","0.84765625","0.7265625","0.96875","0.8984375","0.84375","0.953125","0.96484375","0.9453125","0.984375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9375","0.9375","0.9375","0.7734375","0.7734375","0.7734375","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"263","0.4921875","0.1796875","0.8046875","0.203125","0.171875","0.234375","0.08984375","0.0859375","0.09375","0.1875","0.125","0.25","0.1328125","0.1328125","0.1328125","0.8125","0.8125","0.8125","0.83203125","0.75","0.9140625","0.90625","0.8671875","0.9453125","0.9140625","0.8984375","0.9296875","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875"
"264","0.453125","0.1484375","0.7578125","0.19921875","0.171875","0.2265625","0.09765625","0.09375","0.1015625","0.15625","0.09375","0.21875","0.1328125","0.1328125","0.1328125","0.78125","0.78125","0.78125","0.75390625","0.625","0.8828125","0.85546875","0.828125","0.8828125","0.86328125","0.859375","0.8671875","0.828125","0.828125","0.828125","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.78125","0.78125","0.78125","0.796875","0.796875","0.796875","0.8359375","0.8359375","0.8359375","0.8125","0.8125","0.8125","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125"
"265","0.45703125","0.140625","0.7734375","0.22265625","0.21875","0.2265625","0.0703125","0.0546875","0.0859375","0.16015625","0.109375","0.2109375","0.109375","0.109375","0.109375","0.8203125","0.8203125","0.8203125","0.73046875","0.59375","0.8671875","0.859375","0.8203125","0.8984375","0.85546875","0.828125","0.8828125","0.84375","0.84375","0.84375","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.8359375","0.8359375","0.8359375","0.7421875","0.7421875","0.7421875","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375"
"266","0.53125","0.1875","0.875","0.15625","0.125","0.1875","0.125","0.125","0.125","0.125","0.0625","0.1875","0.125","0.125","0.125","0.75","0.75","0.75","0.8125","0.6875","0.9375","0.90625","0.8125","1","1","1","1","0.875","0.875","0.875","0.875","0.875","0.875","0.9375","0.9375","0.9375","1","1","1","1","1","1","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.875","0.875","0.875","1","1","1","1","1","1"
"277","0.50390625","0.1171875","0.890625","0.125","0.1171875","0.1328125","0.14453125","0.1171875","0.171875","0.09765625","0.078125","0.1171875","0.140625","0.140625","0.140625","0.8984375","0.8984375","0.8984375","0.79296875","0.6640625","0.921875","0.890625","0.828125","0.953125","0.96875","0.9609375","0.9765625","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"278","0.52734375","0.15625","0.8984375","0.13671875","0.125","0.1484375","0.140625","0.125","0.15625","0.11328125","0.0703125","0.15625","0.1328125","0.1328125","0.1328125","0.8515625","0.8515625","0.8515625","0.73046875","0.5390625","0.921875","0.90625","0.859375","0.953125","0.93359375","0.9140625","0.953125","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"279","0.484375","0.1484375","0.8203125","0.1484375","0.140625","0.15625","0.1171875","0.0859375","0.1484375","0.12109375","0.109375","0.1328125","0.1953125","0.1953125","0.1953125","0.8359375","0.8359375","0.8359375","0.75","0.625","0.875","0.83984375","0.7734375","0.90625","0.921875","0.90625","0.9375","0.796875","0.796875","0.796875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.8203125","0.8203125","0.8203125","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125"
"280","0.4765625","0.1171875","0.8359375","0.125","0.1171875","0.1328125","0.10546875","0.09375","0.1171875","0.1015625","0.0703125","0.1328125","0.171875","0.171875","0.171875","0.7734375","0.7734375","0.7734375","0.76953125","0.609375","0.9296875","0.8671875","0.796875","0.9375","0.9296875","0.9140625","0.9453125","0.859375","0.859375","0.859375","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.8828125","0.8828125","0.8828125","0.796875","0.796875","0.796875","0.8046875","0.8046875","0.8046875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875"
"281","0.4140625","0.046875","0.78125","0.07421875","0.03125","0.1171875","0.0703125","0.046875","0.09375","0.12890625","0.109375","0.1484375","0.2265625","0.2265625","0.2265625","0.7890625","0.7890625","0.7890625","0.73828125","0.6015625","0.875","0.84765625","0.7734375","0.921875","0.9140625","0.8671875","0.9609375","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"282","0.49609375","0.140625","0.8515625","0.1484375","0.140625","0.15625","0.140625","0.140625","0.140625","0.12109375","0.1015625","0.140625","0.1484375","0.1484375","0.1484375","0.84375","0.84375","0.84375","0.76171875","0.6171875","0.90625","0.8671875","0.8359375","0.8984375","0.91015625","0.8984375","0.921875","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125"
"283","0.51953125","0.1328125","0.90625","0.12890625","0.125","0.1328125","0.125","0.1171875","0.1328125","0.08984375","0.0703125","0.109375","0.1796875","0.1796875","0.1796875","0.828125","0.828125","0.828125","0.80078125","0.6796875","0.921875","0.8828125","0.796875","0.96875","0.96484375","0.9609375","0.96875","0.8828125","0.8828125","0.8828125","0.8359375","0.8359375","0.8359375","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125"
"284","0.4921875","0.15625","0.828125","0.14453125","0.140625","0.1484375","0.140625","0.125","0.15625","0.09765625","0.0703125","0.125","0.1796875","0.1796875","0.1796875","0.8046875","0.8046875","0.8046875","0.76171875","0.609375","0.9140625","0.83984375","0.8046875","0.875","0.921875","0.921875","0.921875","0.8515625","0.8515625","0.8515625","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.828125","0.828125","0.828125","0.7734375","0.7734375","0.7734375","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875"
"285","0.48828125","0.109375","0.8671875","0.109375","0.109375","0.109375","0.12109375","0.109375","0.1328125","0.078125","0.0546875","0.1015625","0.125","0.125","0.125","0.78125","0.78125","0.78125","0.71484375","0.5859375","0.84375","0.84765625","0.78125","0.9140625","0.921875","0.8984375","0.9453125","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.78125","0.78125","0.78125","0.78125","0.78125","0.78125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875"
"286","0.44140625","0.1015625","0.78125","0.12890625","0.1015625","0.15625","0.12890625","0.1015625","0.15625","0.140625","0.1171875","0.1640625","0.1953125","0.1953125","0.1953125","0.7421875","0.7421875","0.7421875","0.66015625","0.53125","0.7890625","0.7734375","0.71875","0.828125","0.859375","0.84375","0.875","0.7421875","0.7421875","0.7421875","0.7890625","0.7890625","0.7890625","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.828125","0.828125","0.828125","0.7578125","0.7578125","0.7578125","0.71875","0.71875","0.71875","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625"
"287","0.484375","0.125","0.84375","0.1171875","0.109375","0.125","0.12890625","0.125","0.1328125","0.08984375","0.0625","0.1171875","0.171875","0.171875","0.171875","0.7890625","0.7890625","0.7890625","0.7578125","0.609375","0.90625","0.8515625","0.8046875","0.8984375","0.91796875","0.9140625","0.921875","0.8046875","0.8046875","0.8046875","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125"
"288","0.45703125","0.0703125","0.84375","0.11328125","0.0703125","0.15625","0.07421875","0.0703125","0.078125","0.12109375","0.1171875","0.125","0.171875","0.171875","0.171875","0.7734375","0.7734375","0.7734375","0.71484375","0.5625","0.8671875","0.8203125","0.7421875","0.8984375","0.90625","0.8828125","0.9296875","0.8046875","0.8046875","0.8046875","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.796875","0.796875","0.796875","0.796875","0.796875","0.796875","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875"
"289","0.4921875","0.078125","0.90625","0.10546875","0.078125","0.1328125","0.08984375","0.078125","0.1015625","0.1171875","0.0859375","0.1484375","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.73828125","0.578125","0.8984375","0.83203125","0.7421875","0.921875","0.921875","0.9140625","0.9296875","0.8828125","0.8828125","0.8828125","0.7890625","0.7890625","0.7890625","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875"
"290","0.46875","0.1328125","0.8046875","0.14453125","0.1328125","0.15625","0.1328125","0.1328125","0.1328125","0.13671875","0.1171875","0.15625","0.1171875","0.1171875","0.1171875","0.765625","0.765625","0.765625","0.7265625","0.6015625","0.8515625","0.85546875","0.7578125","0.953125","0.90234375","0.8984375","0.90625","0.796875","0.796875","0.796875","0.796875","0.796875","0.796875","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.7890625","0.7890625","0.7890625","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375"
"291","0.4765625","0.1328125","0.8203125","0.140625","0.1015625","0.1796875","0.125","0.1171875","0.1328125","0.12109375","0.09375","0.1484375","0.1796875","0.1796875","0.1796875","0.78125","0.78125","0.78125","0.77734375","0.6484375","0.90625","0.83984375","0.7734375","0.90625","0.921875","0.921875","0.921875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"292","0.47265625","0.125","0.8203125","0.1015625","0.0859375","0.1171875","0.11328125","0.1015625","0.125","0.09375","0.0625","0.125","0.1328125","0.1328125","0.1328125","0.7890625","0.7890625","0.7890625","0.73828125","0.640625","0.8359375","0.8359375","0.7890625","0.8828125","0.8984375","0.890625","0.90625","0.8125","0.8125","0.8125","0.8125","0.8125","0.8125","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.78125","0.78125","0.78125","0.765625","0.765625","0.765625","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625"
"293","0.44921875","0.0703125","0.828125","0.08984375","0.0703125","0.109375","0.0859375","0.0703125","0.1015625","0.09375","0.0703125","0.1171875","0.1640625","0.1640625","0.1640625","0.75","0.75","0.75","0.7109375","0.5625","0.859375","0.8125","0.7265625","0.8984375","0.890625","0.8671875","0.9140625","0.8515625","0.8515625","0.8515625","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.7890625","0.7890625","0.7890625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875"
"294","0.48046875","0.1171875","0.84375","0.12890625","0.1015625","0.15625","0.13671875","0.1171875","0.15625","0.1328125","0.0859375","0.1796875","0.1640625","0.1640625","0.1640625","0.8046875","0.8046875","0.8046875","0.74609375","0.6015625","0.890625","0.83984375","0.765625","0.9140625","0.921875","0.9140625","0.9296875","0.828125","0.828125","0.828125","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.84375","0.84375","0.84375","0.8046875","0.8046875","0.8046875","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125"
"295","0.48046875","0.140625","0.8203125","0.15234375","0.140625","0.1640625","0.12109375","0.1015625","0.140625","0.12890625","0.109375","0.1484375","0.1875","0.1875","0.1875","0.8515625","0.8515625","0.8515625","0.75390625","0.625","0.8828125","0.85546875","0.78125","0.9296875","0.90625","0.8828125","0.9296875","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.8203125","0.8203125","0.8203125","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875"
"296","0.4609375","0.078125","0.84375","0.109375","0.078125","0.140625","0.10546875","0.078125","0.1328125","0.12109375","0.09375","0.1484375","0.1796875","0.1796875","0.1796875","0.8203125","0.8203125","0.8203125","0.76953125","0.6171875","0.921875","0.83984375","0.75","0.9296875","0.92578125","0.9140625","0.9375","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.8125","0.8125","0.8125","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875"
"297","0.44921875","0.0703125","0.828125","0.125","0.0703125","0.1796875","0.1171875","0.0703125","0.1640625","0.13671875","0.109375","0.1640625","0.1640625","0.1640625","0.1640625","0.828125","0.828125","0.828125","0.765625","0.640625","0.890625","0.8515625","0.7734375","0.9296875","0.921875","0.9140625","0.9296875","0.84375","0.84375","0.84375","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.921875","0.921875","0.921875","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125"
"298","0.51171875","0.1328125","0.890625","0.13671875","0.1171875","0.15625","0.09375","0.0546875","0.1328125","0.16796875","0.125","0.2109375","0.171875","0.171875","0.171875","0.8203125","0.8203125","0.8203125","0.7578125","0.609375","0.90625","0.89453125","0.859375","0.9296875","0.95703125","0.953125","0.9609375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.8515625","0.8515625","0.8515625","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375"
"299","0.484375","0.1015625","0.8671875","0.11328125","0.1015625","0.125","0.10546875","0.1015625","0.109375","0.10546875","0.078125","0.1328125","0.1484375","0.1484375","0.1484375","0.828125","0.828125","0.828125","0.828125","0.7265625","0.9296875","0.890625","0.828125","0.953125","0.9296875","0.921875","0.9375","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.8203125","0.8203125","0.8203125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125"
"300","0.5","0.1171875","0.8828125","0.1484375","0.109375","0.1875","0.12109375","0.1171875","0.125","0.12890625","0.109375","0.1484375","0.1796875","0.1796875","0.1796875","0.7890625","0.7890625","0.7890625","0.80078125","0.65625","0.9453125","0.8671875","0.8046875","0.9296875","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125"
"301","0.46484375","0.09375","0.8359375","0.09765625","0.078125","0.1171875","0.12109375","0.09375","0.1484375","0.09375","0.0703125","0.1171875","0.15625","0.15625","0.15625","0.7734375","0.7734375","0.7734375","0.734375","0.5703125","0.8984375","0.8203125","0.7265625","0.9140625","0.92578125","0.9140625","0.9375","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875"
"302","0.515625","0.140625","0.890625","0.18359375","0.1328125","0.234375","0.140625","0.140625","0.140625","0.17578125","0.140625","0.2109375","0.2265625","0.2265625","0.2265625","0.859375","0.859375","0.859375","0.76171875","0.5859375","0.9375","0.86328125","0.8125","0.9140625","0.9375","0.921875","0.953125","0.8828125","0.8828125","0.8828125","0.84375","0.84375","0.84375","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.859375","0.859375","0.859375","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"303","0.5","0.125","0.875","0.1484375","0.1171875","0.1796875","0.1640625","0.125","0.203125","0.140625","0.109375","0.171875","0.1640625","0.1640625","0.1640625","0.8515625","0.8515625","0.8515625","0.76953125","0.640625","0.8984375","0.875","0.8515625","0.8984375","0.93359375","0.9140625","0.953125","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125"
"304","0.44921875","0.0625","0.8359375","0.0859375","0.0546875","0.1171875","0.07421875","0.0625","0.0859375","0.08984375","0.0703125","0.109375","0.1640625","0.1640625","0.1640625","0.7734375","0.7734375","0.7734375","0.7265625","0.5859375","0.8671875","0.83203125","0.78125","0.8828125","0.91796875","0.9140625","0.921875","0.875","0.875","0.875","0.8046875","0.8046875","0.8046875","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.8125","0.8125","0.8125","0.734375","0.734375","0.734375","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625"
"305","0.51171875","0.1484375","0.875","0.1640625","0.140625","0.1875","0.1328125","0.1171875","0.1484375","0.1484375","0.1171875","0.1796875","0.21875","0.21875","0.21875","0.84375","0.84375","0.84375","0.7890625","0.640625","0.9375","0.8671875","0.8203125","0.9140625","0.953125","0.9453125","0.9609375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.875","0.875","0.875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"306","0.4140625","0.1015625","0.7265625","0.1015625","0.1015625","0.1015625","0.12109375","0.1015625","0.140625","0.109375","0.09375","0.125","0.171875","0.171875","0.171875","0.71875","0.71875","0.71875","0.6875","0.5234375","0.8515625","0.78515625","0.7421875","0.828125","0.85546875","0.84375","0.8671875","0.765625","0.765625","0.765625","0.75","0.75","0.75","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.8203125","0.8203125","0.8203125","0.734375","0.734375","0.734375","0.765625","0.765625","0.765625","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.84375","0.84375","0.84375"
"307","0.48046875","0.1015625","0.859375","0.109375","0.09375","0.125","0.0859375","0.0703125","0.1015625","0.12109375","0.09375","0.1484375","0.203125","0.203125","0.203125","0.7578125","0.7578125","0.7578125","0.68359375","0.53125","0.8359375","0.82421875","0.7734375","0.875","0.90234375","0.8828125","0.921875","0.8515625","0.8515625","0.8515625","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.875","0.875","0.875","0.8359375","0.8359375","0.8359375","0.7890625","0.7890625","0.7890625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875"
"308","0.48828125","0.15625","0.8203125","0.16015625","0.15625","0.1640625","0.140625","0.125","0.15625","0.1328125","0.125","0.140625","0.1484375","0.1484375","0.1484375","0.8125","0.8125","0.8125","0.75","0.640625","0.859375","0.8515625","0.8046875","0.8984375","0.8984375","0.890625","0.90625","0.8671875","0.8671875","0.8671875","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.828125","0.828125","0.828125","0.78125","0.78125","0.78125","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625"
"309","0.5078125","0.1640625","0.8515625","0.14453125","0.1328125","0.15625","0.13671875","0.109375","0.1640625","0.10546875","0.0625","0.1484375","0.1796875","0.1796875","0.1796875","0.8125","0.8125","0.8125","0.73828125","0.6015625","0.875","0.84765625","0.7578125","0.9375","0.9140625","0.9140625","0.9140625","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.828125","0.828125","0.828125","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875"
"310","0.48046875","0.1171875","0.84375","0.12109375","0.109375","0.1328125","0.08984375","0.0625","0.1171875","0.12109375","0.09375","0.1484375","0.1875","0.1875","0.1875","0.796875","0.796875","0.796875","0.7109375","0.5703125","0.8515625","0.80078125","0.7109375","0.890625","0.9296875","0.90625","0.953125","0.7890625","0.7890625","0.7890625","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.8203125","0.8203125","0.8203125","0.7734375","0.7734375","0.7734375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125"
"311","0.4375","0.03125","0.84375","0.08984375","0.03125","0.1484375","0.06640625","0.03125","0.1015625","0.12890625","0.1171875","0.140625","0.171875","0.171875","0.171875","0.7734375","0.7734375","0.7734375","0.67578125","0.5","0.8515625","0.83984375","0.7734375","0.90625","0.9296875","0.921875","0.9375","0.8515625","0.8515625","0.8515625","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.84375","0.84375","0.84375","0.7734375","0.7734375","0.7734375","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"312","0.49609375","0.140625","0.8515625","0.12109375","0.1171875","0.125","0.1328125","0.125","0.140625","0.09765625","0.0546875","0.140625","0.1328125","0.1328125","0.1328125","0.7734375","0.7734375","0.7734375","0.78515625","0.6875","0.8828125","0.84765625","0.7890625","0.90625","0.921875","0.90625","0.9375","0.8671875","0.8671875","0.8671875","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.8125","0.8125","0.8125","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125"
"313","0.5234375","0.1328125","0.9140625","0.16015625","0.1328125","0.1875","0.1328125","0.1328125","0.1328125","0.12109375","0.09375","0.1484375","0.2109375","0.2109375","0.2109375","0.8515625","0.8515625","0.8515625","0.79296875","0.671875","0.9140625","0.87109375","0.8125","0.9296875","0.9296875","0.9140625","0.9453125","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"314","0.45703125","0.078125","0.8359375","0.10546875","0.078125","0.1328125","0.11328125","0.078125","0.1484375","0.1171875","0.09375","0.140625","0.1328125","0.1328125","0.1328125","0.7421875","0.7421875","0.7421875","0.7421875","0.6015625","0.8828125","0.8203125","0.7265625","0.9140625","0.90625","0.8828125","0.9296875","0.8125","0.8125","0.8125","0.7734375","0.7734375","0.7734375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.828125","0.828125","0.828125","0.7890625","0.7890625","0.7890625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125"
"315","0.5","0.1484375","0.8515625","0.140625","0.140625","0.140625","0.140625","0.1328125","0.1484375","0.1171875","0.0703125","0.1640625","0.1875","0.1875","0.1875","0.8359375","0.8359375","0.8359375","0.73828125","0.6015625","0.875","0.83203125","0.7734375","0.890625","0.87890625","0.8671875","0.890625","0.8515625","0.8515625","0.8515625","0.8125","0.8125","0.8125","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.8046875","0.8046875","0.8046875","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625"
"316","0.49609375","0.1171875","0.875","0.09765625","0.0625","0.1328125","0.109375","0.1015625","0.1171875","0.171875","0.109375","0.234375","0.15625","0.15625","0.15625","0.8828125","0.8828125","0.8828125","0.84375","0.796875","0.890625","0.8984375","0.84375","0.953125","0.9296875","0.9140625","0.9453125","0.921875","0.921875","0.921875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125"
"317","0.48046875","0.09375","0.8671875","0.11328125","0.078125","0.1484375","0.109375","0.09375","0.125","0.1171875","0.078125","0.15625","0.1484375","0.1484375","0.1484375","0.8125","0.8125","0.8125","0.8203125","0.6875","0.953125","0.91015625","0.8515625","0.96875","0.96484375","0.953125","0.9765625","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"318","0.53125","0.1171875","0.9453125","0.11328125","0.0546875","0.171875","0.1171875","0.1171875","0.1171875","0.19921875","0.1484375","0.25","0.2109375","0.2109375","0.2109375","0.8984375","0.8984375","0.8984375","0.859375","0.7421875","0.9765625","0.9453125","0.8984375","0.9921875","0.96875","0.953125","0.984375","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"319","0.53515625","0.109375","0.9609375","0.12890625","0.1015625","0.15625","0.125","0.109375","0.140625","0.15625","0.1015625","0.2109375","0.203125","0.203125","0.203125","0.890625","0.890625","0.890625","0.87109375","0.75","0.9921875","0.953125","0.921875","0.984375","0.97265625","0.953125","0.9921875","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.8828125","0.8828125","0.8828125","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"320","0.51953125","0.1328125","0.90625","0.1171875","0.1015625","0.1328125","0.11328125","0.09375","0.1328125","0.10546875","0.1015625","0.109375","0.171875","0.171875","0.171875","0.8203125","0.8203125","0.8203125","0.79296875","0.640625","0.9453125","0.90234375","0.828125","0.9765625","0.96875","0.953125","0.984375","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"321","0.48828125","0.109375","0.8671875","0.140625","0.109375","0.171875","0.109375","0.109375","0.109375","0.140625","0.1171875","0.1640625","0.2109375","0.2109375","0.2109375","0.8125","0.8125","0.8125","0.76171875","0.6328125","0.890625","0.87890625","0.8046875","0.953125","0.94140625","0.9375","0.9453125","0.90625","0.90625","0.90625","0.84375","0.84375","0.84375","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875"
"322","0.48828125","0.109375","0.8671875","0.125","0.109375","0.140625","0.1171875","0.109375","0.125","0.12109375","0.09375","0.1484375","0.1875","0.1875","0.1875","0.84375","0.84375","0.84375","0.79296875","0.6640625","0.921875","0.9140625","0.8671875","0.9609375","0.96875","0.9609375","0.9765625","0.9453125","0.9453125","0.9453125","0.90625","0.90625","0.90625","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375"
"323","0.5","0.1328125","0.8671875","0.13671875","0.1328125","0.140625","0.109375","0.0859375","0.1328125","0.125","0.125","0.125","0.171875","0.171875","0.171875","0.796875","0.796875","0.796875","0.73046875","0.5703125","0.890625","0.828125","0.8125","0.84375","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.765625","0.765625","0.765625","0.7109375","0.7109375","0.7109375","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"324","0.48046875","0.109375","0.8515625","0.109375","0.109375","0.109375","0.1015625","0.09375","0.109375","0.11328125","0.109375","0.1171875","0.2265625","0.2265625","0.2265625","0.7734375","0.7734375","0.7734375","0.77734375","0.65625","0.8984375","0.82421875","0.7578125","0.890625","0.921875","0.9140625","0.9296875","0.8203125","0.8203125","0.8203125","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875"
"325","0.5234375","0.09375","0.953125","0.11328125","0.09375","0.1328125","0.11328125","0.09375","0.1328125","0.09765625","0.0703125","0.125","0.15625","0.15625","0.15625","0.8203125","0.8203125","0.8203125","0.83984375","0.71875","0.9609375","0.9296875","0.8984375","0.9609375","0.95703125","0.953125","0.9609375","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"326","0.51953125","0.0859375","0.953125","0.125","0.0859375","0.1640625","0.109375","0.0859375","0.1328125","0.140625","0.1015625","0.1796875","0.203125","0.203125","0.203125","0.828125","0.828125","0.828125","0.86328125","0.75","0.9765625","0.95703125","0.9296875","0.984375","0.97265625","0.953125","0.9921875","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","1","1","1","0.96875","0.96875","0.96875"
"327","0.515625","0.1171875","0.9140625","0.11328125","0.0859375","0.140625","0.10546875","0.09375","0.1171875","0.1640625","0.1171875","0.2109375","0.1796875","0.1796875","0.1796875","0.765625","0.765625","0.765625","0.81640625","0.703125","0.9296875","0.9140625","0.8515625","0.9765625","0.9375","0.90625","0.96875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"328","0.4765625","0.109375","0.84375","0.140625","0.1015625","0.1796875","0.125","0.109375","0.140625","0.1484375","0.109375","0.1875","0.203125","0.203125","0.203125","0.796875","0.796875","0.796875","0.7734375","0.6875","0.859375","0.83984375","0.78125","0.8984375","0.8828125","0.8671875","0.8984375","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"329","0.51171875","0.15625","0.8671875","0.07421875","0.046875","0.1015625","0.15625","0.15625","0.15625","0.1640625","0.09375","0.234375","0.1640625","0.1640625","0.1640625","0.8359375","0.8359375","0.8359375","0.875","0.8046875","0.9453125","0.859375","0.7890625","0.9296875","0.95703125","0.9375","0.9765625","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875"
"330","0.5078125","0.09375","0.921875","0.12109375","0.09375","0.1484375","0.1171875","0.09375","0.140625","0.11328125","0.09375","0.1328125","0.171875","0.171875","0.171875","0.8046875","0.8046875","0.8046875","0.765625","0.609375","0.921875","0.8671875","0.7578125","0.9765625","0.96875","0.9609375","0.9765625","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"331","0.515625","0.1015625","0.9296875","0.15234375","0.1015625","0.203125","0.10546875","0.1015625","0.109375","0.14453125","0.1171875","0.171875","0.1640625","0.1640625","0.1640625","0.921875","0.921875","0.921875","0.796875","0.6171875","0.9765625","0.9453125","0.921875","0.96875","0.98046875","0.96875","0.9921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","1","1","1","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.90625","0.90625","0.90625","0.9765625","0.9765625","0.9765625","1","1","1","1","1","1"
"332","0.51953125","0.0859375","0.953125","0.1015625","0.0703125","0.1328125","0.10546875","0.0859375","0.125","0.1328125","0.09375","0.171875","0.109375","0.109375","0.109375","0.953125","0.953125","0.953125","0.84375","0.7109375","0.9765625","0.9453125","0.8984375","0.9921875","0.96875","0.9453125","0.9921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","1","1","1","0.9921875","0.9921875","0.9921875"
"333","0.53515625","0.125","0.9453125","0.11328125","0.0703125","0.15625","0.13671875","0.125","0.1484375","0.1640625","0.1171875","0.2109375","0.171875","0.171875","0.171875","0.8828125","0.8828125","0.8828125","0.83984375","0.7265625","0.953125","0.94140625","0.8984375","0.984375","0.9765625","0.9609375","0.9921875","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"334","0.546875","0.1171875","0.9765625","0.109375","0.0859375","0.1328125","0.11328125","0.109375","0.1171875","0.1171875","0.0859375","0.1484375","0.1484375","0.1484375","0.1484375","0.8828125","0.8828125","0.8828125","0.79296875","0.59375","0.9921875","0.9765625","0.9609375","0.9921875","0.9765625","0.96875","0.984375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","1","1","1","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.875","0.875","0.875","0.984375","0.984375","0.984375","1","1","1","1","1","1"
"335","0.48046875","0.078125","0.8828125","0.07421875","0.0546875","0.09375","0.1171875","0.078125","0.15625","0.13671875","0.1015625","0.171875","0.15625","0.15625","0.15625","0.8203125","0.8203125","0.8203125","0.8203125","0.703125","0.9375","0.859375","0.7734375","0.9453125","0.953125","0.9375","0.96875","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.90625","0.90625","0.90625","0.859375","0.859375","0.859375","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"336","0.51953125","0.125","0.9140625","0.1015625","0.09375","0.109375","0.1171875","0.109375","0.125","0.13671875","0.09375","0.1796875","0.1640625","0.1640625","0.1640625","0.8359375","0.8359375","0.8359375","0.83984375","0.75","0.9296875","0.92578125","0.875","0.9765625","0.98046875","0.9765625","0.984375","0.9140625","0.9140625","0.9140625","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"337","0.5234375","0.1015625","0.9453125","0.09765625","0.078125","0.1171875","0.09375","0.0859375","0.1015625","0.11328125","0.1015625","0.125","0.21875","0.21875","0.21875","0.796875","0.796875","0.796875","0.86328125","0.7734375","0.953125","0.90625","0.8671875","0.9453125","0.984375","0.9765625","0.9921875","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.859375","0.859375","0.859375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"338","0.44921875","0.140625","0.7578125","0.09765625","0.0625","0.1328125","0.12109375","0.1015625","0.140625","0.16015625","0.140625","0.1796875","0.21875","0.21875","0.21875","0.78125","0.78125","0.78125","0.796875","0.671875","0.921875","0.86328125","0.796875","0.9296875","0.91796875","0.8984375","0.9375","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.7890625","0.7890625","0.7890625","0.765625","0.765625","0.765625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625"
"339","0.51953125","0.1015625","0.9375","0.1015625","0.0703125","0.1328125","0.09765625","0.09375","0.1015625","0.12890625","0.1015625","0.15625","0.1875","0.1875","0.1875","0.9140625","0.9140625","0.9140625","0.8515625","0.7265625","0.9765625","0.9140625","0.875","0.953125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"340","0.49609375","0.1171875","0.875","0.10546875","0.09375","0.1171875","0.109375","0.1015625","0.1171875","0.1328125","0.1015625","0.1640625","0.203125","0.203125","0.203125","0.84375","0.84375","0.84375","0.84375","0.734375","0.953125","0.91015625","0.859375","0.9609375","0.953125","0.9453125","0.9609375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"341","0.50390625","0.109375","0.8984375","0.05078125","0.015625","0.0859375","0.125","0.109375","0.140625","0.15234375","0.1015625","0.203125","0.171875","0.171875","0.171875","0.7578125","0.7578125","0.7578125","0.8125","0.75","0.875","0.8515625","0.7890625","0.9140625","0.94140625","0.921875","0.9609375","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375"
"342","0.50390625","0.1171875","0.890625","0.12109375","0.1015625","0.140625","0.12890625","0.1171875","0.140625","0.16015625","0.1015625","0.21875","0.171875","0.171875","0.171875","0.828125","0.828125","0.828125","0.828125","0.7265625","0.9296875","0.9140625","0.8359375","0.9921875","0.94140625","0.9296875","0.953125","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"343","0.52734375","0.1328125","0.921875","0.12109375","0.109375","0.1328125","0.1171875","0.1015625","0.1328125","0.11328125","0.109375","0.1171875","0.2109375","0.2109375","0.2109375","0.8359375","0.8359375","0.8359375","0.82421875","0.6953125","0.953125","0.96484375","0.9453125","0.984375","0.97265625","0.96875","0.9765625","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.90625","0.90625","0.90625","0.8515625","0.8515625","0.8515625","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"344","0.53125","0.09375","0.96875","0.1328125","0.09375","0.171875","0.1015625","0.09375","0.109375","0.13671875","0.1015625","0.171875","0.1953125","0.1953125","0.1953125","0.8359375","0.8359375","0.8359375","0.83984375","0.7109375","0.96875","0.96484375","0.9453125","0.984375","0.984375","0.9765625","0.9921875","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","1","1","1","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1"
"345","0.546875","0.1015625","0.9921875","0.1015625","0.078125","0.125","0.10546875","0.1015625","0.109375","0.15234375","0.1015625","0.203125","0.1875","0.1875","0.1875","0.953125","0.953125","0.953125","0.91015625","0.8203125","1","0.95703125","0.921875","0.9921875","0.99609375","0.9921875","1","0.9921875","0.9921875","0.9921875","0.9375","0.9375","0.9375","1","1","1","1","1","1","1","1","1","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1"
"346","0.53515625","0.0859375","0.984375","0.08203125","0.046875","0.1171875","0.1015625","0.0859375","0.1171875","0.140625","0.1015625","0.1796875","0.1953125","0.1953125","0.1953125","0.9296875","0.9296875","0.9296875","0.92578125","0.859375","0.9921875","0.96875","0.9453125","0.9921875","0.98828125","0.984375","0.9921875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","1","1","1","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","1","1","1","0.9921875","0.9921875","0.9921875"
"347","0.51171875","0.1484375","0.875","0.06640625","0.046875","0.0859375","0.13671875","0.125","0.1484375","0.16015625","0.1015625","0.21875","0.1953125","0.1953125","0.1953125","0.796875","0.796875","0.796875","0.83203125","0.7578125","0.90625","0.83203125","0.75","0.9140625","0.90234375","0.890625","0.9140625","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375"
"348","0.5234375","0.1015625","0.9453125","0.09765625","0.078125","0.1171875","0.10546875","0.1015625","0.109375","0.1015625","0.0859375","0.1171875","0.203125","0.203125","0.203125","0.84375","0.84375","0.84375","0.83984375","0.6953125","0.984375","0.90234375","0.828125","0.9765625","0.9609375","0.9375","0.984375","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375","0.9609375","0.9609375","0.9609375","1","1","1","0.984375","0.984375","0.984375"
"349","0.54296875","0.1171875","0.96875","0.11328125","0.078125","0.1484375","0.13671875","0.1171875","0.15625","0.16796875","0.125","0.2109375","0.15625","0.15625","0.15625","0.8203125","0.8203125","0.8203125","0.85546875","0.7421875","0.96875","0.94140625","0.90625","0.9765625","0.97265625","0.96875","0.9765625","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"350","0.546875","0.125","0.96875","0.14453125","0.125","0.1640625","0.109375","0.09375","0.125","0.12109375","0.1171875","0.125","0.1875","0.1875","0.1875","0.890625","0.890625","0.890625","0.79296875","0.625","0.9609375","0.94921875","0.9375","0.9609375","0.98828125","0.984375","0.9921875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","1","1","1"
"351","0.51953125","0.109375","0.9296875","0.109375","0.1015625","0.1171875","0.11328125","0.109375","0.1171875","0.10546875","0.0703125","0.140625","0.171875","0.171875","0.171875","0.875","0.875","0.875","0.81640625","0.6875","0.9453125","0.90234375","0.8359375","0.96875","0.97265625","0.9609375","0.984375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625"
"352","0.4765625","0.1328125","0.8203125","0.1015625","0.046875","0.15625","0.16015625","0.1328125","0.1875","0.1875","0.125","0.25","0.15625","0.15625","0.15625","0.78125","0.78125","0.78125","0.8046875","0.6953125","0.9140625","0.828125","0.7578125","0.8984375","0.90625","0.8828125","0.9296875","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625"
"353","0.46875","0.125","0.8125","0.078125","0.0546875","0.1015625","0.15625","0.125","0.1875","0.16015625","0.09375","0.2265625","0.1328125","0.1328125","0.1328125","0.75","0.75","0.75","0.77734375","0.6953125","0.859375","0.80859375","0.75","0.8671875","0.85546875","0.828125","0.8828125","0.8125","0.8125","0.8125","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.8125","0.8125","0.8125","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125"
"354","0.453125","0.109375","0.796875","0.07421875","0.0546875","0.09375","0.140625","0.109375","0.171875","0.1640625","0.109375","0.21875","0.15625","0.15625","0.15625","0.7421875","0.7421875","0.7421875","0.77734375","0.7265625","0.828125","0.7890625","0.7109375","0.8671875","0.8828125","0.84375","0.921875","0.8203125","0.8203125","0.8203125","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625"
"355","0.5625","0.125","1","0.15625","0.125","0.1875","0.09375","0.0625","0.125","0.0625","0.0625","0.0625","0.125","0.125","0.125","0.8125","0.8125","0.8125","0.71875","0.5625","0.875","0.84375","0.75","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.875","0.875","0.875","1","1","1","0.9375","0.9375","0.9375","1","1","1","1","1","1","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","1","1","1","1","1","1"
"366","0.5078125","0.1171875","0.8984375","0.16015625","0.15625","0.1640625","0.16796875","0.1328125","0.203125","0.15234375","0.078125","0.2265625","0.109375","0.109375","0.109375","0.8984375","0.8984375","0.8984375","0.7890625","0.6328125","0.9453125","0.85546875","0.75","0.9609375","0.96484375","0.9375","0.9921875","0.765625","0.765625","0.765625","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"367","0.53515625","0.15625","0.9140625","0.16796875","0.15625","0.1796875","0.12109375","0.1015625","0.140625","0.1640625","0.0703125","0.2578125","0.140625","0.140625","0.140625","0.828125","0.828125","0.828125","0.7890625","0.65625","0.921875","0.8359375","0.7265625","0.9453125","0.91796875","0.8828125","0.953125","0.7734375","0.7734375","0.7734375","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.828125","0.828125","0.828125","0.84375","0.84375","0.84375","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"368","0.50390625","0.1484375","0.859375","0.14453125","0.140625","0.1484375","0.1015625","0.09375","0.109375","0.19921875","0.109375","0.2890625","0.125","0.125","0.125","0.796875","0.796875","0.796875","0.78515625","0.6796875","0.890625","0.80078125","0.671875","0.9296875","0.91015625","0.875","0.9453125","0.6953125","0.6953125","0.6953125","0.828125","0.828125","0.828125","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.7734375","0.7734375","0.7734375","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125"
"369","0.48046875","0.1171875","0.84375","0.15625","0.1484375","0.1640625","0.140625","0.140625","0.140625","0.15234375","0.0703125","0.234375","0.125","0.125","0.125","0.796875","0.796875","0.796875","0.77734375","0.6484375","0.90625","0.80859375","0.6796875","0.9375","0.92578125","0.8984375","0.953125","0.75","0.75","0.75","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625"
"370","0.43359375","0.046875","0.8203125","0.1328125","0.125","0.140625","0.11328125","0.1015625","0.125","0.1640625","0.109375","0.21875","0.15625","0.15625","0.15625","0.796875","0.796875","0.796875","0.73828125","0.6015625","0.875","0.80078125","0.6875","0.9140625","0.875","0.8203125","0.9296875","0.6953125","0.6953125","0.6953125","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625"
"371","0.5","0.140625","0.859375","0.14453125","0.1171875","0.171875","0.14453125","0.1015625","0.1875","0.2109375","0.1015625","0.3203125","0.109375","0.109375","0.109375","0.8125","0.8125","0.8125","0.76171875","0.640625","0.8828125","0.8125","0.703125","0.921875","0.921875","0.90625","0.9375","0.71875","0.71875","0.71875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.765625","0.765625","0.765625","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125"
"372","0.52734375","0.1328125","0.921875","0.1171875","0.09375","0.140625","0.11328125","0.09375","0.1328125","0.171875","0.0703125","0.2734375","0.140625","0.140625","0.140625","0.8515625","0.8515625","0.8515625","0.80078125","0.6796875","0.921875","0.828125","0.7265625","0.9296875","0.90625","0.890625","0.921875","0.7890625","0.7890625","0.7890625","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"373","0.5078125","0.15625","0.859375","0.13671875","0.1171875","0.15625","0.12890625","0.109375","0.1484375","0.16015625","0.0703125","0.25","0.1484375","0.1484375","0.1484375","0.8125","0.8125","0.8125","0.76171875","0.6171875","0.90625","0.77734375","0.6640625","0.890625","0.890625","0.8515625","0.9296875","0.703125","0.703125","0.703125","0.8125","0.8125","0.8125","0.921875","0.921875","0.921875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.7734375","0.7734375","0.7734375","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875"
"374","0.4921875","0.109375","0.875","0.15234375","0.140625","0.1640625","0.140625","0.109375","0.171875","0.14453125","0.0546875","0.234375","0.109375","0.109375","0.109375","0.8359375","0.8359375","0.8359375","0.7265625","0.5703125","0.8828125","0.75390625","0.640625","0.8671875","0.890625","0.8515625","0.9296875","0.640625","0.640625","0.640625","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.7421875","0.7421875","0.7421875","0.7578125","0.7578125","0.7578125","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875"
"375","0.44921875","0.1015625","0.796875","0.11328125","0.078125","0.1484375","0.1171875","0.09375","0.140625","0.18359375","0.1171875","0.25","0.1328125","0.1328125","0.1328125","0.6953125","0.6953125","0.6953125","0.69921875","0.609375","0.7890625","0.76171875","0.625","0.8984375","0.8203125","0.78125","0.859375","0.671875","0.671875","0.671875","0.734375","0.734375","0.734375","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.703125","0.703125","0.703125","0.7109375","0.7109375","0.7109375","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625"
"376","0.484375","0.125","0.84375","0.1484375","0.1484375","0.1484375","0.12109375","0.0859375","0.15625","0.140625","0.0625","0.21875","0.15625","0.15625","0.15625","0.8203125","0.8203125","0.8203125","0.734375","0.5703125","0.8984375","0.8125","0.6953125","0.9296875","0.9140625","0.9140625","0.9140625","0.6796875","0.6796875","0.6796875","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.78125","0.78125","0.78125","0.796875","0.796875","0.796875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"377","0.4609375","0.0703125","0.8515625","0.1328125","0.0859375","0.1796875","0.14453125","0.1015625","0.1875","0.17578125","0.1171875","0.234375","0.1171875","0.1171875","0.1171875","0.78125","0.78125","0.78125","0.71875","0.578125","0.859375","0.79296875","0.6796875","0.90625","0.83984375","0.7890625","0.890625","0.671875","0.671875","0.671875","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.7265625","0.7265625","0.7265625","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"378","0.4921875","0.078125","0.90625","0.15625","0.1484375","0.1640625","0.1484375","0.1328125","0.1640625","0.1640625","0.0859375","0.2421875","0.140625","0.140625","0.140625","0.7734375","0.7734375","0.7734375","0.78125","0.6640625","0.8984375","0.80078125","0.6953125","0.90625","0.91015625","0.8828125","0.9375","0.71875","0.71875","0.71875","0.828125","0.828125","0.828125","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.75","0.75","0.75","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125"
"379","0.48046875","0.1328125","0.828125","0.12109375","0.1171875","0.125","0.13671875","0.1171875","0.15625","0.21484375","0.1171875","0.3125","0.078125","0.078125","0.078125","0.71875","0.71875","0.71875","0.69921875","0.578125","0.8203125","0.8203125","0.7265625","0.9140625","0.8828125","0.875","0.890625","0.6796875","0.6796875","0.6796875","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625"
"380","0.4921875","0.1328125","0.8515625","0.140625","0.109375","0.171875","0.14453125","0.1328125","0.15625","0.1875","0.09375","0.28125","0.1640625","0.1640625","0.1640625","0.8046875","0.8046875","0.8046875","0.7734375","0.6640625","0.8828125","0.8125","0.703125","0.921875","0.8984375","0.875","0.921875","0.7578125","0.7578125","0.7578125","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.8046875","0.8046875","0.8046875","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125"
"381","0.48046875","0.125","0.8359375","0.13671875","0.09375","0.1796875","0.10546875","0.0703125","0.140625","0.15625","0.0625","0.25","0.1640625","0.1640625","0.1640625","0.78125","0.78125","0.78125","0.74609375","0.640625","0.8515625","0.79296875","0.71875","0.8671875","0.84375","0.7890625","0.8984375","0.671875","0.671875","0.671875","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.8046875","0.8046875","0.8046875","0.78125","0.78125","0.78125","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625"
"382","0.4609375","0.0703125","0.8515625","0.09765625","0.09375","0.1015625","0.1328125","0.109375","0.15625","0.1328125","0.0703125","0.1953125","0.1953125","0.1953125","0.1953125","0.765625","0.765625","0.765625","0.70703125","0.5546875","0.859375","0.8046875","0.6953125","0.9140625","0.85546875","0.8046875","0.90625","0.65625","0.65625","0.65625","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.765625","0.765625","0.765625","0.765625","0.765625","0.765625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625"
"383","0.48828125","0.1171875","0.859375","0.15234375","0.1484375","0.15625","0.1953125","0.15625","0.234375","0.15625","0.0859375","0.2265625","0.09375","0.09375","0.09375","0.8359375","0.8359375","0.8359375","0.70703125","0.5703125","0.84375","0.80859375","0.71875","0.8984375","0.9296875","0.921875","0.9375","0.703125","0.703125","0.703125","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.71875","0.71875","0.71875","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"384","0.484375","0.140625","0.828125","0.12890625","0.1171875","0.140625","0.1484375","0.1484375","0.1484375","0.203125","0.109375","0.296875","0.1484375","0.1484375","0.1484375","0.8125","0.8125","0.8125","0.74609375","0.6171875","0.875","0.82421875","0.75","0.8984375","0.91015625","0.890625","0.9296875","0.6953125","0.6953125","0.6953125","0.78125","0.78125","0.78125","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375"
"385","0.46875","0.078125","0.859375","0.1484375","0.109375","0.1875","0.12109375","0.1171875","0.125","0.13671875","0.09375","0.1796875","0.1640625","0.1640625","0.1640625","0.8359375","0.8359375","0.8359375","0.80078125","0.6484375","0.953125","0.8046875","0.65625","0.953125","0.93359375","0.9296875","0.9375","0.7421875","0.7421875","0.7421875","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"386","0.46484375","0.0703125","0.859375","0.140625","0.1328125","0.1484375","0.11328125","0.09375","0.1328125","0.171875","0.109375","0.234375","0.1328125","0.1328125","0.1328125","0.828125","0.828125","0.828125","0.78515625","0.6953125","0.875","0.7734375","0.640625","0.90625","0.91015625","0.890625","0.9296875","0.734375","0.734375","0.734375","0.8125","0.8125","0.8125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.7421875","0.7421875","0.7421875","0.7734375","0.7734375","0.7734375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125"
"387","0.5078125","0.1328125","0.8828125","0.1328125","0.1171875","0.1484375","0.13671875","0.1328125","0.140625","0.19140625","0.125","0.2578125","0.1796875","0.1796875","0.1796875","0.859375","0.859375","0.859375","0.77734375","0.625","0.9296875","0.84765625","0.75","0.9453125","0.9140625","0.8671875","0.9609375","0.75","0.75","0.75","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"388","0.484375","0.1015625","0.8671875","0.17578125","0.1640625","0.1875","0.15625","0.1484375","0.1640625","0.15234375","0.078125","0.2265625","0.1015625","0.1015625","0.1015625","0.859375","0.859375","0.859375","0.77734375","0.640625","0.9140625","0.84765625","0.7265625","0.96875","0.921875","0.890625","0.953125","0.6953125","0.6953125","0.6953125","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.796875","0.796875","0.796875","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"389","0.515625","0.1171875","0.9140625","0.11328125","0.0859375","0.140625","0.12890625","0.1171875","0.140625","0.19140625","0.109375","0.2734375","0.1484375","0.1484375","0.1484375","0.8203125","0.8203125","0.8203125","0.8125","0.6875","0.9375","0.8515625","0.7578125","0.9453125","0.921875","0.8984375","0.9453125","0.765625","0.765625","0.765625","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.8046875","0.8046875","0.8046875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"390","0.46484375","0.09375","0.8359375","0.1171875","0.1015625","0.1328125","0.11328125","0.0703125","0.15625","0.140625","0.0703125","0.2109375","0.1796875","0.1796875","0.1796875","0.8515625","0.8515625","0.8515625","0.76953125","0.625","0.9140625","0.80078125","0.671875","0.9296875","0.90625","0.875","0.9375","0.71875","0.71875","0.71875","0.7890625","0.7890625","0.7890625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.78125","0.78125","0.78125","0.765625","0.765625","0.765625","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"391","0.51953125","0.140625","0.8984375","0.12109375","0.0703125","0.171875","0.11328125","0.0625","0.1640625","0.22265625","0.140625","0.3046875","0.140625","0.140625","0.140625","0.828125","0.828125","0.828125","0.7890625","0.6640625","0.9140625","0.86328125","0.78125","0.9453125","0.92578125","0.9140625","0.9375","0.7421875","0.7421875","0.7421875","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.75","0.75","0.75","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"392","0.515625","0.125","0.90625","0.12109375","0.1171875","0.125","0.15625","0.078125","0.234375","0.1953125","0.109375","0.28125","0.1953125","0.1953125","0.1953125","0.8671875","0.8671875","0.8671875","0.7578125","0.625","0.890625","0.8125","0.6875","0.9375","0.921875","0.8828125","0.9609375","0.7734375","0.7734375","0.7734375","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.8203125","0.8203125","0.8203125","0.7890625","0.7890625","0.7890625","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"393","0.46875","0.0625","0.875","0.1796875","0.1640625","0.1953125","0.12109375","0.1015625","0.140625","0.1328125","0.0703125","0.1953125","0.1328125","0.1328125","0.1328125","0.765625","0.765625","0.765625","0.75","0.5859375","0.9140625","0.796875","0.6796875","0.9140625","0.89453125","0.859375","0.9296875","0.6640625","0.6640625","0.6640625","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.7421875","0.7421875","0.7421875","0.8046875","0.8046875","0.8046875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875"
"394","0.5234375","0.1484375","0.8984375","0.16015625","0.1171875","0.203125","0.125","0.1015625","0.1484375","0.1953125","0.1171875","0.2734375","0.1328125","0.1328125","0.1328125","0.8203125","0.8203125","0.8203125","0.8046875","0.6875","0.921875","0.8671875","0.765625","0.96875","0.91015625","0.859375","0.9609375","0.75","0.75","0.75","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.875","0.875","0.875","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375"
"395","0.44140625","0.1015625","0.78125","0.1328125","0.125","0.140625","0.09375","0.0859375","0.1015625","0.1875","0.09375","0.28125","0.1328125","0.1328125","0.1328125","0.7734375","0.7734375","0.7734375","0.6875","0.5546875","0.8203125","0.765625","0.6484375","0.8828125","0.83984375","0.78125","0.8984375","0.6796875","0.6796875","0.6796875","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.7421875","0.7421875","0.7421875","0.6875","0.6875","0.6875","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875"
"396","0.47265625","0.1015625","0.84375","0.19140625","0.1328125","0.25","0.1484375","0.0703125","0.2265625","0.15625","0.09375","0.21875","0.1328125","0.1328125","0.1328125","0.7734375","0.7734375","0.7734375","0.74609375","0.609375","0.8828125","0.80078125","0.703125","0.8984375","0.890625","0.859375","0.921875","0.75","0.75","0.75","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.8984375","0.8984375","0.8984375","0.84375","0.84375","0.84375","0.796875","0.796875","0.796875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375"
"397","0.49609375","0.15625","0.8359375","0.17578125","0.171875","0.1796875","0.15625","0.140625","0.171875","0.21875","0.125","0.3125","0.1171875","0.1171875","0.1171875","0.8125","0.8125","0.8125","0.75390625","0.640625","0.8671875","0.82421875","0.7578125","0.890625","0.88671875","0.8671875","0.90625","0.71875","0.71875","0.71875","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.78125","0.78125","0.78125","0.78125","0.78125","0.78125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625"
"398","0.515625","0.1640625","0.8671875","0.140625","0.1328125","0.1484375","0.140625","0.1328125","0.1484375","0.1640625","0.0625","0.265625","0.1171875","0.1171875","0.1171875","0.78125","0.78125","0.78125","0.765625","0.65625","0.875","0.84375","0.765625","0.921875","0.88671875","0.8515625","0.921875","0.75","0.75","0.75","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.796875","0.796875","0.796875","0.796875","0.796875","0.796875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"399","0.48828125","0.1171875","0.859375","0.203125","0.1640625","0.2421875","0.1484375","0.0859375","0.2109375","0.17578125","0.09375","0.2578125","0.0859375","0.0859375","0.0859375","0.765625","0.765625","0.765625","0.70703125","0.5703125","0.84375","0.76953125","0.640625","0.8984375","0.8828125","0.84375","0.921875","0.7421875","0.7421875","0.7421875","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.8046875","0.8046875","0.8046875","0.765625","0.765625","0.765625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375"
"400","0.44921875","0.03125","0.8671875","0.16015625","0.1484375","0.171875","0.12890625","0.125","0.1328125","0.14453125","0.1171875","0.171875","0.15625","0.15625","0.15625","0.734375","0.734375","0.734375","0.7578125","0.609375","0.90625","0.83203125","0.7265625","0.9375","0.921875","0.890625","0.953125","0.6875","0.6875","0.6875","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.7890625","0.7890625","0.7890625","0.8125","0.8125","0.8125","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625"
"401","0.5078125","0.140625","0.875","0.15234375","0.125","0.1796875","0.15625","0.1484375","0.1640625","0.15625","0.0546875","0.2578125","0.125","0.125","0.125","0.828125","0.828125","0.828125","0.76953125","0.671875","0.8671875","0.83203125","0.75","0.9140625","0.90625","0.8828125","0.9296875","0.7265625","0.7265625","0.7265625","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.78125","0.78125","0.78125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"402","0.53125","0.1328125","0.9296875","0.1171875","0.078125","0.15625","0.1640625","0.15625","0.171875","0.1875","0.09375","0.28125","0.171875","0.171875","0.171875","0.8203125","0.8203125","0.8203125","0.7890625","0.6796875","0.8984375","0.8359375","0.71875","0.953125","0.88671875","0.84375","0.9296875","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"403","0.46484375","0.078125","0.8515625","0.12890625","0.1171875","0.140625","0.15625","0.109375","0.203125","0.1640625","0.09375","0.234375","0.09375","0.09375","0.09375","0.765625","0.765625","0.765625","0.73828125","0.6015625","0.875","0.84375","0.734375","0.953125","0.89453125","0.8671875","0.921875","0.640625","0.640625","0.640625","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.71875","0.71875","0.71875","0.8125","0.8125","0.8125","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375"
"404","0.515625","0.1484375","0.8828125","0.12890625","0.125","0.1328125","0.13671875","0.1328125","0.140625","0.15625","0.0703125","0.2421875","0.1484375","0.1484375","0.1484375","0.796875","0.796875","0.796875","0.76171875","0.640625","0.8828125","0.78515625","0.671875","0.8984375","0.87109375","0.828125","0.9140625","0.71875","0.71875","0.71875","0.84375","0.84375","0.84375","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.796875","0.796875","0.796875","0.8203125","0.8203125","0.8203125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875"
"405","0.50390625","0.1171875","0.890625","0.1953125","0.1640625","0.2265625","0.22265625","0.21875","0.2265625","0.19921875","0.109375","0.2890625","0.1171875","0.1171875","0.1171875","0.921875","0.921875","0.921875","0.83984375","0.7578125","0.921875","0.87109375","0.8046875","0.9375","0.9609375","0.9375","0.984375","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125"
"406","0.5","0.09375","0.90625","0.14453125","0.109375","0.1796875","0.16796875","0.15625","0.1796875","0.1640625","0.078125","0.25","0.1484375","0.1484375","0.1484375","0.8984375","0.8984375","0.8984375","0.80859375","0.65625","0.9609375","0.87890625","0.8046875","0.953125","0.97265625","0.9609375","0.984375","0.796875","0.796875","0.796875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"407","0.53125","0.1171875","0.9453125","0.1328125","0.1171875","0.1484375","0.1953125","0.171875","0.21875","0.24609375","0.1484375","0.34375","0.1328125","0.1328125","0.1328125","0.9609375","0.9609375","0.9609375","0.8984375","0.8203125","0.9765625","0.9140625","0.8359375","0.9921875","0.9609375","0.9375","0.984375","0.78125","0.78125","0.78125","0.90625","0.90625","0.90625","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"408","0.53515625","0.109375","0.9609375","0.19921875","0.1640625","0.234375","0.15234375","0.109375","0.1953125","0.19921875","0.1015625","0.296875","0.1796875","0.1796875","0.1796875","0.9453125","0.9453125","0.9453125","0.890625","0.8125","0.96875","0.93359375","0.875","0.9921875","0.97265625","0.96875","0.9765625","0.8203125","0.8203125","0.8203125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"409","0.5390625","0.1328125","0.9453125","0.14453125","0.109375","0.1796875","0.12109375","0.109375","0.1328125","0.2109375","0.1015625","0.3203125","0.15625","0.15625","0.15625","0.859375","0.859375","0.859375","0.79296875","0.65625","0.9296875","0.84375","0.7109375","0.9765625","0.92578125","0.875","0.9765625","0.7578125","0.7578125","0.7578125","0.8359375","0.8359375","0.8359375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.8046875","0.8046875","0.8046875","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875"
"410","0.49609375","0.109375","0.8828125","0.16015625","0.1328125","0.1875","0.1484375","0.1171875","0.1796875","0.19140625","0.1171875","0.265625","0.1328125","0.1328125","0.1328125","0.828125","0.828125","0.828125","0.7890625","0.6875","0.890625","0.83984375","0.75","0.9296875","0.90234375","0.875","0.9296875","0.796875","0.796875","0.796875","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.7734375","0.7734375","0.7734375","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"411","0.48828125","0.109375","0.8671875","0.15234375","0.1484375","0.15625","0.1640625","0.15625","0.171875","0.1953125","0.09375","0.296875","0.1640625","0.1640625","0.1640625","0.859375","0.859375","0.859375","0.83984375","0.7421875","0.9375","0.890625","0.8203125","0.9609375","0.9375","0.921875","0.953125","0.796875","0.796875","0.796875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125"
"412","0.50390625","0.1328125","0.875","0.15625","0.125","0.1875","0.109375","0.09375","0.125","0.19921875","0.125","0.2734375","0.1328125","0.1328125","0.1328125","0.7421875","0.7421875","0.7421875","0.80859375","0.6953125","0.921875","0.8203125","0.734375","0.90625","0.91796875","0.90625","0.9296875","0.65625","0.65625","0.65625","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.734375","0.734375","0.734375","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375"
"413","0.4921875","0.109375","0.875","0.1640625","0.15625","0.171875","0.125","0.1171875","0.1328125","0.19921875","0.109375","0.2890625","0.1328125","0.1328125","0.1328125","0.8203125","0.8203125","0.8203125","0.75390625","0.640625","0.8671875","0.77734375","0.6484375","0.90625","0.88671875","0.8359375","0.9375","0.7421875","0.7421875","0.7421875","0.78125","0.78125","0.78125","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375"
"414","0.5234375","0.09375","0.953125","0.16015625","0.1171875","0.203125","0.171875","0.15625","0.1875","0.15234375","0.0703125","0.234375","0.1171875","0.1171875","0.1171875","0.8828125","0.8828125","0.8828125","0.83203125","0.71875","0.9453125","0.89453125","0.8359375","0.953125","0.94921875","0.9453125","0.953125","0.7890625","0.7890625","0.7890625","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.8828125","0.8828125","0.8828125","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"415","0.53125","0.0859375","0.9765625","0.125","0.1171875","0.1328125","0.12890625","0.078125","0.1796875","0.19140625","0.1015625","0.28125","0.140625","0.140625","0.140625","0.890625","0.890625","0.890625","0.8671875","0.765625","0.96875","0.890625","0.8203125","0.9609375","0.98046875","0.9765625","0.984375","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"416","0.515625","0.1171875","0.9140625","0.2109375","0.203125","0.21875","0.1796875","0.1640625","0.1953125","0.2265625","0.1171875","0.3359375","0.0703125","0.0703125","0.0703125","0.875","0.875","0.875","0.83203125","0.7265625","0.9375","0.890625","0.8046875","0.9765625","0.9609375","0.9453125","0.9765625","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"417","0.47265625","0.109375","0.8359375","0.15625","0.109375","0.203125","0.140625","0.1015625","0.1796875","0.1796875","0.109375","0.25","0.125","0.125","0.125","0.8046875","0.8046875","0.8046875","0.7578125","0.6796875","0.8359375","0.83203125","0.7578125","0.90625","0.8828125","0.8671875","0.8984375","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125"
"418","0.51171875","0.15625","0.8671875","0.15625","0.1015625","0.2109375","0.203125","0.1640625","0.2421875","0.234375","0.09375","0.375","0.1328125","0.1328125","0.1328125","0.890625","0.890625","0.890625","0.79296875","0.6953125","0.890625","0.89453125","0.8046875","0.984375","0.95703125","0.953125","0.9609375","0.7890625","0.7890625","0.7890625","0.84375","0.84375","0.84375","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.84375","0.84375","0.84375","0.8046875","0.8046875","0.8046875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"419","0.515625","0.09375","0.9375","0.1484375","0.1171875","0.1796875","0.140625","0.1171875","0.1640625","0.17578125","0.09375","0.2578125","0.09375","0.09375","0.09375","0.8203125","0.8203125","0.8203125","0.828125","0.7109375","0.9453125","0.83984375","0.7109375","0.96875","0.9609375","0.9375","0.984375","0.78125","0.78125","0.78125","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","1","1","1","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"420","0.5234375","0.1015625","0.9453125","0.1953125","0.1875","0.203125","0.16015625","0.1328125","0.1875","0.20703125","0.1171875","0.296875","0.1015625","0.1015625","0.1015625","0.9375","0.9375","0.9375","0.8828125","0.796875","0.96875","0.91015625","0.8515625","0.96875","0.984375","0.9765625","0.9921875","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","1","1","1"
"421","0.5234375","0.0859375","0.9609375","0.140625","0.140625","0.140625","0.1796875","0.171875","0.1875","0.15234375","0.09375","0.2109375","0.1328125","0.1328125","0.1328125","0.9609375","0.9609375","0.9609375","0.88671875","0.78125","0.9921875","0.9140625","0.8359375","0.9921875","0.9765625","0.9609375","0.9921875","0.8515625","0.8515625","0.8515625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","1","1","1","0.984375","0.984375","0.984375","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","1","1","1","0.9921875","0.9921875","0.9921875"
"422","0.54296875","0.125","0.9609375","0.17578125","0.140625","0.2109375","0.1875","0.171875","0.203125","0.21484375","0.1171875","0.3125","0.109375","0.109375","0.109375","0.8828125","0.8828125","0.8828125","0.8671875","0.7734375","0.9609375","0.8828125","0.78125","0.984375","0.953125","0.921875","0.984375","0.796875","0.796875","0.796875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"423","0.55078125","0.1171875","0.984375","0.16015625","0.1484375","0.171875","0.15234375","0.1015625","0.203125","0.171875","0.0859375","0.2578125","0.171875","0.171875","0.171875","0.921875","0.921875","0.921875","0.88671875","0.7734375","1","0.9296875","0.8671875","0.9921875","0.98046875","0.96875","0.9921875","0.78125","0.78125","0.78125","0.90625","0.90625","0.90625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","1","1","1","0.9921875","0.9921875","0.9921875","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","1","1","1"
"424","0.49609375","0.078125","0.9140625","0.125","0.1171875","0.1328125","0.17578125","0.1640625","0.1875","0.18359375","0.1015625","0.265625","0.125","0.125","0.125","0.875","0.875","0.875","0.796875","0.6640625","0.9296875","0.84765625","0.765625","0.9296875","0.95703125","0.9453125","0.96875","0.765625","0.765625","0.765625","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.828125","0.828125","0.828125","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375"
"425","0.5234375","0.125","0.921875","0.1875","0.171875","0.203125","0.171875","0.1484375","0.1953125","0.1875","0.09375","0.28125","0.078125","0.078125","0.078125","0.8984375","0.8984375","0.8984375","0.828125","0.7109375","0.9453125","0.88671875","0.796875","0.9765625","0.9765625","0.9609375","0.9921875","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","1","1","1","0.9921875","0.9921875","0.9921875"
"426","0.53125","0.1015625","0.9609375","0.1484375","0.1328125","0.1640625","0.13671875","0.1328125","0.140625","0.19921875","0.1015625","0.296875","0.171875","0.171875","0.171875","0.84375","0.84375","0.84375","0.81640625","0.6953125","0.9375","0.8984375","0.8359375","0.9609375","0.9609375","0.953125","0.96875","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875"
"427","0.4609375","0.140625","0.78125","0.125","0.109375","0.140625","0.15234375","0.140625","0.1640625","0.25","0.140625","0.359375","0.1015625","0.1015625","0.1015625","0.8984375","0.8984375","0.8984375","0.76953125","0.6796875","0.859375","0.859375","0.78125","0.9375","0.9453125","0.9375","0.953125","0.78125","0.78125","0.78125","0.7578125","0.7578125","0.7578125","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.84375","0.84375","0.84375","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375"
"428","0.53125","0.1015625","0.9609375","0.1640625","0.1484375","0.1796875","0.16015625","0.1328125","0.1875","0.1953125","0.1015625","0.2890625","0.1015625","0.1015625","0.1015625","0.921875","0.921875","0.921875","0.8671875","0.796875","0.9375","0.859375","0.75","0.96875","0.95703125","0.9375","0.9765625","0.796875","0.796875","0.796875","0.8515625","0.8515625","0.8515625","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"429","0.51171875","0.1171875","0.90625","0.17578125","0.15625","0.1953125","0.16796875","0.1640625","0.171875","0.20703125","0.1015625","0.3125","0.1484375","0.1484375","0.1484375","0.890625","0.890625","0.890625","0.85546875","0.7734375","0.9375","0.875","0.7734375","0.9765625","0.9609375","0.953125","0.96875","0.78125","0.78125","0.78125","0.890625","0.890625","0.890625","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.8359375","0.8359375","0.8359375","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"430","0.5078125","0.109375","0.90625","0.1484375","0.1328125","0.1640625","0.19140625","0.171875","0.2109375","0.20703125","0.1015625","0.3125","0.0859375","0.0859375","0.0859375","0.9140625","0.9140625","0.9140625","0.78515625","0.6328125","0.9375","0.88671875","0.8125","0.9609375","0.953125","0.9375","0.96875","0.7265625","0.7265625","0.7265625","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"431","0.51171875","0.1171875","0.90625","0.13671875","0.1328125","0.140625","0.203125","0.1953125","0.2109375","0.21875","0.1015625","0.3359375","0.109375","0.109375","0.109375","0.9296875","0.9296875","0.9296875","0.82421875","0.7265625","0.921875","0.89453125","0.8203125","0.96875","0.921875","0.8984375","0.9453125","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375"
"432","0.5390625","0.1328125","0.9453125","0.15625","0.15625","0.15625","0.1015625","0.09375","0.109375","0.1875","0.109375","0.265625","0.1171875","0.1171875","0.1171875","0.8828125","0.8828125","0.8828125","0.8125","0.65625","0.96875","0.890625","0.8125","0.96875","0.97265625","0.9609375","0.984375","0.78125","0.78125","0.78125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625"
"433","0.53515625","0.09375","0.9765625","0.16796875","0.15625","0.1796875","0.125","0.125","0.125","0.1953125","0.1015625","0.2890625","0.15625","0.15625","0.15625","0.953125","0.953125","0.953125","0.8515625","0.734375","0.96875","0.89453125","0.8203125","0.96875","0.96484375","0.9453125","0.984375","0.828125","0.828125","0.828125","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","1","1","1","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","1","1","1","1","1","1"
"434","0.55078125","0.1015625","1","0.17578125","0.171875","0.1796875","0.17578125","0.1484375","0.203125","0.1875","0.1015625","0.2734375","0.203125","0.203125","0.203125","0.9453125","0.9453125","0.9453125","0.90234375","0.8046875","1","0.96484375","0.9296875","1","0.9921875","0.984375","1","0.8671875","0.8671875","0.8671875","0.984375","0.984375","0.984375","1","1","1","1","1","1","1","1","1","1","1","1","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","1","1","1","1","1","1"
"435","0.53515625","0.0859375","0.984375","0.1953125","0.1875","0.203125","0.1875","0.1796875","0.1953125","0.20703125","0.1015625","0.3125","0.125","0.125","0.125","0.984375","0.984375","0.984375","0.90234375","0.828125","0.9765625","0.9609375","0.921875","1","0.98046875","0.9609375","1","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","1","1","1","0.984375","0.984375","0.984375","1","1","1","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","1","1","1","0.9921875","0.9921875","0.9921875"
"436","0.51953125","0.1484375","0.890625","0.140625","0.109375","0.171875","0.171875","0.15625","0.1875","0.2109375","0.1015625","0.3203125","0.1640625","0.1640625","0.1640625","0.84375","0.84375","0.84375","0.7890625","0.6796875","0.8984375","0.80859375","0.7109375","0.90625","0.94140625","0.9375","0.9453125","0.8046875","0.8046875","0.8046875","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375"
"437","0.53125","0.1015625","0.9609375","0.171875","0.1484375","0.1953125","0.14453125","0.125","0.1640625","0.1640625","0.0859375","0.2421875","0.125","0.125","0.125","0.8671875","0.8671875","0.8671875","0.80859375","0.671875","0.9453125","0.90625","0.8359375","0.9765625","0.9765625","0.96875","0.984375","0.7734375","0.7734375","0.7734375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"438","0.546875","0.1171875","0.9765625","0.15234375","0.1328125","0.171875","0.171875","0.15625","0.1875","0.22265625","0.125","0.3203125","0.1328125","0.1328125","0.1328125","0.90625","0.90625","0.90625","0.875","0.7890625","0.9609375","0.91015625","0.84375","0.9765625","0.96484375","0.9609375","0.96875","0.8359375","0.8359375","0.8359375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9453125","0.9453125","0.9453125","0.859375","0.859375","0.859375","1","1","1","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"439","0.546875","0.125","0.96875","0.15625","0.15625","0.15625","0.125","0.125","0.125","0.203125","0.1171875","0.2890625","0.140625","0.140625","0.140625","0.8203125","0.8203125","0.8203125","0.86328125","0.7421875","0.984375","0.9140625","0.8515625","0.9765625","0.97265625","0.96875","0.9765625","0.8515625","0.8515625","0.8515625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","1","1","1"
"440","0.5234375","0.109375","0.9375","0.1484375","0.1484375","0.1484375","0.1484375","0.1015625","0.1953125","0.17578125","0.0703125","0.28125","0.109375","0.109375","0.109375","0.9140625","0.9140625","0.9140625","0.8203125","0.6875","0.953125","0.90234375","0.828125","0.9765625","0.98046875","0.9765625","0.984375","0.8046875","0.8046875","0.8046875","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625"
"441","0.4921875","0.1328125","0.8515625","0.1171875","0.09375","0.140625","0.1953125","0.1640625","0.2265625","0.2265625","0.125","0.328125","0.1171875","0.1171875","0.1171875","0.8671875","0.8671875","0.8671875","0.765625","0.6328125","0.8984375","0.85546875","0.7890625","0.921875","0.91015625","0.8828125","0.9375","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875"
"442","0.48046875","0.125","0.8359375","0.1484375","0.125","0.171875","0.1953125","0.1328125","0.2578125","0.1953125","0.09375","0.296875","0.1328125","0.1328125","0.1328125","0.7890625","0.7890625","0.7890625","0.69921875","0.578125","0.8203125","0.77734375","0.671875","0.8828125","0.83984375","0.8125","0.8671875","0.7265625","0.7265625","0.7265625","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.78125","0.78125","0.78125","0.7578125","0.7578125","0.7578125","0.796875","0.796875","0.796875","0.921875","0.921875","0.921875","0.8828125","0.8828125","0.8828125"
"443","0.46875","0.109375","0.828125","0.15234375","0.109375","0.1953125","0.19140625","0.1328125","0.25","0.203125","0.109375","0.296875","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.75","0.6796875","0.8203125","0.80078125","0.71875","0.8828125","0.8984375","0.875","0.921875","0.734375","0.734375","0.734375","0.7890625","0.7890625","0.7890625","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.8515625","0.8515625","0.8515625","0.7734375","0.7734375","0.7734375","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375"
"444","0.5625","0.125","1","0.21875","0.1875","0.25","0.09375","0.0625","0.125","0.15625","0.0625","0.25","0.125","0.125","0.125","0.875","0.875","0.875","0.84375","0.6875","1","0.875","0.75","1","0.96875","0.9375","1","0.75","0.75","0.75","0.875","0.875","0.875","1","1","1","0.9375","0.9375","0.9375","1","1","1","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.75","0.75","0.75","0.9375","0.9375","0.9375","1","1","1","1","1","1"
"456","0.51953125","0.1171875","0.921875","0.1171875","0.1171875","0.1171875","0.078125","0.0703125","0.0859375","0.13671875","0.078125","0.1953125","0.0859375","0.0859375","0.0859375","0.9375","0.9375","0.9375","0.7890625","0.65625","0.921875","0.8671875","0.7734375","0.9609375","0.95703125","0.953125","0.9609375","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.7578125","0.7578125","0.7578125","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375"
"457","0.53125","0.15625","0.90625","0.15625","0.15625","0.15625","0.08984375","0.0390625","0.140625","0.125","0.0703125","0.1796875","0.125","0.125","0.125","0.875","0.875","0.875","0.71875","0.5546875","0.8828125","0.81640625","0.703125","0.9296875","0.921875","0.890625","0.953125","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.75","0.75","0.75","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"458","0.515625","0.1484375","0.8828125","0.1484375","0.1484375","0.1484375","0.06640625","0.0625","0.0703125","0.125","0.109375","0.140625","0.1015625","0.1015625","0.1015625","0.84375","0.84375","0.84375","0.703125","0.5546875","0.8515625","0.82421875","0.71875","0.9296875","0.9296875","0.921875","0.9375","0.8046875","0.8046875","0.8046875","0.828125","0.828125","0.828125","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.734375","0.734375","0.734375","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"459","0.50390625","0.1171875","0.890625","0.1171875","0.1171875","0.1171875","0.06640625","0.046875","0.0859375","0.109375","0.0703125","0.1484375","0.125","0.125","0.125","0.8125","0.8125","0.8125","0.6953125","0.546875","0.84375","0.8125","0.703125","0.921875","0.91796875","0.9140625","0.921875","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.90625","0.90625","0.90625","0.7421875","0.7421875","0.7421875","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875"
"460","0.4453125","0.046875","0.84375","0.046875","0.046875","0.046875","0.06640625","0.0546875","0.078125","0.1328125","0.109375","0.15625","0.078125","0.078125","0.078125","0.8203125","0.8203125","0.8203125","0.6328125","0.4609375","0.8046875","0.8046875","0.65625","0.953125","0.9453125","0.9296875","0.9609375","0.8046875","0.8046875","0.8046875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.734375","0.734375","0.734375","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375"
"461","0.515625","0.140625","0.890625","0.140625","0.140625","0.140625","0.0546875","0.046875","0.0625","0.15234375","0.1015625","0.203125","0.0859375","0.0859375","0.0859375","0.8359375","0.8359375","0.8359375","0.7421875","0.59375","0.890625","0.84375","0.765625","0.921875","0.90234375","0.8984375","0.90625","0.7734375","0.7734375","0.7734375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.6796875","0.6796875","0.6796875","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125"
"462","0.53125","0.1328125","0.9296875","0.1328125","0.1328125","0.1328125","0.06640625","0.046875","0.0859375","0.140625","0.0703125","0.2109375","0.1015625","0.1015625","0.1015625","0.8359375","0.8359375","0.8359375","0.765625","0.59375","0.9375","0.86328125","0.796875","0.9296875","0.93359375","0.890625","0.9765625","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"463","0.51171875","0.15625","0.8671875","0.15625","0.15625","0.15625","0.078125","0.0390625","0.1171875","0.1328125","0.0703125","0.1953125","0.1171875","0.1171875","0.1171875","0.875","0.875","0.875","0.6796875","0.5078125","0.8515625","0.82421875","0.7109375","0.9375","0.90625","0.8671875","0.9453125","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.734375","0.734375","0.734375","0.8046875","0.8046875","0.8046875","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125"
"464","0.49609375","0.109375","0.8828125","0.109375","0.109375","0.109375","0.0546875","0.0234375","0.0859375","0.12109375","0.0546875","0.1875","0.140625","0.140625","0.140625","0.8359375","0.8359375","0.8359375","0.66015625","0.46875","0.8515625","0.7890625","0.6484375","0.9296875","0.93359375","0.90625","0.9609375","0.765625","0.765625","0.765625","0.8125","0.8125","0.8125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.671875","0.671875","0.671875","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125"
"465","0.45703125","0.1015625","0.8125","0.1015625","0.1015625","0.1015625","0.06640625","0.0546875","0.078125","0.14453125","0.1171875","0.171875","0.1171875","0.1171875","0.1171875","0.7734375","0.7734375","0.7734375","0.6328125","0.5","0.765625","0.76171875","0.6796875","0.84375","0.81640625","0.7734375","0.859375","0.7109375","0.7109375","0.7109375","0.7421875","0.7421875","0.7421875","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.8359375","0.8359375","0.8359375","0.7109375","0.7109375","0.7109375","0.78125","0.78125","0.78125","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875"
"466","0.48828125","0.125","0.8515625","0.125","0.125","0.125","0.0546875","0.0234375","0.0859375","0.11328125","0.0625","0.1640625","0.09375","0.09375","0.09375","0.8359375","0.8359375","0.8359375","0.703125","0.5390625","0.8671875","0.78515625","0.65625","0.9140625","0.90625","0.8984375","0.9140625","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.6875","0.6875","0.6875","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875"
"467","0.4609375","0.0703125","0.8515625","0.0703125","0.0703125","0.0703125","0.07421875","0.0703125","0.078125","0.125","0.1171875","0.1328125","0.1484375","0.1484375","0.1484375","0.8046875","0.8046875","0.8046875","0.65625","0.484375","0.828125","0.8046875","0.703125","0.90625","0.89453125","0.859375","0.9296875","0.796875","0.796875","0.796875","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.6640625","0.6640625","0.6640625","0.8125","0.8125","0.8125","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125"
"468","0.49609375","0.078125","0.9140625","0.078125","0.078125","0.078125","0.07421875","0.0703125","0.078125","0.15625","0.0859375","0.2265625","0.109375","0.109375","0.109375","0.8203125","0.8203125","0.8203125","0.6875","0.546875","0.828125","0.8046875","0.71875","0.890625","0.90625","0.8828125","0.9296875","0.7890625","0.7890625","0.7890625","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.734375","0.734375","0.734375","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375"
"469","0.5","0.1328125","0.8671875","0.1328125","0.1328125","0.1328125","0.08984375","0.078125","0.1015625","0.15625","0.1171875","0.1953125","0.1015625","0.1015625","0.1015625","0.7890625","0.7890625","0.7890625","0.66015625","0.46875","0.8515625","0.8046875","0.6875","0.921875","0.890625","0.859375","0.921875","0.7578125","0.7578125","0.7578125","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.703125","0.703125","0.703125","0.78125","0.78125","0.78125","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625"
"470","0.50390625","0.1328125","0.875","0.1328125","0.1328125","0.1328125","0.0703125","0.0546875","0.0859375","0.1328125","0.09375","0.171875","0.0625","0.0625","0.0625","0.8125","0.8125","0.8125","0.71484375","0.5703125","0.859375","0.8359375","0.7421875","0.9296875","0.9140625","0.8984375","0.9296875","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.7265625","0.7265625","0.7265625","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125"
"471","0.484375","0.125","0.84375","0.125","0.125","0.125","0.08203125","0.0234375","0.140625","0.1171875","0.0625","0.171875","0.140625","0.140625","0.140625","0.8359375","0.8359375","0.8359375","0.71875","0.59375","0.84375","0.77734375","0.6875","0.8671875","0.90625","0.8828125","0.9296875","0.78125","0.78125","0.78125","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.71875","0.71875","0.71875","0.765625","0.765625","0.765625","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625"
"472","0.4609375","0.0703125","0.8515625","0.0703125","0.0703125","0.0703125","0.0703125","0.0546875","0.0859375","0.109375","0.0703125","0.1484375","0.125","0.125","0.125","0.7890625","0.7890625","0.7890625","0.66015625","0.4765625","0.84375","0.75390625","0.609375","0.8984375","0.8828125","0.8515625","0.9140625","0.796875","0.796875","0.796875","0.8125","0.8125","0.8125","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.7734375","0.7734375","0.7734375","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625"
"473","0.49609375","0.1171875","0.875","0.1171875","0.1171875","0.1171875","0.09765625","0.0703125","0.125","0.16796875","0.0859375","0.25","0.078125","0.078125","0.078125","0.84375","0.84375","0.84375","0.65625","0.4765625","0.8359375","0.76171875","0.640625","0.8828125","0.90625","0.8828125","0.9296875","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.71875","0.71875","0.71875","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125"
"474","0.48828125","0.140625","0.8359375","0.140625","0.140625","0.140625","0.05859375","0.0546875","0.0625","0.13671875","0.109375","0.1640625","0.09375","0.09375","0.09375","0.8203125","0.8203125","0.8203125","0.67578125","0.4921875","0.859375","0.81640625","0.7578125","0.875","0.88671875","0.84375","0.9296875","0.796875","0.796875","0.796875","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.75","0.75","0.75","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125"
"475","0.4765625","0.078125","0.875","0.078125","0.078125","0.078125","0.0625","0.0546875","0.0703125","0.125","0.09375","0.15625","0.1015625","0.1015625","0.1015625","0.890625","0.890625","0.890625","0.65234375","0.46875","0.8359375","0.8125","0.6953125","0.9296875","0.91796875","0.890625","0.9453125","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.75","0.75","0.75","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875"
"476","0.46875","0.0703125","0.8671875","0.0703125","0.0703125","0.0703125","0.05078125","0.046875","0.0546875","0.1640625","0.109375","0.21875","0.1015625","0.1015625","0.1015625","0.8671875","0.8671875","0.8671875","0.70703125","0.5546875","0.859375","0.8125","0.703125","0.921875","0.91015625","0.8828125","0.9375","0.7890625","0.7890625","0.7890625","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.7109375","0.7109375","0.7109375","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125"
"477","0.51171875","0.1328125","0.890625","0.1328125","0.1328125","0.1328125","0.11328125","0.09375","0.1328125","0.12890625","0.125","0.1328125","0.1015625","0.1015625","0.1015625","0.8671875","0.8671875","0.8671875","0.7578125","0.6328125","0.8828125","0.8515625","0.75","0.953125","0.9609375","0.9453125","0.9765625","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.796875","0.796875","0.796875","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625"
"478","0.484375","0.1015625","0.8671875","0.1015625","0.1015625","0.1015625","0.07421875","0.0625","0.0859375","0.12890625","0.078125","0.1796875","0.15625","0.15625","0.15625","0.859375","0.859375","0.859375","0.7265625","0.59375","0.859375","0.86328125","0.765625","0.9609375","0.91796875","0.8828125","0.953125","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.71875","0.71875","0.71875","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"479","0.5234375","0.1171875","0.9296875","0.1171875","0.1171875","0.1171875","0.09765625","0.0859375","0.109375","0.140625","0.109375","0.171875","0.1015625","0.1015625","0.1015625","0.84375","0.84375","0.84375","0.734375","0.5546875","0.9140625","0.83984375","0.7578125","0.921875","0.9296875","0.921875","0.9375","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.7578125","0.7578125","0.7578125","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"480","0.46875","0.09375","0.84375","0.09375","0.09375","0.09375","0.078125","0.0703125","0.0859375","0.140625","0.0703125","0.2109375","0.1015625","0.1015625","0.1015625","0.8203125","0.8203125","0.8203125","0.7109375","0.5625","0.859375","0.79296875","0.6875","0.8984375","0.91015625","0.8828125","0.9375","0.796875","0.796875","0.796875","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.71875","0.71875","0.71875","0.7734375","0.7734375","0.7734375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125"
"481","0.53125","0.140625","0.921875","0.140625","0.140625","0.140625","0.11328125","0.109375","0.1171875","0.16796875","0.140625","0.1953125","0.0546875","0.0546875","0.0546875","0.828125","0.828125","0.828125","0.71875","0.5390625","0.8984375","0.85546875","0.7734375","0.9375","0.94140625","0.921875","0.9609375","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.765625","0.765625","0.765625","0.8125","0.8125","0.8125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"482","0.515625","0.125","0.90625","0.125","0.125","0.125","0.0859375","0.0625","0.109375","0.171875","0.109375","0.234375","0.0859375","0.0859375","0.0859375","0.8984375","0.8984375","0.8984375","0.765625","0.640625","0.890625","0.84765625","0.7421875","0.953125","0.9375","0.890625","0.984375","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.7578125","0.7578125","0.7578125","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125"
"483","0.46875","0.0625","0.875","0.0625","0.0625","0.0625","0.0546875","0.046875","0.0625","0.11328125","0.0703125","0.15625","0.125","0.125","0.125","0.8046875","0.8046875","0.8046875","0.68359375","0.515625","0.8515625","0.796875","0.6796875","0.9140625","0.90625","0.875","0.9375","0.734375","0.734375","0.734375","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375","0.7421875","0.7421875","0.7421875","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875"
"484","0.53125","0.1484375","0.9140625","0.1484375","0.1484375","0.1484375","0.11328125","0.0859375","0.140625","0.140625","0.1171875","0.1640625","0.1015625","0.1015625","0.1015625","0.859375","0.859375","0.859375","0.75390625","0.5859375","0.921875","0.84765625","0.75","0.9453125","0.96875","0.9609375","0.9765625","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.7734375","0.7734375","0.7734375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"485","0.44921875","0.1015625","0.796875","0.1015625","0.1015625","0.1015625","0.0546875","0.03125","0.078125","0.1171875","0.09375","0.140625","0.1015625","0.1015625","0.1015625","0.765625","0.765625","0.765625","0.62109375","0.484375","0.7578125","0.73046875","0.6015625","0.859375","0.859375","0.8359375","0.8828125","0.7265625","0.7265625","0.7265625","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.8359375","0.8359375","0.8359375","0.6328125","0.6328125","0.6328125","0.7578125","0.7578125","0.7578125","0.8125","0.8125","0.8125","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125"
"486","0.47265625","0.1015625","0.84375","0.1015625","0.1015625","0.1015625","0.0625","0.046875","0.078125","0.09765625","0.09375","0.1015625","0.0703125","0.0703125","0.0703125","0.828125","0.828125","0.828125","0.68359375","0.5","0.8671875","0.7578125","0.6171875","0.8984375","0.91015625","0.90625","0.9140625","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375"
"487","0.50390625","0.15625","0.8515625","0.15625","0.15625","0.15625","0.0859375","0.078125","0.09375","0.14453125","0.125","0.1640625","0.125","0.125","0.125","0.8125","0.8125","0.8125","0.7265625","0.6171875","0.8359375","0.80859375","0.703125","0.9140625","0.90234375","0.875","0.9296875","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.734375","0.734375","0.734375","0.78125","0.78125","0.78125","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625"
"488","0.51953125","0.1640625","0.875","0.1640625","0.1640625","0.1640625","0.0546875","0.03125","0.078125","0.11328125","0.0625","0.1640625","0.078125","0.078125","0.078125","0.8359375","0.8359375","0.8359375","0.71484375","0.5625","0.8671875","0.8125","0.6875","0.9375","0.9375","0.9140625","0.9609375","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125"
"489","0.4921875","0.1171875","0.8671875","0.1171875","0.1171875","0.1171875","0.05859375","0.0390625","0.078125","0.09765625","0.09375","0.1015625","0.078125","0.078125","0.078125","0.8203125","0.8203125","0.8203125","0.66015625","0.4921875","0.828125","0.76953125","0.640625","0.8984375","0.91796875","0.9140625","0.921875","0.78125","0.78125","0.78125","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.90625","0.90625","0.90625","0.7109375","0.7109375","0.7109375","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125"
"490","0.44921875","0.03125","0.8671875","0.03125","0.03125","0.03125","0.07421875","0.046875","0.1015625","0.12109375","0.1171875","0.125","0.1484375","0.1484375","0.1484375","0.7890625","0.7890625","0.7890625","0.6328125","0.4375","0.828125","0.78125","0.640625","0.921875","0.92578125","0.921875","0.9296875","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.71875","0.71875","0.71875","0.828125","0.828125","0.828125","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"491","0.51953125","0.140625","0.8984375","0.140625","0.140625","0.140625","0.0703125","0.0546875","0.0859375","0.1328125","0.0546875","0.2109375","0.0625","0.0625","0.0625","0.8515625","0.8515625","0.8515625","0.765625","0.6484375","0.8828125","0.8046875","0.7265625","0.8828125","0.88671875","0.8515625","0.921875","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.7265625","0.7265625","0.7265625","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125"
"492","0.5390625","0.1328125","0.9453125","0.1328125","0.1328125","0.1328125","0.0625","0.046875","0.078125","0.15625","0.09375","0.21875","0.0546875","0.0546875","0.0546875","0.875","0.875","0.875","0.73046875","0.5703125","0.890625","0.84375","0.75","0.9375","0.92578125","0.9140625","0.9375","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"493","0.4765625","0.078125","0.875","0.078125","0.078125","0.078125","0.07421875","0.0625","0.0859375","0.13671875","0.09375","0.1796875","0.1328125","0.1328125","0.1328125","0.7734375","0.7734375","0.7734375","0.71484375","0.5546875","0.875","0.77734375","0.6484375","0.90625","0.9140625","0.8828125","0.9453125","0.75","0.75","0.75","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.890625","0.890625","0.890625","0.75","0.75","0.75","0.7578125","0.7578125","0.7578125","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125"
"494","0.515625","0.1484375","0.8828125","0.1484375","0.1484375","0.1484375","0.08203125","0.046875","0.1171875","0.1171875","0.0703125","0.1640625","0.0703125","0.0703125","0.0703125","0.84375","0.84375","0.84375","0.71484375","0.6015625","0.828125","0.79296875","0.703125","0.8828125","0.921875","0.8984375","0.9453125","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.7421875","0.7421875","0.7421875","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625"
"495","0.5078125","0.1171875","0.8984375","0.1171875","0.1171875","0.1171875","0.0859375","0","0.171875","0.17578125","0.109375","0.2421875","0.09375","0.09375","0.09375","0.890625","0.890625","0.890625","0.8359375","0.75","0.921875","0.859375","0.7734375","0.9453125","0.9453125","0.9140625","0.9765625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.921875","0.921875","0.921875","1","1","1","0.9609375","0.9609375","0.9609375"
"496","0.50390625","0.09375","0.9140625","0.09375","0.09375","0.09375","0.0546875","0","0.109375","0.1640625","0.078125","0.25","0.1171875","0.1171875","0.1171875","0.8828125","0.8828125","0.8828125","0.76953125","0.609375","0.9296875","0.87109375","0.78125","0.9609375","0.953125","0.953125","0.953125","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625"
"497","0.5390625","0.1171875","0.9609375","0.1171875","0.1171875","0.1171875","0.11328125","0.0703125","0.15625","0.22265625","0.1484375","0.296875","0.109375","0.109375","0.109375","0.9140625","0.9140625","0.9140625","0.8671875","0.765625","0.96875","0.8984375","0.8203125","0.9765625","0.98046875","0.96875","0.9921875","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.90625","0.90625","0.90625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"498","0.54296875","0.109375","0.9765625","0.109375","0.109375","0.109375","0.0859375","0.0390625","0.1328125","0.16796875","0.1015625","0.234375","0.1015625","0.1015625","0.1015625","0.9296875","0.9296875","0.9296875","0.8671875","0.75","0.984375","0.890625","0.7890625","0.9921875","0.97265625","0.96875","0.9765625","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"499","0.54296875","0.1328125","0.953125","0.1328125","0.1328125","0.1328125","0.078125","0.0625","0.09375","0.125","0.1015625","0.1484375","0.1484375","0.1484375","0.1484375","0.8671875","0.8671875","0.8671875","0.76953125","0.640625","0.8984375","0.8828125","0.7890625","0.9765625","0.95703125","0.9375","0.9765625","0.8125","0.8125","0.8125","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.75","0.75","0.75","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"500","0.5","0.109375","0.890625","0.109375","0.109375","0.109375","0.078125","0.0703125","0.0859375","0.14453125","0.1171875","0.171875","0.140625","0.140625","0.140625","0.8515625","0.8515625","0.8515625","0.7734375","0.65625","0.890625","0.796875","0.6796875","0.9140625","0.90234375","0.875","0.9296875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.78125","0.78125","0.78125","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125"
"501","0.4921875","0.109375","0.875","0.109375","0.109375","0.109375","0.0859375","0.046875","0.125","0.16015625","0.09375","0.2265625","0.09375","0.09375","0.09375","0.859375","0.859375","0.859375","0.76171875","0.640625","0.8828125","0.83984375","0.703125","0.9765625","0.9453125","0.9296875","0.9609375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.796875","0.796875","0.796875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125"
"502","0.5078125","0.1328125","0.8828125","0.1328125","0.1328125","0.1328125","0.1015625","0.1015625","0.1015625","0.1171875","0.109375","0.125","0.109375","0.109375","0.109375","0.828125","0.828125","0.828125","0.7265625","0.5703125","0.8828125","0.8359375","0.7578125","0.9140625","0.90625","0.875","0.9375","0.765625","0.765625","0.765625","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.6875","0.6875","0.6875","0.78125","0.78125","0.78125","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375"
"503","0.49609375","0.109375","0.8828125","0.109375","0.109375","0.109375","0.03515625","0.015625","0.0546875","0.109375","0.109375","0.109375","0.109375","0.109375","0.109375","0.84375","0.84375","0.84375","0.7734375","0.625","0.921875","0.8203125","0.78125","0.859375","0.890625","0.859375","0.921875","0.7734375","0.7734375","0.7734375","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.8984375","0.8984375","0.8984375","0.7578125","0.7578125","0.7578125","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"504","0.52734375","0.09375","0.9609375","0.09375","0.09375","0.09375","0.0546875","0.015625","0.09375","0.15234375","0.0703125","0.234375","0.09375","0.09375","0.09375","0.8828125","0.8828125","0.8828125","0.8125","0.6953125","0.9296875","0.87890625","0.8125","0.9453125","0.95703125","0.953125","0.9609375","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.84375","0.84375","0.84375","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"505","0.53125","0.0859375","0.9765625","0.0859375","0.0859375","0.0859375","0.06640625","0.0625","0.0703125","0.15625","0.1015625","0.2109375","0.09375","0.09375","0.09375","0.9140625","0.9140625","0.9140625","0.765625","0.59375","0.9375","0.875","0.78125","0.96875","0.9921875","0.984375","1","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","1","1","1"
"506","0.515625","0.1171875","0.9140625","0.1171875","0.1171875","0.1171875","0.09375","0.046875","0.140625","0.171875","0.1171875","0.2265625","0.1015625","0.1015625","0.1015625","0.8515625","0.8515625","0.8515625","0.75390625","0.578125","0.9296875","0.85546875","0.734375","0.9765625","0.95703125","0.9296875","0.984375","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","1","1","1","0.953125","0.953125","0.953125","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"507","0.4765625","0.109375","0.84375","0.109375","0.109375","0.109375","0.08984375","0.046875","0.1328125","0.15625","0.109375","0.203125","0.140625","0.140625","0.140625","0.828125","0.828125","0.828125","0.6875","0.5859375","0.7890625","0.86328125","0.78125","0.9453125","0.87109375","0.8359375","0.90625","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.796875","0.796875","0.796875","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125"
"508","0.515625","0.15625","0.875","0.15625","0.15625","0.15625","0.109375","0.03125","0.1875","0.203125","0.09375","0.3125","0.140625","0.140625","0.140625","0.84375","0.84375","0.84375","0.8515625","0.78125","0.921875","0.85546875","0.765625","0.9453125","0.94140625","0.8984375","0.984375","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125"
"509","0.515625","0.09375","0.9375","0.09375","0.09375","0.09375","0.0625","0.046875","0.078125","0.1484375","0.09375","0.203125","0.09375","0.09375","0.09375","0.8671875","0.8671875","0.8671875","0.7421875","0.546875","0.9375","0.84765625","0.71875","0.9765625","0.97265625","0.953125","0.9921875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.765625","0.765625","0.765625","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","1","1","1"
"510","0.52734375","0.1015625","0.953125","0.1015625","0.1015625","0.1015625","0.09375","0.09375","0.09375","0.16015625","0.1171875","0.203125","0.0859375","0.0859375","0.0859375","0.953125","0.953125","0.953125","0.7890625","0.625","0.953125","0.87890625","0.765625","0.9921875","0.984375","0.96875","1","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"511","0.5234375","0.0859375","0.9609375","0.0859375","0.0859375","0.0859375","0.1484375","0.09375","0.203125","0.16015625","0.09375","0.2265625","0.0625","0.0625","0.0625","0.9140625","0.9140625","0.9140625","0.81640625","0.6796875","0.953125","0.9296875","0.859375","1","0.98828125","0.984375","0.9921875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","1","1","1","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","1","1","1","1","1","1"
"512","0.55078125","0.125","0.9765625","0.125","0.125","0.125","0.1015625","0.046875","0.15625","0.18359375","0.1171875","0.25","0.0625","0.0625","0.0625","0.9140625","0.9140625","0.9140625","0.8046875","0.671875","0.9375","0.8828125","0.796875","0.96875","0.96875","0.9609375","0.9765625","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"513","0.55078125","0.1171875","0.984375","0.1171875","0.1171875","0.1171875","0.08984375","0.0703125","0.109375","0.140625","0.0859375","0.1953125","0.1171875","0.1171875","0.1171875","0.9375","0.9375","0.9375","0.8125","0.65625","0.96875","0.90234375","0.8046875","1","0.984375","0.9765625","0.9921875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.8203125","0.8203125","0.8203125","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","1","1","1","1","1","1"
"514","0.50390625","0.078125","0.9296875","0.078125","0.078125","0.078125","0.0703125","0.03125","0.109375","0.16796875","0.1015625","0.234375","0.078125","0.078125","0.078125","0.8359375","0.8359375","0.8359375","0.7578125","0.625","0.890625","0.859375","0.765625","0.953125","0.953125","0.9375","0.96875","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875"
"515","0.5390625","0.125","0.953125","0.125","0.125","0.125","0.11328125","0.0703125","0.15625","0.15625","0.09375","0.21875","0.0546875","0.0546875","0.0546875","0.90625","0.90625","0.90625","0.7734375","0.609375","0.9375","0.828125","0.6875","0.96875","0.9765625","0.96875","0.984375","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","1","1","1","0.984375","0.984375","0.984375"
"516","0.54296875","0.1015625","0.984375","0.1015625","0.1015625","0.1015625","0.05859375","0.0390625","0.078125","0.14453125","0.1015625","0.1875","0.0390625","0.0390625","0.0390625","0.828125","0.828125","0.828125","0.78515625","0.640625","0.9296875","0.84375","0.7265625","0.9609375","0.9609375","0.953125","0.96875","0.78125","0.78125","0.78125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"517","0.46875","0.140625","0.796875","0.140625","0.140625","0.140625","0.08203125","0.0390625","0.125","0.171875","0.140625","0.203125","0.078125","0.078125","0.078125","0.7890625","0.7890625","0.7890625","0.77734375","0.671875","0.8828125","0.8046875","0.6640625","0.9453125","0.9140625","0.875","0.953125","0.7734375","0.7734375","0.7734375","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9375","0.9375","0.9375","0.7421875","0.7421875","0.7421875","0.8203125","0.8203125","0.8203125","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"518","0.53125","0.1015625","0.9609375","0.1015625","0.1015625","0.1015625","0.07421875","0.0390625","0.109375","0.15625","0.1015625","0.2109375","0.1328125","0.1328125","0.1328125","0.9140625","0.9140625","0.9140625","0.7734375","0.609375","0.9375","0.84375","0.7265625","0.9609375","0.96484375","0.953125","0.9765625","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875"
"519","0.52734375","0.1171875","0.9375","0.12109375","0.1171875","0.125","0.07421875","0.03125","0.1171875","0.1484375","0.1015625","0.1953125","0.1171875","0.1171875","0.1171875","0.890625","0.890625","0.890625","0.80859375","0.6953125","0.921875","0.87890625","0.796875","0.9609375","0.9453125","0.9296875","0.9609375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"520","0.51953125","0.109375","0.9296875","0.11328125","0.109375","0.1171875","0.07421875","0","0.1484375","0.17578125","0.1015625","0.25","0.15625","0.15625","0.15625","0.84375","0.84375","0.84375","0.75","0.578125","0.921875","0.83203125","0.7109375","0.953125","0.92578125","0.8984375","0.953125","0.8203125","0.8203125","0.8203125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375"
"521","0.5234375","0.1171875","0.9296875","0.1171875","0.1171875","0.1171875","0.078125","0.03125","0.125","0.18359375","0.1015625","0.265625","0.0859375","0.0859375","0.0859375","0.921875","0.921875","0.921875","0.796875","0.6484375","0.9453125","0.87890625","0.78125","0.9765625","0.93359375","0.9296875","0.9375","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375"
"522","0.5390625","0.1328125","0.9453125","0.1328125","0.1328125","0.1328125","0.05078125","0.0078125","0.09375","0.140625","0.109375","0.171875","0.0703125","0.0703125","0.0703125","0.8984375","0.8984375","0.8984375","0.8203125","0.6875","0.953125","0.87890625","0.796875","0.9609375","0.96875","0.96875","0.96875","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"523","0.5390625","0.09375","0.984375","0.09375","0.09375","0.09375","0.0703125","0.0625","0.078125","0.15625","0.1015625","0.2109375","0.0625","0.0625","0.0625","0.9609375","0.9609375","0.9609375","0.84765625","0.6953125","1","0.859375","0.7421875","0.9765625","0.984375","0.96875","1","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","1","1","1","0.8125","0.8125","0.8125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","1","1","1","1","1","1"
"524","0.55078125","0.1015625","1","0.1015625","0.1015625","0.1015625","0.10546875","0.03125","0.1796875","0.1796875","0.1015625","0.2578125","0.1171875","0.1171875","0.1171875","0.9609375","0.9609375","0.9609375","0.86328125","0.734375","0.9921875","0.92578125","0.8515625","1","1","1","1","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","1","1","1","0.9921875","0.9921875","0.9921875","1","1","1","0.9921875","0.9921875","0.9921875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1"
"525","0.53515625","0.0859375","0.984375","0.0859375","0.0859375","0.0859375","0.1171875","0.046875","0.1875","0.19921875","0.1015625","0.296875","0.109375","0.109375","0.109375","0.953125","0.953125","0.953125","0.859375","0.734375","0.984375","0.93359375","0.875","0.9921875","0.984375","0.96875","1","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","1","1","1","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","1","1","1","0.9921875","0.9921875","0.9921875"
"526","0.5234375","0.1484375","0.8984375","0.1484375","0.1484375","0.1484375","0.08203125","0","0.1640625","0.18359375","0.1015625","0.265625","0.1015625","0.1015625","0.1015625","0.84375","0.84375","0.84375","0.74609375","0.6171875","0.875","0.84375","0.7734375","0.9140625","0.92578125","0.921875","0.9296875","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.921875","0.921875","0.921875","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"527","0.53125","0.1015625","0.9609375","0.1015625","0.1015625","0.1015625","0.05078125","0.0078125","0.09375","0.14453125","0.0859375","0.203125","0.1171875","0.1171875","0.1171875","0.8671875","0.8671875","0.8671875","0.77734375","0.6171875","0.9375","0.890625","0.7890625","0.9921875","0.98046875","0.9765625","0.984375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","1","1","1","1","1","1"
"528","0.546875","0.1171875","0.9765625","0.1171875","0.1171875","0.1171875","0.06640625","0.015625","0.1171875","0.1796875","0.125","0.234375","0.1171875","0.1171875","0.1171875","0.8984375","0.8984375","0.8984375","0.8359375","0.703125","0.96875","0.91015625","0.84375","0.9765625","0.97265625","0.96875","0.9765625","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"529","0.5546875","0.125","0.984375","0.125","0.125","0.125","0.07421875","0.0625","0.0859375","0.14453125","0.1171875","0.171875","0.109375","0.109375","0.109375","0.9140625","0.9140625","0.9140625","0.7890625","0.6171875","0.9609375","0.88671875","0.78125","0.9921875","0.99609375","0.9921875","1","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","1","1","1"
"530","0.53515625","0.109375","0.9609375","0.109375","0.109375","0.109375","0.09375","0.03125","0.15625","0.14453125","0.0703125","0.21875","0.1484375","0.1484375","0.1484375","0.8984375","0.8984375","0.8984375","0.75390625","0.5703125","0.9375","0.875","0.7890625","0.9609375","0.96484375","0.9453125","0.984375","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"531","0.4921875","0.1328125","0.8515625","0.1328125","0.1328125","0.1328125","0.11328125","0.0234375","0.203125","0.1953125","0.125","0.265625","0.0546875","0.0546875","0.0546875","0.8125","0.8125","0.8125","0.80078125","0.7109375","0.890625","0.8203125","0.7421875","0.8984375","0.921875","0.9140625","0.9296875","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875"
"532","0.484375","0.125","0.84375","0.125","0.125","0.125","0.0859375","0.015625","0.15625","0.203125","0.09375","0.3125","0.0859375","0.0859375","0.0859375","0.78125","0.78125","0.78125","0.7265625","0.6328125","0.8203125","0.80859375","0.7421875","0.875","0.85546875","0.8125","0.8984375","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375","0.7890625","0.7890625","0.7890625","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.890625","0.890625","0.890625"
"533","0.4765625","0.109375","0.84375","0.109375","0.109375","0.109375","0.13671875","0.0390625","0.234375","0.1953125","0.109375","0.28125","0.1015625","0.1015625","0.1015625","0.8125","0.8125","0.8125","0.73828125","0.6796875","0.796875","0.76171875","0.6640625","0.859375","0.8984375","0.890625","0.90625","0.8125","0.8125","0.8125","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.859375","0.859375","0.859375","0.78125","0.78125","0.78125","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"534","0.5625","0.125","1","0.125","0.125","0.125","0.03125","0","0.0625","0.125","0.0625","0.1875","0.0625","0.0625","0.0625","0.8125","0.8125","0.8125","0.75","0.625","0.875","0.8125","0.6875","0.9375","0.96875","0.9375","1","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","1","1","1","1","1","1","0.9375","0.9375","0.9375","0.75","0.75","0.75","0.9375","0.9375","0.9375","0.875","0.875","0.875","1","1","1","1","1","1"
"545","0.51953125","0.1171875","0.921875","0.12890625","0.078125","0.1796875","0.0859375","0.078125","0.09375","0.1953125","0.078125","0.3125","0.1328125","0.1328125","0.1328125","0.875","0.875","0.875","0.77734375","0.625","0.9296875","0.84375","0.7109375","0.9765625","0.94921875","0.921875","0.9765625","0.875","0.875","0.875","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"546","0.5390625","0.15625","0.921875","0.12890625","0.0703125","0.1875","0.07421875","0.0703125","0.078125","0.171875","0.0703125","0.2734375","0.109375","0.109375","0.109375","0.8203125","0.8203125","0.8203125","0.7734375","0.640625","0.90625","0.796875","0.640625","0.953125","0.93359375","0.8984375","0.96875","0.8203125","0.8203125","0.8203125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375"
"547","0.52734375","0.1484375","0.90625","0.15625","0.109375","0.203125","0.08984375","0.0703125","0.109375","0.15625","0.109375","0.203125","0.1484375","0.1484375","0.1484375","0.8046875","0.8046875","0.8046875","0.7421875","0.6015625","0.8828125","0.8046875","0.65625","0.953125","0.92578125","0.8828125","0.96875","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"548","0.5078125","0.1171875","0.8984375","0.12890625","0.0703125","0.1875","0.0859375","0.0703125","0.1015625","0.1640625","0.0703125","0.2578125","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.6875","0.515625","0.859375","0.78515625","0.640625","0.9296875","0.8984375","0.8515625","0.9453125","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"549","0.453125","0.046875","0.859375","0.09375","0.078125","0.109375","0.10546875","0.1015625","0.109375","0.1875","0.109375","0.265625","0.171875","0.171875","0.171875","0.7890625","0.7890625","0.7890625","0.6875","0.515625","0.859375","0.78515625","0.640625","0.9296875","0.90234375","0.8515625","0.953125","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375"
"550","0.5234375","0.140625","0.90625","0.15625","0.1015625","0.2109375","0.0859375","0.0703125","0.1015625","0.21484375","0.1015625","0.328125","0.1328125","0.1328125","0.1328125","0.796875","0.796875","0.796875","0.76171875","0.6484375","0.875","0.82421875","0.6953125","0.953125","0.8984375","0.8828125","0.9140625","0.8046875","0.8046875","0.8046875","0.921875","0.921875","0.921875","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125"
"551","0.53515625","0.1328125","0.9375","0.1171875","0.0703125","0.1640625","0.078125","0.0703125","0.0859375","0.1796875","0.0703125","0.2890625","0.1328125","0.1328125","0.1328125","0.84375","0.84375","0.84375","0.75","0.6015625","0.8984375","0.7890625","0.671875","0.90625","0.9140625","0.90625","0.921875","0.828125","0.828125","0.828125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875"
"552","0.51171875","0.15625","0.8671875","0.1171875","0.0703125","0.1640625","0.08203125","0.0703125","0.09375","0.16015625","0.0703125","0.25","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.71875","0.6015625","0.8359375","0.82421875","0.703125","0.9453125","0.90625","0.8671875","0.9453125","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"553","0.49609375","0.109375","0.8828125","0.12109375","0.0546875","0.1875","0.0625","0.0546875","0.0703125","0.15234375","0.0546875","0.25","0.109375","0.109375","0.109375","0.8125","0.8125","0.8125","0.70703125","0.5625","0.8515625","0.75","0.59375","0.90625","0.89453125","0.84375","0.9453125","0.734375","0.734375","0.734375","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.7734375","0.7734375","0.7734375","0.8828125","0.8828125","0.8828125","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125"
"554","0.4609375","0.1015625","0.8203125","0.1328125","0.1171875","0.1484375","0.1015625","0.0859375","0.1171875","0.19921875","0.1171875","0.28125","0.171875","0.171875","0.171875","0.765625","0.765625","0.765625","0.6796875","0.578125","0.78125","0.71875","0.5546875","0.8828125","0.8203125","0.796875","0.84375","0.6953125","0.6953125","0.6953125","0.8046875","0.8046875","0.8046875","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.75","0.75","0.75","0.828125","0.828125","0.828125","0.8203125","0.8203125","0.8203125","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875"
"555","0.49609375","0.125","0.8671875","0.12890625","0.0625","0.1953125","0.078125","0.0625","0.09375","0.15625","0.0625","0.25","0.125","0.125","0.125","0.8046875","0.8046875","0.8046875","0.7109375","0.5859375","0.8359375","0.7578125","0.59375","0.921875","0.88671875","0.8359375","0.9375","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875"
"556","0.48046875","0.0703125","0.890625","0.1328125","0.1171875","0.1484375","0.09765625","0.078125","0.1171875","0.17578125","0.1171875","0.234375","0.15625","0.15625","0.15625","0.8046875","0.8046875","0.8046875","0.65234375","0.5078125","0.796875","0.7734375","0.6484375","0.8984375","0.875","0.8359375","0.9140625","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.75","0.75","0.75","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125"
"557","0.5","0.078125","0.921875","0.1171875","0.0859375","0.1484375","0.09375","0.0859375","0.1015625","0.21484375","0.0859375","0.34375","0.140625","0.140625","0.140625","0.796875","0.796875","0.796875","0.71484375","0.5859375","0.84375","0.75","0.59375","0.90625","0.8671875","0.828125","0.90625","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.8125","0.8125","0.8125","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"558","0.50390625","0.1328125","0.875","0.15234375","0.1171875","0.1875","0.0859375","0.0546875","0.1171875","0.171875","0.1171875","0.2265625","0.203125","0.203125","0.203125","0.703125","0.703125","0.703125","0.68359375","0.5625","0.8046875","0.75","0.5859375","0.9140625","0.88671875","0.84375","0.9296875","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.7265625","0.7265625","0.7265625","0.8359375","0.8359375","0.8359375","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625"
"559","0.50390625","0.1328125","0.875","0.13671875","0.09375","0.1796875","0.10546875","0.09375","0.1171875","0.17578125","0.09375","0.2578125","0.1484375","0.1484375","0.1484375","0.828125","0.828125","0.828125","0.7265625","0.609375","0.84375","0.7734375","0.6640625","0.8828125","0.8984375","0.8515625","0.9453125","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"560","0.4921875","0.125","0.859375","0.12109375","0.0625","0.1796875","0.1015625","0.0625","0.140625","0.1796875","0.0625","0.296875","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.75","0.6484375","0.8515625","0.75","0.6171875","0.8828125","0.89453125","0.8671875","0.921875","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625"
"561","0.46484375","0.0703125","0.859375","0.0859375","0.0703125","0.1015625","0.09375","0.0703125","0.1171875","0.16796875","0.0703125","0.265625","0.1171875","0.1171875","0.1171875","0.765625","0.765625","0.765625","0.6640625","0.5390625","0.7890625","0.73828125","0.5546875","0.921875","0.875","0.84375","0.90625","0.734375","0.734375","0.734375","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.765625","0.765625","0.765625","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"562","0.5","0.1171875","0.8828125","0.1328125","0.0859375","0.1796875","0.0703125","0.0546875","0.0859375","0.17578125","0.0859375","0.265625","0.1796875","0.1796875","0.1796875","0.8125","0.8125","0.8125","0.6953125","0.5390625","0.8515625","0.734375","0.5625","0.90625","0.87890625","0.8125","0.9453125","0.765625","0.765625","0.765625","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.75","0.75","0.75","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125"
"563","0.49609375","0.140625","0.8515625","0.14453125","0.109375","0.1796875","0.09375","0.078125","0.109375","0.171875","0.109375","0.234375","0.15625","0.15625","0.15625","0.8125","0.8125","0.8125","0.7265625","0.6171875","0.8359375","0.79296875","0.6875","0.8984375","0.88671875","0.84375","0.9296875","0.796875","0.796875","0.796875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.78125","0.78125","0.78125","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125"
"564","0.48046875","0.078125","0.8828125","0.1328125","0.09375","0.171875","0.09765625","0.09375","0.1015625","0.1796875","0.09375","0.265625","0.171875","0.171875","0.171875","0.8828125","0.8828125","0.8828125","0.69921875","0.5625","0.8359375","0.78125","0.6328125","0.9296875","0.8984375","0.8671875","0.9296875","0.7734375","0.7734375","0.7734375","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625"
"565","0.46875","0.0703125","0.8671875","0.12890625","0.109375","0.1484375","0.09375","0.078125","0.109375","0.19921875","0.109375","0.2890625","0.1953125","0.1953125","0.1953125","0.8203125","0.8203125","0.8203125","0.73046875","0.6171875","0.84375","0.79296875","0.671875","0.9140625","0.89453125","0.8671875","0.921875","0.7578125","0.7578125","0.7578125","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.765625","0.765625","0.765625","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375"
"566","0.51171875","0.1328125","0.890625","0.15234375","0.125","0.1796875","0.13671875","0.125","0.1484375","0.1875","0.125","0.25","0.171875","0.171875","0.171875","0.8671875","0.8671875","0.8671875","0.7734375","0.625","0.921875","0.82421875","0.703125","0.9453125","0.9140625","0.890625","0.9375","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375"
"567","0.4921875","0.1015625","0.8828125","0.1015625","0.078125","0.125","0.07421875","0.0703125","0.078125","0.16796875","0.078125","0.2578125","0.140625","0.140625","0.140625","0.8046875","0.8046875","0.8046875","0.72265625","0.5625","0.8828125","0.83984375","0.71875","0.9609375","0.92578125","0.890625","0.9609375","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"568","0.5234375","0.1171875","0.9296875","0.14453125","0.109375","0.1796875","0.11328125","0.109375","0.1171875","0.1796875","0.109375","0.25","0.15625","0.15625","0.15625","0.8046875","0.8046875","0.8046875","0.7265625","0.5859375","0.8671875","0.81640625","0.6875","0.9453125","0.8828125","0.8515625","0.9140625","0.8515625","0.8515625","0.8515625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"569","0.48046875","0.09375","0.8671875","0.09375","0.0703125","0.1171875","0.08984375","0.0703125","0.109375","0.2109375","0.0703125","0.3515625","0.1484375","0.1484375","0.1484375","0.7578125","0.7578125","0.7578125","0.74609375","0.6171875","0.875","0.74609375","0.578125","0.9140625","0.90234375","0.84375","0.9609375","0.75","0.75","0.75","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.8046875","0.8046875","0.8046875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375"
"570","0.53515625","0.140625","0.9296875","0.171875","0.140625","0.203125","0.1171875","0.09375","0.140625","0.18359375","0.140625","0.2265625","0.1796875","0.1796875","0.1796875","0.859375","0.859375","0.859375","0.74609375","0.6171875","0.875","0.82421875","0.6953125","0.953125","0.921875","0.8671875","0.9765625","0.7734375","0.7734375","0.7734375","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.8046875","0.8046875","0.8046875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"571","0.51953125","0.125","0.9140625","0.14453125","0.109375","0.1796875","0.12890625","0.109375","0.1484375","0.20703125","0.109375","0.3046875","0.171875","0.171875","0.171875","0.859375","0.859375","0.859375","0.80078125","0.6953125","0.90625","0.7890625","0.6484375","0.9296875","0.8984375","0.8515625","0.9453125","0.78125","0.78125","0.78125","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"572","0.47265625","0.0625","0.8828125","0.1171875","0.0703125","0.1640625","0.078125","0.0703125","0.0859375","0.1796875","0.0703125","0.2890625","0.1171875","0.1171875","0.1171875","0.796875","0.796875","0.796875","0.6640625","0.5","0.828125","0.7421875","0.546875","0.9375","0.890625","0.875","0.90625","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.7890625","0.7890625","0.7890625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"573","0.53515625","0.1484375","0.921875","0.1640625","0.1171875","0.2109375","0.10546875","0.09375","0.1171875","0.171875","0.1171875","0.2265625","0.1796875","0.1796875","0.1796875","0.828125","0.828125","0.828125","0.75390625","0.609375","0.8984375","0.8359375","0.7109375","0.9609375","0.93359375","0.890625","0.9765625","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.8359375","0.8359375","0.8359375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375"
"574","0.44921875","0.1015625","0.796875","0.140625","0.09375","0.1875","0.09375","0.09375","0.09375","0.16796875","0.09375","0.2421875","0.125","0.125","0.125","0.71875","0.71875","0.71875","0.65234375","0.5234375","0.78125","0.70703125","0.515625","0.8984375","0.8515625","0.7734375","0.9296875","0.7421875","0.7421875","0.7421875","0.8046875","0.8046875","0.8046875","0.8046875","0.8046875","0.8046875","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.7578125","0.7578125","0.7578125","0.796875","0.796875","0.796875","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375"
"575","0.48046875","0.1015625","0.859375","0.125","0.09375","0.15625","0.09375","0.09375","0.09375","0.140625","0.09375","0.1875","0.1328125","0.1328125","0.1328125","0.78125","0.78125","0.78125","0.640625","0.5","0.78125","0.75390625","0.578125","0.9296875","0.88671875","0.8359375","0.9375","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.75","0.75","0.75","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375"
"576","0.5078125","0.15625","0.859375","0.17578125","0.125","0.2265625","0.11328125","0.1015625","0.125","0.20703125","0.125","0.2890625","0.1796875","0.1796875","0.1796875","0.84375","0.84375","0.84375","0.73046875","0.609375","0.8515625","0.80078125","0.6796875","0.921875","0.89453125","0.8671875","0.921875","0.7734375","0.7734375","0.7734375","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.7734375","0.7734375","0.7734375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625"
"577","0.52734375","0.1640625","0.890625","0.14453125","0.0625","0.2265625","0.0625","0.0625","0.0625","0.1328125","0.0625","0.203125","0.1015625","0.1015625","0.1015625","0.765625","0.765625","0.765625","0.6796875","0.515625","0.84375","0.78515625","0.671875","0.8984375","0.9296875","0.8828125","0.9765625","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375"
"578","0.49609375","0.1171875","0.875","0.1640625","0.09375","0.234375","0.07421875","0.0546875","0.09375","0.1328125","0.09375","0.171875","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.64453125","0.5","0.7890625","0.71875","0.5078125","0.9296875","0.8828125","0.859375","0.90625","0.7890625","0.7890625","0.7890625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.6796875","0.6796875","0.6796875","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"579","0.4609375","0.03125","0.890625","0.13671875","0.1171875","0.15625","0.10546875","0.09375","0.1171875","0.18359375","0.1171875","0.25","0.1796875","0.1796875","0.1796875","0.75","0.75","0.75","0.703125","0.5390625","0.8671875","0.78125","0.625","0.9375","0.89453125","0.859375","0.9296875","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.765625","0.765625","0.765625","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"580","0.51953125","0.140625","0.8984375","0.12109375","0.0546875","0.1875","0.08203125","0.0546875","0.109375","0.19140625","0.0546875","0.328125","0.0859375","0.0859375","0.0859375","0.8203125","0.8203125","0.8203125","0.73828125","0.625","0.8515625","0.78125","0.6328125","0.9296875","0.90234375","0.890625","0.9140625","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125"
"581","0.5390625","0.1328125","0.9453125","0.14453125","0.09375","0.1953125","0.09765625","0.09375","0.1015625","0.18359375","0.09375","0.2734375","0.140625","0.140625","0.140625","0.859375","0.859375","0.859375","0.7109375","0.5390625","0.8828125","0.828125","0.7109375","0.9453125","0.9140625","0.8671875","0.9609375","0.8046875","0.8046875","0.8046875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.8046875","0.8046875","0.8046875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"582","0.48046875","0.078125","0.8828125","0.10546875","0.09375","0.1171875","0.0859375","0.078125","0.09375","0.1875","0.09375","0.28125","0.171875","0.171875","0.171875","0.6953125","0.6953125","0.6953125","0.71484375","0.546875","0.8828125","0.7734375","0.625","0.921875","0.89453125","0.8515625","0.9375","0.7265625","0.7265625","0.7265625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"583","0.515625","0.1484375","0.8828125","0.125","0.0703125","0.1796875","0.078125","0.0703125","0.0859375","0.14453125","0.0703125","0.21875","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.70703125","0.5703125","0.84375","0.78125","0.6875","0.875","0.86328125","0.828125","0.8984375","0.7890625","0.7890625","0.7890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.75","0.75","0.75","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375"
"584","0.51953125","0.1171875","0.921875","0.13671875","0.109375","0.1640625","0.1015625","0.09375","0.109375","0.20703125","0.109375","0.3046875","0.1953125","0.1953125","0.1953125","0.8515625","0.8515625","0.8515625","0.8125","0.6640625","0.9609375","0.8828125","0.7890625","0.9765625","0.9453125","0.921875","0.96875","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"585","0.5078125","0.09375","0.921875","0.12890625","0.078125","0.1796875","0.08984375","0.078125","0.1015625","0.1875","0.078125","0.296875","0.140625","0.140625","0.140625","0.828125","0.828125","0.828125","0.79296875","0.671875","0.9140625","0.83984375","0.6953125","0.984375","0.9453125","0.9375","0.953125","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"586","0.54296875","0.1171875","0.96875","0.1484375","0.1484375","0.1484375","0.1171875","0.0859375","0.1484375","0.23828125","0.1484375","0.328125","0.1796875","0.1796875","0.1796875","0.8984375","0.8984375","0.8984375","0.8515625","0.75","0.953125","0.81640625","0.6640625","0.96875","0.97265625","0.96875","0.9765625","0.8671875","0.8671875","0.8671875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"587","0.54296875","0.109375","0.9765625","0.13671875","0.1015625","0.171875","0.109375","0.1015625","0.1171875","0.21875","0.1015625","0.3359375","0.140625","0.140625","0.140625","0.9140625","0.9140625","0.9140625","0.83203125","0.7265625","0.9375","0.84375","0.6953125","0.9921875","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","1","1","1","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"588","0.54296875","0.1328125","0.953125","0.13671875","0.1015625","0.171875","0.0859375","0.0703125","0.1015625","0.203125","0.1015625","0.3046875","0.140625","0.140625","0.140625","0.8515625","0.8515625","0.8515625","0.71875","0.59375","0.84375","0.79296875","0.609375","0.9765625","0.94921875","0.9296875","0.96875","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"589","0.50390625","0.109375","0.8984375","0.15625","0.1171875","0.1953125","0.109375","0.1015625","0.1171875","0.19140625","0.1171875","0.265625","0.1640625","0.1640625","0.1640625","0.7734375","0.7734375","0.7734375","0.765625","0.6171875","0.9140625","0.78125","0.6328125","0.9296875","0.89453125","0.859375","0.9296875","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.8125","0.8125","0.8125","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125"
"590","0.5","0.109375","0.890625","0.1328125","0.09375","0.171875","0.1015625","0.09375","0.109375","0.1953125","0.09375","0.296875","0.140625","0.140625","0.140625","0.8046875","0.8046875","0.8046875","0.78515625","0.6328125","0.9375","0.84765625","0.734375","0.9609375","0.9296875","0.9140625","0.9453125","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125"
"591","0.515625","0.1328125","0.8984375","0.14453125","0.125","0.1640625","0.1171875","0.109375","0.125","0.19921875","0.125","0.2734375","0.140625","0.140625","0.140625","0.8359375","0.8359375","0.8359375","0.73046875","0.578125","0.8828125","0.82421875","0.703125","0.9453125","0.90625","0.8515625","0.9609375","0.7734375","0.7734375","0.7734375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.78125","0.78125","0.78125","0.875","0.875","0.875","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375"
"592","0.49609375","0.109375","0.8828125","0.12890625","0.109375","0.1484375","0.11328125","0.109375","0.1171875","0.19921875","0.109375","0.2890625","0.125","0.125","0.125","0.8203125","0.8203125","0.8203125","0.75","0.6796875","0.8203125","0.80078125","0.6640625","0.9375","0.92578125","0.921875","0.9296875","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125"
"593","0.52734375","0.09375","0.9609375","0.15234375","0.0703125","0.234375","0.078125","0.0703125","0.0859375","0.1875","0.0703125","0.3046875","0.1484375","0.1484375","0.1484375","0.8203125","0.8203125","0.8203125","0.83203125","0.734375","0.9296875","0.8125","0.65625","0.96875","0.9609375","0.9453125","0.9765625","0.8515625","0.8515625","0.8515625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"594","0.53515625","0.0859375","0.984375","0.11328125","0.1015625","0.125","0.1015625","0.1015625","0.1015625","0.24609375","0.1015625","0.390625","0.125","0.125","0.125","0.859375","0.859375","0.859375","0.83203125","0.71875","0.9453125","0.859375","0.7265625","0.9921875","0.96484375","0.9296875","1","0.859375","0.859375","0.859375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","1","1","1"
"595","0.5234375","0.1171875","0.9296875","0.16015625","0.1171875","0.203125","0.08984375","0.0625","0.1171875","0.19921875","0.1171875","0.28125","0.1640625","0.1640625","0.1640625","0.859375","0.859375","0.859375","0.765625","0.6171875","0.9140625","0.8515625","0.7109375","0.9921875","0.953125","0.9375","0.96875","0.8203125","0.8203125","0.8203125","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625"
"596","0.4765625","0.109375","0.84375","0.1171875","0.109375","0.125","0.1015625","0.09375","0.109375","0.203125","0.109375","0.296875","0.1640625","0.1640625","0.1640625","0.8203125","0.8203125","0.8203125","0.7578125","0.6015625","0.9140625","0.7890625","0.6953125","0.8828125","0.859375","0.828125","0.890625","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375"
"597","0.52734375","0.15625","0.8984375","0.12109375","0.09375","0.1484375","0.10546875","0.09375","0.1171875","0.23046875","0.09375","0.3671875","0.1328125","0.1328125","0.1328125","0.84375","0.84375","0.84375","0.78125","0.6328125","0.9296875","0.80078125","0.6484375","0.953125","0.921875","0.890625","0.953125","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125"
"598","0.52734375","0.09375","0.9609375","0.109375","0.09375","0.125","0.08984375","0.0859375","0.09375","0.203125","0.09375","0.3125","0.109375","0.109375","0.109375","0.859375","0.859375","0.859375","0.7578125","0.625","0.890625","0.80078125","0.640625","0.9609375","0.953125","0.9140625","0.9921875","0.78125","0.78125","0.78125","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1"
"599","0.52734375","0.1015625","0.953125","0.1328125","0.1171875","0.1484375","0.10546875","0.09375","0.1171875","0.19921875","0.1171875","0.28125","0.171875","0.171875","0.171875","0.90625","0.90625","0.90625","0.8359375","0.703125","0.96875","0.84375","0.71875","0.96875","0.96875","0.953125","0.984375","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875"
"600","0.5234375","0.0859375","0.9609375","0.1015625","0.09375","0.109375","0.10546875","0.09375","0.1171875","0.23828125","0.09375","0.3828125","0.1484375","0.1484375","0.1484375","0.90625","0.90625","0.90625","0.81640625","0.71875","0.9140625","0.890625","0.796875","0.984375","0.97265625","0.9609375","0.984375","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","1","1","1"
"601","0.5546875","0.125","0.984375","0.1484375","0.1171875","0.1796875","0.10546875","0.09375","0.1171875","0.22265625","0.1171875","0.328125","0.171875","0.171875","0.171875","0.8828125","0.8828125","0.8828125","0.7890625","0.6484375","0.9296875","0.83984375","0.703125","0.9765625","0.96875","0.9609375","0.9765625","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1"
"602","0.55078125","0.1171875","0.984375","0.13671875","0.0859375","0.1875","0.09375","0.0859375","0.1015625","0.21875","0.0859375","0.3515625","0.15625","0.15625","0.15625","0.890625","0.890625","0.890625","0.85546875","0.75","0.9609375","0.8671875","0.7421875","0.9921875","0.98046875","0.9765625","0.984375","0.8671875","0.8671875","0.8671875","1","1","1","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","1","1","1"
"603","0.5078125","0.078125","0.9375","0.09765625","0.09375","0.1015625","0.109375","0.1015625","0.1171875","0.21875","0.1015625","0.3359375","0.1484375","0.1484375","0.1484375","0.84375","0.84375","0.84375","0.75390625","0.59375","0.9140625","0.8046875","0.65625","0.953125","0.94921875","0.9453125","0.953125","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.8515625","0.8515625","0.8515625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875"
"604","0.54296875","0.125","0.9609375","0.15234375","0.09375","0.2109375","0.078125","0.0625","0.09375","0.203125","0.09375","0.3125","0.171875","0.171875","0.171875","0.8515625","0.8515625","0.8515625","0.78515625","0.6328125","0.9375","0.83203125","0.6796875","0.984375","0.95703125","0.9296875","0.984375","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.84375","0.84375","0.84375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"605","0.54296875","0.1015625","0.984375","0.1328125","0.1015625","0.1640625","0.109375","0.1015625","0.1171875","0.2109375","0.1015625","0.3203125","0.1328125","0.1328125","0.1328125","0.8515625","0.8515625","0.8515625","0.80078125","0.6796875","0.921875","0.80859375","0.640625","0.9765625","0.9765625","0.9609375","0.9921875","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1","0.984375","0.984375","0.984375","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","1","1","1"
"606","0.48046875","0.140625","0.8203125","0.1328125","0.125","0.140625","0.12109375","0.1015625","0.140625","0.203125","0.140625","0.265625","0.171875","0.171875","0.171875","0.828125","0.828125","0.828125","0.75390625","0.5703125","0.9375","0.81640625","0.671875","0.9609375","0.91015625","0.8515625","0.96875","0.734375","0.734375","0.734375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.796875","0.796875","0.796875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"607","0.53515625","0.1015625","0.96875","0.13671875","0.1015625","0.171875","0.09765625","0.09375","0.1015625","0.21875","0.1015625","0.3359375","0.109375","0.109375","0.109375","0.890625","0.890625","0.890625","0.76953125","0.6015625","0.9375","0.8125","0.6640625","0.9609375","0.95703125","0.9453125","0.96875","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875"
"608","0.52734375","0.1171875","0.9375","0.14453125","0.1015625","0.1875","0.1015625","0.1015625","0.1015625","0.1875","0.1015625","0.2734375","0.15625","0.15625","0.15625","0.8671875","0.8671875","0.8671875","0.765625","0.625","0.90625","0.83203125","0.6953125","0.96875","0.95703125","0.953125","0.9609375","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625"
"609","0.5234375","0.109375","0.9375","0.12109375","0.1015625","0.140625","0.09375","0.0859375","0.1015625","0.22265625","0.1015625","0.34375","0.1484375","0.1484375","0.1484375","0.8203125","0.8203125","0.8203125","0.7421875","0.5859375","0.8984375","0.77734375","0.6015625","0.953125","0.9375","0.9375","0.9375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.875","0.875","0.875","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"610","0.52734375","0.1171875","0.9375","0.140625","0.1015625","0.1796875","0.10546875","0.1015625","0.109375","0.23828125","0.1015625","0.375","0.1484375","0.1484375","0.1484375","0.890625","0.890625","0.890625","0.78515625","0.6484375","0.921875","0.83203125","0.6953125","0.96875","0.9375","0.9296875","0.9453125","0.8515625","0.8515625","0.8515625","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"611","0.546875","0.1328125","0.9609375","0.12890625","0.109375","0.1484375","0.10546875","0.1015625","0.109375","0.1953125","0.109375","0.28125","0.1171875","0.1171875","0.1171875","0.890625","0.890625","0.890625","0.8125","0.671875","0.953125","0.8828125","0.765625","1","0.97265625","0.96875","0.9765625","0.875","0.875","0.875","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","1","1","1","0.9765625","0.9765625","0.9765625","0.859375","0.859375","0.859375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"612","0.54296875","0.09375","0.9921875","0.13671875","0.1015625","0.171875","0.1015625","0.1015625","0.1015625","0.24609375","0.1015625","0.390625","0.125","0.125","0.125","0.8828125","0.8828125","0.8828125","0.8515625","0.7578125","0.9453125","0.87109375","0.7421875","1","0.984375","0.9765625","0.9921875","0.8359375","0.8359375","0.8359375","0.96875","0.96875","0.96875","1","1","1","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","1","1","1","1","1","1"
"613","0.55078125","0.1015625","1","0.13671875","0.1015625","0.171875","0.10546875","0.1015625","0.109375","0.2109375","0.1015625","0.3203125","0.1640625","0.1640625","0.1640625","0.921875","0.921875","0.921875","0.87890625","0.78125","0.9765625","0.87109375","0.75","0.9921875","0.98828125","0.9765625","1","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1","1","1","1"
"614","0.53515625","0.0859375","0.984375","0.125","0.1015625","0.1484375","0.08984375","0.078125","0.1015625","0.21875","0.1015625","0.3359375","0.1640625","0.1640625","0.1640625","0.921875","0.921875","0.921875","0.84765625","0.703125","0.9921875","0.87109375","0.7421875","1","0.98828125","0.9765625","1","0.875","0.875","0.875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","1","1","1","1","1","1","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1","0.9921875","0.9921875","0.9921875"
"615","0.515625","0.1484375","0.8828125","0.1171875","0.1015625","0.1328125","0.1171875","0.1015625","0.1328125","0.19921875","0.1015625","0.296875","0.1171875","0.1171875","0.1171875","0.8125","0.8125","0.8125","0.75390625","0.6328125","0.875","0.81640625","0.7109375","0.921875","0.9140625","0.890625","0.9375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9375","0.9375","0.9375","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"616","0.53515625","0.1015625","0.96875","0.1171875","0.0859375","0.1484375","0.09375","0.0859375","0.1015625","0.2109375","0.0859375","0.3359375","0.1015625","0.1015625","0.1015625","0.8515625","0.8515625","0.8515625","0.78515625","0.6640625","0.90625","0.8515625","0.7109375","0.9921875","0.953125","0.921875","0.984375","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","1","1","1","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","1","1","1"
"617","0.546875","0.1171875","0.9765625","0.1328125","0.125","0.140625","0.109375","0.09375","0.125","0.2421875","0.125","0.359375","0.21875","0.21875","0.21875","0.859375","0.859375","0.859375","0.84375","0.7265625","0.9609375","0.8671875","0.75","0.984375","0.98046875","0.9765625","0.984375","0.890625","0.890625","0.890625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1","0.9921875","0.9921875","0.9921875"
"618","0.5546875","0.125","0.984375","0.171875","0.1171875","0.2265625","0.11328125","0.109375","0.1171875","0.2109375","0.1171875","0.3046875","0.1484375","0.1484375","0.1484375","0.8671875","0.8671875","0.8671875","0.83203125","0.6953125","0.96875","0.86328125","0.75","0.9765625","0.984375","0.96875","1","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","1","1","1"
"619","0.53125","0.109375","0.953125","0.1171875","0.0703125","0.1640625","0.078125","0.0703125","0.0859375","0.1953125","0.0703125","0.3203125","0.1640625","0.1640625","0.1640625","0.8515625","0.8515625","0.8515625","0.8125","0.6796875","0.9453125","0.8515625","0.71875","0.984375","0.953125","0.9453125","0.9609375","0.84375","0.84375","0.84375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375"
"620","0.5","0.1328125","0.8671875","0.14453125","0.125","0.1640625","0.109375","0.09375","0.125","0.2109375","0.125","0.296875","0.1484375","0.1484375","0.1484375","0.828125","0.828125","0.828125","0.7421875","0.6015625","0.8828125","0.7734375","0.6328125","0.9140625","0.91796875","0.90625","0.9296875","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"621","0.48828125","0.125","0.8515625","0.13671875","0.09375","0.1796875","0.09375","0.09375","0.09375","0.21484375","0.09375","0.3359375","0.1640625","0.1640625","0.1640625","0.765625","0.765625","0.765625","0.703125","0.59375","0.8125","0.78125","0.671875","0.890625","0.85546875","0.8125","0.8984375","0.6953125","0.6953125","0.6953125","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125"
"622","0.484375","0.109375","0.859375","0.12109375","0.109375","0.1328125","0.109375","0.109375","0.109375","0.2265625","0.109375","0.34375","0.234375","0.234375","0.234375","0.71875","0.71875","0.71875","0.72265625","0.625","0.8203125","0.7578125","0.640625","0.875","0.87890625","0.84375","0.9140625","0.75","0.75","0.75","0.875","0.875","0.875","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.7890625","0.7890625","0.7890625","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375"
"623","0.5625","0.125","1","0.125","0.0625","0.1875","0.09375","0.0625","0.125","0.21875","0.0625","0.375","0.125","0.125","0.125","0.8125","0.8125","0.8125","0.8125","0.75","0.875","0.8125","0.625","1","0.9375","0.875","1","0.875","0.875","0.875","0.875","0.875","0.875","0.875","0.875","0.875","0.9375","0.9375","0.9375","1","1","1","1","1","1","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.875","0.875","0.875","1","1","1","1","1","1"
"635","0.5234375","0.1171875","0.9296875","0.1015625","0.078125","0.125","0.125","0.078125","0.171875","0.06640625","0.0546875","0.078125","0.125","0.125","0.125","0.90625","0.90625","0.90625","0.703125","0.484375","0.921875","0.8046875","0.6328125","0.9765625","0.93359375","0.890625","0.9765625","0.7734375","0.7734375","0.7734375","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","1","1","1"
"636","0.546875","0.15625","0.9375","0.06640625","0.0625","0.0703125","0.09375","0.0703125","0.1171875","0.05859375","0.046875","0.0703125","0.15625","0.15625","0.15625","0.8203125","0.8203125","0.8203125","0.7265625","0.53125","0.921875","0.81640625","0.6796875","0.953125","0.90625","0.8359375","0.9765625","0.734375","0.734375","0.734375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.8203125","0.8203125","0.8203125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375"
"637","0.53125","0.1484375","0.9140625","0.08984375","0.0703125","0.109375","0.109375","0.109375","0.109375","0.078125","0.046875","0.109375","0.1484375","0.1484375","0.1484375","0.796875","0.796875","0.796875","0.70703125","0.515625","0.8984375","0.7890625","0.640625","0.9375","0.85546875","0.7890625","0.921875","0.7109375","0.7109375","0.7109375","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.8046875","0.8046875","0.8046875","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"638","0.51171875","0.1171875","0.90625","0.08203125","0.0703125","0.09375","0.109375","0.0703125","0.1484375","0.05859375","0.046875","0.0703125","0.1171875","0.1171875","0.1171875","0.78125","0.78125","0.78125","0.6875","0.5","0.875","0.7890625","0.640625","0.9375","0.8515625","0.796875","0.90625","0.703125","0.703125","0.703125","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.8046875","0.8046875","0.8046875","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625"
"639","0.46484375","0.046875","0.8828125","0.08984375","0.0703125","0.109375","0.11328125","0.109375","0.1171875","0.08203125","0.0546875","0.109375","0.046875","0.046875","0.046875","0.7734375","0.7734375","0.7734375","0.6640625","0.484375","0.84375","0.796875","0.6640625","0.9296875","0.87109375","0.8046875","0.9375","0.6875","0.6875","0.6875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.7421875","0.7421875","0.7421875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625"
"640","0.5234375","0.140625","0.90625","0.0859375","0.0703125","0.1015625","0.10546875","0.1015625","0.109375","0.06640625","0.03125","0.1015625","0.140625","0.140625","0.140625","0.828125","0.828125","0.828125","0.703125","0.5390625","0.8671875","0.79296875","0.65625","0.9296875","0.89453125","0.8359375","0.953125","0.703125","0.703125","0.703125","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"641","0.5390625","0.1328125","0.9453125","0.0625","0.0546875","0.0703125","0.10546875","0.0703125","0.140625","0.05078125","0.03125","0.0703125","0.1328125","0.1328125","0.1328125","0.8359375","0.8359375","0.8359375","0.7265625","0.546875","0.90625","0.828125","0.703125","0.953125","0.91015625","0.875","0.9453125","0.6796875","0.6796875","0.6796875","0.8828125","0.8828125","0.8828125","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.9375","0.9375","0.9375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875"
"642","0.51171875","0.15625","0.8671875","0.09765625","0.0703125","0.125","0.08984375","0.0703125","0.109375","0.05078125","0.03125","0.0703125","0.15625","0.15625","0.15625","0.7890625","0.7890625","0.7890625","0.703125","0.5546875","0.8515625","0.79296875","0.640625","0.9453125","0.859375","0.7890625","0.9296875","0.7109375","0.7109375","0.7109375","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.7734375","0.7734375","0.7734375","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"643","0.5","0.109375","0.890625","0.0625","0.0546875","0.0703125","0.08984375","0.0546875","0.125","0.0390625","0.0234375","0.0546875","0.109375","0.109375","0.109375","0.78125","0.78125","0.78125","0.64453125","0.421875","0.8671875","0.7421875","0.5625","0.921875","0.89453125","0.84375","0.9453125","0.6328125","0.6328125","0.6328125","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.7734375","0.7734375","0.7734375","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"644","0.46875","0.1015625","0.8359375","0.11328125","0.109375","0.1171875","0.12109375","0.1171875","0.125","0.10546875","0.09375","0.1171875","0.1015625","0.1015625","0.1015625","0.7265625","0.7265625","0.7265625","0.62890625","0.46875","0.7890625","0.73828125","0.59375","0.8828125","0.83984375","0.78125","0.8984375","0.640625","0.640625","0.640625","0.765625","0.765625","0.765625","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.71875","0.71875","0.71875","0.7890625","0.7890625","0.7890625","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875"
"645","0.49609375","0.125","0.8671875","0.05859375","0.0546875","0.0625","0.10546875","0.0625","0.1484375","0.046875","0.03125","0.0625","0.125","0.125","0.125","0.7578125","0.7578125","0.7578125","0.6484375","0.453125","0.84375","0.76953125","0.6171875","0.921875","0.89453125","0.84375","0.9453125","0.703125","0.703125","0.703125","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.7734375","0.7734375","0.7734375","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875"
"646","0.4921875","0.0703125","0.9140625","0.09375","0.0703125","0.1171875","0.09375","0.0703125","0.1171875","0.09765625","0.078125","0.1171875","0.078125","0.078125","0.078125","0.765625","0.765625","0.765625","0.65234375","0.4609375","0.84375","0.7421875","0.5859375","0.8984375","0.859375","0.8046875","0.9140625","0.6796875","0.6796875","0.6796875","0.8203125","0.8203125","0.8203125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.796875","0.796875","0.796875","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375"
"647","0.5","0.078125","0.921875","0.0703125","0.0546875","0.0859375","0.10546875","0.0859375","0.125","0.0703125","0.0546875","0.0859375","0.078125","0.078125","0.078125","0.796875","0.796875","0.796875","0.70703125","0.53125","0.8828125","0.7734375","0.625","0.921875","0.87109375","0.8125","0.9296875","0.7421875","0.7421875","0.7421875","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.78125","0.78125","0.78125","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"648","0.5078125","0.1328125","0.8828125","0.08984375","0.0625","0.1171875","0.125","0.1171875","0.1328125","0.0859375","0.0546875","0.1171875","0.140625","0.140625","0.140625","0.765625","0.765625","0.765625","0.6796875","0.4921875","0.8671875","0.75390625","0.578125","0.9296875","0.890625","0.859375","0.921875","0.6875","0.6875","0.6875","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.7734375","0.7734375","0.7734375","0.875","0.875","0.875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375"
"649","0.50390625","0.1328125","0.875","0.09765625","0.09375","0.1015625","0.1015625","0.09375","0.109375","0.0703125","0.046875","0.09375","0.1328125","0.1328125","0.1328125","0.8125","0.8125","0.8125","0.6875","0.46875","0.90625","0.7734375","0.640625","0.90625","0.8984375","0.859375","0.9375","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125"
"650","0.49609375","0.125","0.8671875","0.05859375","0.0546875","0.0625","0.10546875","0.0625","0.1484375","0.0546875","0.046875","0.0625","0.125","0.125","0.125","0.7578125","0.7578125","0.7578125","0.69921875","0.546875","0.8515625","0.78515625","0.65625","0.9140625","0.85546875","0.828125","0.8828125","0.671875","0.671875","0.671875","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.8125","0.8125","0.8125","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625"
"651","0.46484375","0.0703125","0.859375","0.09375","0.0703125","0.1171875","0.1015625","0.0703125","0.1328125","0.05859375","0.046875","0.0703125","0.078125","0.078125","0.078125","0.734375","0.734375","0.734375","0.671875","0.5","0.84375","0.7421875","0.5703125","0.9140625","0.84375","0.765625","0.921875","0.6328125","0.6328125","0.6328125","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.796875","0.796875","0.796875","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875"
"652","0.50390625","0.1171875","0.890625","0.1015625","0.0859375","0.1171875","0.13671875","0.0859375","0.1875","0.0703125","0.0546875","0.0859375","0.1171875","0.1171875","0.1171875","0.765625","0.765625","0.765625","0.66796875","0.484375","0.8515625","0.73828125","0.5703125","0.90625","0.88671875","0.8359375","0.9375","0.703125","0.703125","0.703125","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.7421875","0.7421875","0.7421875","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"653","0.50390625","0.140625","0.8671875","0.125","0.109375","0.140625","0.12109375","0.109375","0.1328125","0.07421875","0.0390625","0.109375","0.140625","0.140625","0.140625","0.8046875","0.8046875","0.8046875","0.72265625","0.5859375","0.859375","0.78125","0.640625","0.921875","0.859375","0.7890625","0.9296875","0.7109375","0.7109375","0.7109375","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.7890625","0.7890625","0.7890625","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125"
"654","0.48828125","0.078125","0.8984375","0.08984375","0.0859375","0.09375","0.10546875","0.09375","0.1171875","0.07421875","0.0546875","0.09375","0.078125","0.078125","0.078125","0.8125","0.8125","0.8125","0.6875","0.484375","0.890625","0.79296875","0.625","0.9609375","0.8828125","0.8359375","0.9296875","0.734375","0.734375","0.734375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625"
"655","0.4765625","0.0703125","0.8828125","0.09375","0.078125","0.109375","0.12890625","0.109375","0.1484375","0.0703125","0.03125","0.109375","0.0703125","0.0703125","0.0703125","0.75","0.75","0.75","0.71484375","0.5390625","0.890625","0.7890625","0.640625","0.9375","0.90625","0.859375","0.953125","0.7578125","0.7578125","0.7578125","0.859375","0.859375","0.859375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"656","0.51171875","0.1328125","0.890625","0.08984375","0.0546875","0.125","0.10546875","0.0859375","0.125","0.09765625","0.0703125","0.125","0.1328125","0.1328125","0.1328125","0.8203125","0.8203125","0.8203125","0.67578125","0.4921875","0.859375","0.828125","0.6875","0.96875","0.91015625","0.875","0.9453125","0.6796875","0.6796875","0.6796875","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"657","0.49609375","0.1015625","0.890625","0.0859375","0.078125","0.09375","0.09375","0.078125","0.109375","0.0625","0.046875","0.078125","0.1015625","0.1015625","0.1015625","0.8359375","0.8359375","0.8359375","0.71484375","0.5234375","0.90625","0.8203125","0.6796875","0.9609375","0.90625","0.8828125","0.9296875","0.7421875","0.7421875","0.7421875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.9296875","0.9296875","0.9296875","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"658","0.52734375","0.1171875","0.9375","0.09375","0.078125","0.109375","0.11328125","0.109375","0.1171875","0.07421875","0.0390625","0.109375","0.1171875","0.1171875","0.1171875","0.796875","0.796875","0.796875","0.71875","0.5","0.9375","0.79296875","0.6484375","0.9375","0.9296875","0.8984375","0.9609375","0.75","0.75","0.75","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"659","0.48828125","0.09375","0.8828125","0.0703125","0.0703125","0.0703125","0.1171875","0.0703125","0.1640625","0.0546875","0.0390625","0.0703125","0.09375","0.09375","0.09375","0.8046875","0.8046875","0.8046875","0.6796875","0.5","0.859375","0.75","0.5703125","0.9296875","0.88671875","0.8125","0.9609375","0.6875","0.6875","0.6875","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.90625","0.90625","0.90625","0.8046875","0.8046875","0.8046875","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875"
"660","0.53515625","0.140625","0.9296875","0.12890625","0.1171875","0.140625","0.15234375","0.140625","0.1640625","0.12109375","0.1015625","0.140625","0.140625","0.140625","0.140625","0.8125","0.8125","0.8125","0.7265625","0.546875","0.90625","0.82421875","0.6875","0.9609375","0.921875","0.875","0.96875","0.75","0.75","0.75","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.8125","0.8125","0.8125","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375"
"661","0.5234375","0.125","0.921875","0.1015625","0.09375","0.109375","0.1484375","0.109375","0.1875","0.08984375","0.0703125","0.109375","0.125","0.125","0.125","0.8515625","0.8515625","0.8515625","0.7265625","0.578125","0.875","0.8203125","0.6875","0.953125","0.87890625","0.828125","0.9296875","0.7109375","0.7109375","0.7109375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.8359375","0.8359375","0.8359375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875"
"662","0.4765625","0.0625","0.890625","0.07421875","0.0703125","0.078125","0.08203125","0.0703125","0.09375","0.05859375","0.046875","0.0703125","0.0625","0.0625","0.0625","0.796875","0.796875","0.796875","0.73046875","0.578125","0.8828125","0.75390625","0.5859375","0.921875","0.87890625","0.828125","0.9296875","0.671875","0.671875","0.671875","0.859375","0.859375","0.859375","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.8046875","0.8046875","0.8046875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875"
"663","0.53515625","0.1484375","0.921875","0.09375","0.0703125","0.1171875","0.125","0.1171875","0.1328125","0.0859375","0.0546875","0.1171875","0.1484375","0.1484375","0.1484375","0.8046875","0.8046875","0.8046875","0.72265625","0.546875","0.8984375","0.81640625","0.671875","0.9609375","0.89453125","0.84375","0.9453125","0.7578125","0.7578125","0.7578125","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.8203125","0.8203125","0.8203125","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"664","0.4609375","0.1015625","0.8203125","0.07421875","0.0546875","0.09375","0.09375","0.09375","0.09375","0.0859375","0.078125","0.09375","0.1015625","0.1015625","0.1015625","0.7421875","0.7421875","0.7421875","0.609375","0.40625","0.8125","0.70703125","0.515625","0.8984375","0.8203125","0.734375","0.90625","0.6328125","0.6328125","0.6328125","0.7734375","0.7734375","0.7734375","0.8203125","0.8203125","0.8203125","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.7734375","0.7734375","0.7734375","0.828125","0.828125","0.828125","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625"
"665","0.48046875","0.1015625","0.859375","0.08203125","0.0703125","0.09375","0.08984375","0.0859375","0.09375","0.0703125","0.046875","0.09375","0.1015625","0.1015625","0.1015625","0.75","0.75","0.75","0.6640625","0.4375","0.890625","0.73828125","0.546875","0.9296875","0.85546875","0.796875","0.9140625","0.7890625","0.7890625","0.7890625","0.859375","0.859375","0.859375","0.84375","0.84375","0.84375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.7890625","0.7890625","0.7890625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"666","0.5078125","0.15625","0.859375","0.109375","0.09375","0.125","0.12890625","0.125","0.1328125","0.09765625","0.0703125","0.125","0.15625","0.15625","0.15625","0.828125","0.828125","0.828125","0.69140625","0.5234375","0.859375","0.77734375","0.625","0.9296875","0.88671875","0.8515625","0.921875","0.7421875","0.7421875","0.7421875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.7734375","0.7734375","0.7734375","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875"
"667","0.5390625","0.1640625","0.9140625","0.08203125","0.0625","0.1015625","0.09375","0.0625","0.125","0.04296875","0.0234375","0.0625","0.1640625","0.1640625","0.1640625","0.765625","0.765625","0.765625","0.66796875","0.484375","0.8515625","0.80859375","0.6796875","0.9375","0.88671875","0.8359375","0.9375","0.734375","0.734375","0.734375","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.8046875","0.8046875","0.8046875","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875"
"668","0.5","0.1171875","0.8828125","0.08203125","0.0703125","0.09375","0.0703125","0.046875","0.09375","0.05859375","0.0234375","0.09375","0.1171875","0.1171875","0.1171875","0.796875","0.796875","0.796875","0.640625","0.40625","0.875","0.76953125","0.5859375","0.953125","0.859375","0.8046875","0.9140625","0.7734375","0.7734375","0.7734375","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.7109375","0.7109375","0.7109375","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"669","0.46875","0.03125","0.90625","0.109375","0.1015625","0.1171875","0.09765625","0.078125","0.1171875","0.1171875","0.1171875","0.1171875","0.03125","0.03125","0.03125","0.6953125","0.6953125","0.6953125","0.66796875","0.4296875","0.90625","0.73828125","0.53125","0.9453125","0.87890625","0.8203125","0.9375","0.7109375","0.7109375","0.7109375","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9453125","0.9453125","0.9453125","0.7421875","0.7421875","0.7421875","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"670","0.515625","0.140625","0.890625","0.06640625","0.0546875","0.078125","0.09765625","0.0546875","0.140625","0.04296875","0.03125","0.0546875","0.140625","0.140625","0.140625","0.8125","0.8125","0.8125","0.73046875","0.53125","0.9296875","0.75","0.5859375","0.9140625","0.83984375","0.78125","0.8984375","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.8984375","0.8984375","0.8984375","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"671","0.5390625","0.1328125","0.9453125","0.10546875","0.09375","0.1171875","0.09765625","0.09375","0.1015625","0.078125","0.0625","0.09375","0.1328125","0.1328125","0.1328125","0.8515625","0.8515625","0.8515625","0.69140625","0.484375","0.8984375","0.8125","0.671875","0.953125","0.8984375","0.84375","0.953125","0.765625","0.765625","0.765625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625"
"672","0.48046875","0.078125","0.8828125","0.08984375","0.0859375","0.09375","0.1328125","0.09375","0.171875","0.0703125","0.046875","0.09375","0.078125","0.078125","0.078125","0.765625","0.765625","0.765625","0.68359375","0.515625","0.8515625","0.74609375","0.578125","0.9140625","0.890625","0.8359375","0.9453125","0.671875","0.671875","0.671875","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.75","0.75","0.75","0.84375","0.84375","0.84375","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"673","0.515625","0.1484375","0.8828125","0.08203125","0.0703125","0.09375","0.09375","0.0703125","0.1171875","0.05078125","0.03125","0.0703125","0.1484375","0.1484375","0.1484375","0.765625","0.765625","0.765625","0.71484375","0.5625","0.8671875","0.78125","0.65625","0.90625","0.875","0.8203125","0.9296875","0.7734375","0.7734375","0.7734375","0.84375","0.84375","0.84375","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.78125","0.78125","0.78125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375"
"674","0.53125","0.1171875","0.9453125","0.125","0.109375","0.140625","0.1171875","0.109375","0.125","0.05859375","0.0078125","0.109375","0.1171875","0.1171875","0.1171875","0.859375","0.859375","0.859375","0.765625","0.5625","0.96875","0.84375","0.734375","0.953125","0.93359375","0.8984375","0.96875","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375"
"675","0.5078125","0.09375","0.921875","0.0859375","0.078125","0.09375","0.1015625","0.078125","0.125","0.0390625","0","0.078125","0.09375","0.09375","0.09375","0.8359375","0.8359375","0.8359375","0.7734375","0.5859375","0.9609375","0.8515625","0.7265625","0.9765625","0.953125","0.9296875","0.9765625","0.796875","0.796875","0.796875","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"676","0.546875","0.1171875","0.9765625","0.12109375","0.09375","0.1484375","0.14453125","0.140625","0.1484375","0.0859375","0.0234375","0.1484375","0.1171875","0.1171875","0.1171875","0.921875","0.921875","0.921875","0.7734375","0.5546875","0.9921875","0.87890625","0.7734375","0.984375","0.97265625","0.96875","0.9765625","0.828125","0.828125","0.828125","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"677","0.54296875","0.109375","0.9765625","0.08203125","0.0625","0.1015625","0.1328125","0.1015625","0.1640625","0.0625","0.0234375","0.1015625","0.109375","0.109375","0.109375","0.8671875","0.8671875","0.8671875","0.82421875","0.6640625","0.984375","0.86328125","0.734375","0.9921875","0.984375","0.984375","0.984375","0.8359375","0.8359375","0.8359375","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"678","0.54296875","0.1328125","0.953125","0.08203125","0.0625","0.1015625","0.12109375","0.1015625","0.140625","0.08203125","0.0625","0.1015625","0.1328125","0.1328125","0.1328125","0.875","0.875","0.875","0.74609375","0.59375","0.8984375","0.828125","0.6875","0.96875","0.91015625","0.84375","0.9765625","0.6953125","0.6953125","0.6953125","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"679","0.51171875","0.109375","0.9140625","0.08984375","0.0625","0.1171875","0.125","0.1171875","0.1328125","0.0703125","0.0234375","0.1171875","0.109375","0.109375","0.109375","0.8515625","0.8515625","0.8515625","0.74609375","0.609375","0.8828125","0.83203125","0.734375","0.9296875","0.90234375","0.890625","0.9140625","0.796875","0.796875","0.796875","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.765625","0.765625","0.765625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"680","0.50390625","0.109375","0.8984375","0.07421875","0.0546875","0.09375","0.1015625","0.09375","0.109375","0.0703125","0.046875","0.09375","0.109375","0.109375","0.109375","0.8125","0.8125","0.8125","0.73046875","0.5390625","0.921875","0.87109375","0.765625","0.9765625","0.9296875","0.90625","0.953125","0.75","0.75","0.75","0.8515625","0.8515625","0.8515625","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"681","0.51171875","0.1328125","0.890625","0.1171875","0.109375","0.125","0.12890625","0.125","0.1328125","0.09765625","0.0703125","0.125","0.1328125","0.1328125","0.1328125","0.8125","0.8125","0.8125","0.71484375","0.6015625","0.828125","0.75390625","0.578125","0.9296875","0.8828125","0.8359375","0.9296875","0.6953125","0.6953125","0.6953125","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.921875","0.921875","0.921875","0.765625","0.765625","0.765625","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875"
"682","0.49609375","0.109375","0.8828125","0.13671875","0.109375","0.1640625","0.13671875","0.109375","0.1640625","0.05859375","0.0078125","0.109375","0.109375","0.109375","0.109375","0.8046875","0.8046875","0.8046875","0.75","0.578125","0.921875","0.80078125","0.7265625","0.875","0.89453125","0.84375","0.9453125","0.6484375","0.6484375","0.6484375","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.765625","0.765625","0.765625","0.90625","0.90625","0.90625","0.8515625","0.8515625","0.8515625","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375"
"683","0.52734375","0.09375","0.9609375","0.08984375","0.0703125","0.109375","0.10546875","0.0703125","0.140625","0.04296875","0.015625","0.0703125","0.09375","0.09375","0.09375","0.8359375","0.8359375","0.8359375","0.77734375","0.5859375","0.96875","0.8515625","0.7421875","0.9609375","0.96484375","0.9375","0.9921875","0.8046875","0.8046875","0.8046875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"684","0.5390625","0.0859375","0.9921875","0.08984375","0.078125","0.1015625","0.1328125","0.1015625","0.1640625","0.07421875","0.046875","0.1015625","0.0859375","0.0859375","0.0859375","0.8671875","0.8671875","0.8671875","0.8046875","0.65625","0.953125","0.90234375","0.8125","0.9921875","0.953125","0.9296875","0.9765625","0.7421875","0.7421875","0.7421875","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","1","1","1","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","1","1","1"
"685","0.5234375","0.1171875","0.9296875","0.10546875","0.09375","0.1171875","0.12890625","0.1171875","0.140625","0.0703125","0.0234375","0.1171875","0.1171875","0.1171875","0.1171875","0.8515625","0.8515625","0.8515625","0.72265625","0.5078125","0.9375","0.8984375","0.8203125","0.9765625","0.97265625","0.9453125","1","0.8046875","0.8046875","0.8046875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375"
"686","0.484375","0.109375","0.859375","0.1015625","0.09375","0.109375","0.11328125","0.109375","0.1171875","0.06640625","0.0234375","0.109375","0.109375","0.109375","0.109375","0.7890625","0.7890625","0.7890625","0.6875","0.484375","0.890625","0.796875","0.6796875","0.9140625","0.87109375","0.8671875","0.875","0.78125","0.78125","0.78125","0.8828125","0.8828125","0.8828125","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375"
"687","0.53125","0.15625","0.90625","0.12109375","0.09375","0.1484375","0.1328125","0.09375","0.171875","0.05078125","0.0078125","0.09375","0.1640625","0.1640625","0.1640625","0.84375","0.84375","0.84375","0.7421875","0.546875","0.9375","0.8828125","0.8203125","0.9453125","0.90625","0.8515625","0.9609375","0.7734375","0.7734375","0.7734375","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125"
"688","0.52734375","0.09375","0.9609375","0.08984375","0.0859375","0.09375","0.125","0.09375","0.15625","0.0703125","0.046875","0.09375","0.09375","0.09375","0.09375","0.7890625","0.7890625","0.7890625","0.70703125","0.4921875","0.921875","0.828125","0.6796875","0.9765625","0.92578125","0.875","0.9765625","0.7265625","0.7265625","0.7265625","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.8515625","0.8515625","0.8515625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","1","1","1"
"689","0.53125","0.1015625","0.9609375","0.09765625","0.078125","0.1171875","0.11328125","0.109375","0.1171875","0.09765625","0.078125","0.1171875","0.1015625","0.1015625","0.1015625","0.890625","0.890625","0.890625","0.75","0.5625","0.9375","0.890625","0.796875","0.984375","0.95703125","0.921875","0.9921875","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","1","1","1","1","1","1","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","1","1","1"
"690","0.5234375","0.0859375","0.9609375","0.1171875","0.09375","0.140625","0.10546875","0.09375","0.1171875","0.0859375","0.078125","0.09375","0.0859375","0.0859375","0.0859375","0.875","0.875","0.875","0.7890625","0.59375","0.984375","0.87109375","0.75","0.9921875","0.9609375","0.9296875","0.9921875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1"
"691","0.5546875","0.125","0.984375","0.11328125","0.109375","0.1171875","0.1484375","0.1171875","0.1796875","0.0703125","0.0234375","0.1171875","0.125","0.125","0.125","0.859375","0.859375","0.859375","0.734375","0.4921875","0.9765625","0.84375","0.7265625","0.9609375","0.9375","0.890625","0.984375","0.78125","0.78125","0.78125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","1","1","1"
"692","0.5546875","0.1171875","0.9921875","0.10546875","0.0859375","0.125","0.10546875","0.0859375","0.125","0.0703125","0.0546875","0.0859375","0.125","0.125","0.125","0.90625","0.90625","0.90625","0.76953125","0.5625","0.9765625","0.8828125","0.7734375","0.9921875","0.96875","0.9609375","0.9765625","0.75","0.75","0.75","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","1","1","1","1","1","1"
"693","0.50390625","0.078125","0.9296875","0.13671875","0.1015625","0.171875","0.125","0.1015625","0.1484375","0.06640625","0.03125","0.1015625","0.078125","0.078125","0.078125","0.828125","0.828125","0.828125","0.68359375","0.4375","0.9296875","0.8359375","0.703125","0.96875","0.9296875","0.90625","0.953125","0.75","0.75","0.75","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"694","0.546875","0.125","0.96875","0.1015625","0.09375","0.109375","0.11328125","0.09375","0.1328125","0.078125","0.0625","0.09375","0.125","0.125","0.125","0.8125","0.8125","0.8125","0.734375","0.515625","0.953125","0.8359375","0.6875","0.984375","0.9453125","0.90625","0.984375","0.796875","0.796875","0.796875","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875"
"695","0.546875","0.1015625","0.9921875","0.0859375","0.0703125","0.1015625","0.09765625","0.09375","0.1015625","0.0703125","0.0390625","0.1015625","0.1015625","0.1015625","0.1015625","0.828125","0.828125","0.828125","0.7578125","0.5859375","0.9296875","0.83203125","0.6875","0.9765625","0.95703125","0.9296875","0.984375","0.765625","0.765625","0.765625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","1","1","1"
"696","0.48828125","0.140625","0.8359375","0.1484375","0.140625","0.15625","0.125","0.109375","0.140625","0.0703125","0","0.140625","0.140625","0.140625","0.140625","0.8359375","0.8359375","0.8359375","0.65625","0.421875","0.890625","0.8046875","0.6875","0.921875","0.88671875","0.828125","0.9453125","0.6484375","0.6484375","0.6484375","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.8671875","0.8671875","0.8671875","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125"
"697","0.5390625","0.1015625","0.9765625","0.11328125","0.1015625","0.125","0.10546875","0.1015625","0.109375","0.05078125","0","0.1015625","0.1015625","0.1015625","0.1015625","0.84375","0.84375","0.84375","0.74609375","0.546875","0.9453125","0.87890625","0.7890625","0.96875","0.94921875","0.9375","0.9609375","0.71875","0.71875","0.71875","0.921875","0.921875","0.921875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"698","0.53125","0.1171875","0.9453125","0.1171875","0.1015625","0.1328125","0.11328125","0.1015625","0.125","0.06640625","0.03125","0.1015625","0.1171875","0.1171875","0.1171875","0.875","0.875","0.875","0.75390625","0.546875","0.9609375","0.8515625","0.7421875","0.9609375","0.92578125","0.90625","0.9453125","0.8203125","0.8203125","0.8203125","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"699","0.52734375","0.109375","0.9453125","0.1328125","0.1015625","0.1640625","0.12890625","0.1015625","0.15625","0.0625","0.0234375","0.1015625","0.109375","0.109375","0.109375","0.796875","0.796875","0.796875","0.75","0.546875","0.953125","0.8359375","0.703125","0.96875","0.91015625","0.859375","0.9609375","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875"
"700","0.52734375","0.1171875","0.9375","0.12890625","0.1015625","0.15625","0.1171875","0.1015625","0.1328125","0.05859375","0.015625","0.1015625","0.1171875","0.1171875","0.1171875","0.875","0.875","0.875","0.75","0.5390625","0.9609375","0.859375","0.75","0.96875","0.94140625","0.921875","0.9609375","0.796875","0.796875","0.796875","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"701","0.5546875","0.1328125","0.9765625","0.09765625","0.0859375","0.109375","0.11328125","0.109375","0.1171875","0.0625","0.015625","0.109375","0.140625","0.140625","0.140625","0.859375","0.859375","0.859375","0.79296875","0.6015625","0.984375","0.859375","0.734375","0.984375","0.96875","0.9609375","0.9765625","0.6796875","0.6796875","0.6796875","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625"
"702","0.54296875","0.09375","0.9921875","0.0703125","0.0390625","0.1015625","0.1015625","0.1015625","0.1015625","0.0625","0.0234375","0.1015625","0.1015625","0.1015625","0.1015625","0.8671875","0.8671875","0.8671875","0.82421875","0.671875","0.9765625","0.859375","0.734375","0.984375","0.98046875","0.9609375","1","0.7890625","0.7890625","0.7890625","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1","1","1","1","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","1","1","1"
"703","0.55078125","0.1015625","1","0.10546875","0.1015625","0.109375","0.10546875","0.1015625","0.109375","0.06640625","0.03125","0.1015625","0.1015625","0.1015625","0.1015625","0.90625","0.90625","0.90625","0.82421875","0.6484375","1","0.8984375","0.8046875","0.9921875","0.9921875","0.984375","1","0.8671875","0.8671875","0.8671875","0.9921875","0.9921875","0.9921875","1","1","1","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","1","1","1","0.9765625","0.9765625","0.9765625","1","1","1"
"704","0.53515625","0.0859375","0.984375","0.1171875","0.1015625","0.1328125","0.1171875","0.1015625","0.1328125","0.06640625","0.03125","0.1015625","0.0859375","0.0859375","0.0859375","0.890625","0.890625","0.890625","0.7890625","0.6015625","0.9765625","0.8984375","0.8046875","0.9921875","0.9765625","0.9765625","0.9765625","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","1","1","1"
"705","0.515625","0.1484375","0.8828125","0.109375","0.1015625","0.1171875","0.12109375","0.1015625","0.140625","0.05078125","0","0.1015625","0.1484375","0.1484375","0.1484375","0.84375","0.84375","0.84375","0.70703125","0.515625","0.8984375","0.828125","0.7421875","0.9140625","0.90625","0.875","0.9375","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"706","0.53515625","0.1015625","0.96875","0.09375","0.0859375","0.1015625","0.10546875","0.0859375","0.125","0.046875","0.0078125","0.0859375","0.1015625","0.1015625","0.1015625","0.859375","0.859375","0.859375","0.72265625","0.5","0.9453125","0.875","0.765625","0.984375","0.94921875","0.921875","0.9765625","0.75","0.75","0.75","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","1","1","1","1","1","1","0.84375","0.84375","0.84375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","1","1","1"
"707","0.546875","0.1171875","0.9765625","0.11328125","0.1015625","0.125","0.12890625","0.125","0.1328125","0.06640625","0.0078125","0.125","0.1171875","0.1171875","0.1171875","0.875","0.875","0.875","0.80078125","0.6328125","0.96875","0.88671875","0.796875","0.9765625","0.9609375","0.9453125","0.9765625","0.859375","0.859375","0.859375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875"
"708","0.55078125","0.125","0.9765625","0.08984375","0.0625","0.1171875","0.109375","0.1015625","0.1171875","0.0625","0.0078125","0.1171875","0.125","0.125","0.125","0.828125","0.828125","0.828125","0.80078125","0.6640625","0.9375","0.859375","0.71875","1","0.9609375","0.9375","0.984375","0.78125","0.78125","0.78125","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1"
"709","0.53515625","0.109375","0.9609375","0.08984375","0.0703125","0.109375","0.08984375","0.0703125","0.109375","0.04296875","0.015625","0.0703125","0.109375","0.109375","0.109375","0.875","0.875","0.875","0.71875","0.5078125","0.9296875","0.84375","0.71875","0.96875","0.9296875","0.9140625","0.9453125","0.796875","0.796875","0.796875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"710","0.50390625","0.1328125","0.875","0.1484375","0.125","0.171875","0.12109375","0.1171875","0.125","0.078125","0.03125","0.125","0.1328125","0.1328125","0.1328125","0.828125","0.828125","0.828125","0.68359375","0.4765625","0.890625","0.79296875","0.703125","0.8828125","0.91796875","0.8984375","0.9375","0.78125","0.78125","0.78125","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875"
"711","0.4921875","0.125","0.859375","0.1171875","0.09375","0.140625","0.1328125","0.09375","0.171875","0.05078125","0.0078125","0.09375","0.1328125","0.1328125","0.1328125","0.7734375","0.7734375","0.7734375","0.64453125","0.4296875","0.859375","0.80078125","0.703125","0.8984375","0.859375","0.796875","0.921875","0.6875","0.6875","0.6875","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.8828125","0.8828125","0.8828125","0.78125","0.78125","0.78125","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375"
"712","0.484375","0.109375","0.859375","0.1015625","0.09375","0.109375","0.14453125","0.109375","0.1796875","0.06640625","0.0234375","0.109375","0.109375","0.109375","0.109375","0.78125","0.78125","0.78125","0.66796875","0.4921875","0.84375","0.7890625","0.6640625","0.9140625","0.859375","0.8515625","0.8671875","0.796875","0.796875","0.796875","0.8515625","0.8515625","0.8515625","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.890625","0.890625","0.890625","0.765625","0.765625","0.765625","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"713","0.5625","0.125","1","0.0625","0.0625","0.0625","0.0625","0.0625","0.0625","0.03125","0","0.0625","0.125","0.125","0.125","0.9375","0.9375","0.9375","0.84375","0.6875","1","0.84375","0.6875","1","0.9375","0.875","1","0.875","0.875","0.875","0.875","0.875","0.875","0.8125","0.8125","0.8125","1","1","1","0.9375","0.9375","0.9375","1","1","1","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.9375","0.9375","0.9375","1","1","1"
"724","0.5234375","0.1171875","0.9296875","0.10546875","0.078125","0.1328125","0.15234375","0.078125","0.2265625","0.12890625","0.078125","0.1796875","0.0859375","0.0859375","0.0859375","0.8828125","0.8828125","0.8828125","0.7578125","0.59375","0.921875","0.80859375","0.6484375","0.96875","0.94140625","0.90625","0.9765625","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.7890625","0.7890625","0.7890625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","1","1","1"
"725","0.546875","0.15625","0.9375","0.078125","0.0703125","0.0859375","0.109375","0.0703125","0.1484375","0.11328125","0.0703125","0.15625","0.0703125","0.0703125","0.0703125","0.828125","0.828125","0.828125","0.7421875","0.546875","0.9375","0.80078125","0.6484375","0.953125","0.921875","0.875","0.96875","0.921875","0.921875","0.921875","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.796875","0.796875","0.796875","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375"
"726","0.53515625","0.1484375","0.921875","0.09765625","0.0859375","0.109375","0.1171875","0.109375","0.125","0.14453125","0.109375","0.1796875","0.109375","0.109375","0.109375","0.796875","0.796875","0.796875","0.703125","0.4921875","0.9140625","0.77734375","0.625","0.9296875","0.87890625","0.8125","0.9453125","0.859375","0.859375","0.859375","0.8359375","0.8359375","0.8359375","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.7421875","0.7421875","0.7421875","0.8515625","0.8515625","0.8515625","0.9296875","0.9296875","0.9296875","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125"
"727","0.51171875","0.1171875","0.90625","0.09765625","0.0703125","0.125","0.0859375","0.0703125","0.1015625","0.09375","0.0703125","0.1171875","0.0703125","0.0703125","0.0703125","0.7734375","0.7734375","0.7734375","0.69921875","0.5","0.8984375","0.7734375","0.59375","0.953125","0.890625","0.828125","0.953125","0.8125","0.8125","0.8125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.78125","0.78125","0.78125","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.96875","0.96875","0.96875"
"728","0.46484375","0.046875","0.8828125","0.109375","0.109375","0.109375","0.12109375","0.109375","0.1328125","0.0859375","0.0625","0.109375","0.109375","0.109375","0.109375","0.78125","0.78125","0.78125","0.6875","0.5","0.875","0.73828125","0.5390625","0.9375","0.87109375","0.7578125","0.984375","0.8671875","0.8671875","0.8671875","0.828125","0.828125","0.828125","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.78125","0.78125","0.78125","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.8515625","0.8515625","0.8515625","0.9765625","0.9765625","0.9765625"
"729","0.5234375","0.140625","0.90625","0.0859375","0.0703125","0.1015625","0.12890625","0.1015625","0.15625","0.1484375","0.1015625","0.1953125","0.1015625","0.1015625","0.1015625","0.828125","0.828125","0.828125","0.7109375","0.515625","0.90625","0.77734375","0.6171875","0.9375","0.8671875","0.8046875","0.9296875","0.890625","0.890625","0.890625","0.7890625","0.7890625","0.7890625","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.765625","0.765625","0.765625","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875"
"730","0.5390625","0.1328125","0.9453125","0.06640625","0.0625","0.0703125","0.125","0.0703125","0.1796875","0.125","0.0703125","0.1796875","0.0703125","0.0703125","0.0703125","0.828125","0.828125","0.828125","0.75390625","0.59375","0.9140625","0.80078125","0.65625","0.9453125","0.87109375","0.796875","0.9453125","0.8828125","0.8828125","0.8828125","0.78125","0.78125","0.78125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.8203125","0.8203125","0.8203125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9765625","0.9765625","0.9765625"
"731","0.51171875","0.15625","0.8671875","0.078125","0.0703125","0.0859375","0.11328125","0.0703125","0.15625","0.13671875","0.0703125","0.203125","0.0703125","0.0703125","0.0703125","0.796875","0.796875","0.796875","0.71875","0.5234375","0.9140625","0.75","0.6015625","0.8984375","0.875","0.7734375","0.9765625","0.828125","0.828125","0.828125","0.7890625","0.7890625","0.7890625","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.765625","0.765625","0.765625","0.8828125","0.8828125","0.8828125","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125"
"732","0.50390625","0.109375","0.8984375","0.07421875","0.0546875","0.09375","0.10546875","0.0546875","0.15625","0.10546875","0.0546875","0.15625","0.0546875","0.0546875","0.0546875","0.78125","0.78125","0.78125","0.67578125","0.4921875","0.859375","0.7421875","0.59375","0.890625","0.875","0.8125","0.9375","0.8125","0.8125","0.8125","0.71875","0.71875","0.71875","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.75","0.75","0.75","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375"
"733","0.47265625","0.1015625","0.84375","0.09765625","0.078125","0.1171875","0.12890625","0.1171875","0.140625","0.125","0.1171875","0.1328125","0.1328125","0.1328125","0.1328125","0.6875","0.6875","0.6875","0.63671875","0.4609375","0.8125","0.73046875","0.609375","0.8515625","0.82421875","0.765625","0.8828125","0.7734375","0.7734375","0.7734375","0.6796875","0.6796875","0.6796875","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.734375","0.734375","0.734375","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.8203125","0.9296875","0.9296875","0.9296875"
"734","0.5","0.125","0.875","0.07421875","0.0625","0.0859375","0.09375","0.0625","0.125","0.109375","0.0625","0.15625","0.0625","0.0625","0.0625","0.8203125","0.8203125","0.8203125","0.6640625","0.4765625","0.8515625","0.765625","0.6015625","0.9296875","0.88671875","0.828125","0.9453125","0.8359375","0.8359375","0.8359375","0.7734375","0.7734375","0.7734375","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.765625","0.765625","0.765625","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.96875","0.96875","0.96875"
"735","0.4921875","0.0703125","0.9140625","0.12890625","0.1171875","0.140625","0.1171875","0.1171875","0.1171875","0.1015625","0.0859375","0.1171875","0.1171875","0.1171875","0.1171875","0.7890625","0.7890625","0.7890625","0.65625","0.4140625","0.8984375","0.71875","0.5546875","0.8828125","0.85546875","0.7890625","0.921875","0.828125","0.828125","0.828125","0.796875","0.796875","0.796875","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375"
"736","0.5","0.078125","0.921875","0.1015625","0.0859375","0.1171875","0.1171875","0.0859375","0.1484375","0.10546875","0.0859375","0.125","0.0859375","0.0859375","0.0859375","0.75","0.75","0.75","0.6953125","0.53125","0.859375","0.74609375","0.5625","0.9296875","0.87890625","0.828125","0.9296875","0.8359375","0.8359375","0.8359375","0.765625","0.765625","0.765625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.7265625","0.7265625","0.7265625","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.9609375","0.9609375","0.9609375"
"737","0.5078125","0.1328125","0.8828125","0.10546875","0.09375","0.1171875","0.1328125","0.1171875","0.1484375","0.13671875","0.1171875","0.15625","0.125","0.125","0.125","0.75","0.75","0.75","0.65234375","0.4921875","0.8125","0.734375","0.5546875","0.9140625","0.82421875","0.7421875","0.90625","0.796875","0.796875","0.796875","0.7890625","0.7890625","0.7890625","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.75","0.75","0.75","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125"
"738","0.5078125","0.1328125","0.8828125","0.1015625","0.09375","0.109375","0.109375","0.09375","0.125","0.12109375","0.09375","0.1484375","0.09375","0.09375","0.09375","0.8203125","0.8203125","0.8203125","0.71484375","0.546875","0.8828125","0.77734375","0.6015625","0.953125","0.875","0.8046875","0.9453125","0.84375","0.84375","0.84375","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.9140625","0.9140625","0.9140625","0.7890625","0.7890625","0.7890625","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125"
"739","0.49609375","0.125","0.8671875","0.0625","0.0625","0.0625","0.109375","0.0625","0.15625","0.11328125","0.0625","0.1640625","0.0625","0.0625","0.0625","0.7578125","0.7578125","0.7578125","0.71875","0.5859375","0.8515625","0.7421875","0.5859375","0.8984375","0.87109375","0.8359375","0.90625","0.765625","0.765625","0.765625","0.75","0.75","0.75","0.8515625","0.8515625","0.8515625","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125","0.75","0.75","0.75","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625"
"740","0.46875","0.0703125","0.8671875","0.06640625","0.0625","0.0703125","0.09765625","0.0703125","0.125","0.09375","0.0703125","0.1171875","0.0859375","0.0859375","0.0859375","0.7578125","0.7578125","0.7578125","0.66015625","0.4609375","0.859375","0.69140625","0.4921875","0.890625","0.82421875","0.7265625","0.921875","0.8046875","0.8046875","0.8046875","0.7734375","0.7734375","0.7734375","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.765625","0.765625","0.765625","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875"
"741","0.50390625","0.1171875","0.890625","0.1015625","0.0859375","0.1171875","0.16015625","0.0859375","0.234375","0.1171875","0.0859375","0.1484375","0.0859375","0.0859375","0.0859375","0.7890625","0.7890625","0.7890625","0.70703125","0.5234375","0.890625","0.72265625","0.5234375","0.921875","0.8671875","0.7890625","0.9453125","0.8515625","0.8515625","0.8515625","0.7578125","0.7578125","0.7578125","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.71875","0.71875","0.71875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125"
"742","0.50390625","0.140625","0.8671875","0.109375","0.109375","0.109375","0.125","0.109375","0.140625","0.1484375","0.109375","0.1875","0.109375","0.109375","0.109375","0.8125","0.8125","0.8125","0.72265625","0.5625","0.8828125","0.74609375","0.609375","0.8828125","0.84375","0.75","0.9375","0.8203125","0.8203125","0.8203125","0.7578125","0.7578125","0.7578125","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375"
"743","0.4921875","0.078125","0.90625","0.10546875","0.09375","0.1171875","0.1171875","0.09375","0.140625","0.12109375","0.09375","0.1484375","0.1015625","0.1015625","0.1015625","0.828125","0.828125","0.828125","0.6875","0.4921875","0.8828125","0.796875","0.6328125","0.9609375","0.8984375","0.828125","0.96875","0.875","0.875","0.875","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.9765625","0.9765625","0.9765625"
"744","0.48828125","0.0703125","0.90625","0.09375","0.078125","0.109375","0.1484375","0.109375","0.1875","0.10546875","0.1015625","0.109375","0.1171875","0.1171875","0.1171875","0.796875","0.796875","0.796875","0.6953125","0.4921875","0.8984375","0.76171875","0.6015625","0.921875","0.875","0.796875","0.953125","0.8515625","0.8515625","0.8515625","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.7890625","0.7890625","0.7890625","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875"
"745","0.515625","0.1328125","0.8984375","0.11328125","0.1015625","0.125","0.125","0.125","0.125","0.140625","0.125","0.15625","0.125","0.125","0.125","0.8515625","0.8515625","0.8515625","0.6953125","0.4921875","0.8984375","0.76953125","0.578125","0.9609375","0.90625","0.8359375","0.9765625","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.796875","0.796875","0.796875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.984375","0.984375","0.984375"
"746","0.50390625","0.1015625","0.90625","0.10546875","0.078125","0.1328125","0.12109375","0.078125","0.1640625","0.10546875","0.078125","0.1328125","0.078125","0.078125","0.078125","0.8125","0.8125","0.8125","0.6796875","0.484375","0.875","0.78125","0.5859375","0.9765625","0.88671875","0.8359375","0.9375","0.859375","0.859375","0.859375","0.8046875","0.8046875","0.8046875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.7578125","0.7578125","0.7578125","0.875","0.875","0.875","0.9609375","0.9609375","0.9609375","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125"
"747","0.52734375","0.1171875","0.9375","0.109375","0.109375","0.109375","0.125","0.109375","0.140625","0.12109375","0.109375","0.1328125","0.109375","0.109375","0.109375","0.84375","0.84375","0.84375","0.734375","0.5390625","0.9296875","0.7890625","0.6328125","0.9453125","0.89453125","0.8359375","0.953125","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.8046875","0.8046875","0.8046875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"748","0.4921875","0.09375","0.890625","0.06640625","0.0625","0.0703125","0.12890625","0.0703125","0.1875","0.12109375","0.0703125","0.171875","0.0703125","0.0703125","0.0703125","0.8203125","0.8203125","0.8203125","0.74609375","0.6015625","0.890625","0.75390625","0.5859375","0.921875","0.890625","0.8125","0.96875","0.84375","0.84375","0.84375","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.8046875","0.8046875","0.8046875","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.859375","0.859375","0.859375","0.96875","0.96875","0.96875"
"749","0.5390625","0.140625","0.9375","0.08984375","0.0390625","0.140625","0.15625","0.140625","0.171875","0.1484375","0.140625","0.15625","0.140625","0.140625","0.140625","0.796875","0.796875","0.796875","0.703125","0.4921875","0.9140625","0.76953125","0.609375","0.9296875","0.9140625","0.859375","0.96875","0.8671875","0.8671875","0.8671875","0.828125","0.828125","0.828125","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.75","0.75","0.75","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375"
"750","0.51953125","0.125","0.9140625","0.08984375","0.0703125","0.109375","0.15234375","0.109375","0.1953125","0.140625","0.109375","0.171875","0.109375","0.109375","0.109375","0.8359375","0.8359375","0.8359375","0.7421875","0.5703125","0.9140625","0.77734375","0.6015625","0.953125","0.91796875","0.8515625","0.984375","0.890625","0.890625","0.890625","0.828125","0.828125","0.828125","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.78125","0.78125","0.78125","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"751","0.4765625","0.0625","0.890625","0.1015625","0.0703125","0.1328125","0.10546875","0.0703125","0.140625","0.0703125","0.0703125","0.0703125","0.0703125","0.0703125","0.0703125","0.7734375","0.7734375","0.7734375","0.65625","0.421875","0.890625","0.703125","0.484375","0.921875","0.84765625","0.7578125","0.9375","0.8515625","0.8515625","0.8515625","0.7578125","0.7578125","0.7578125","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.7265625","0.7265625","0.7265625","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375"
"752","0.53515625","0.1484375","0.921875","0.09765625","0.078125","0.1171875","0.13671875","0.1171875","0.15625","0.140625","0.1171875","0.1640625","0.1171875","0.1171875","0.1171875","0.828125","0.828125","0.828125","0.71875","0.5546875","0.8828125","0.8046875","0.65625","0.953125","0.90234375","0.828125","0.9765625","0.8671875","0.8671875","0.8671875","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.7890625","0.7890625","0.7890625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875"
"753","0.47265625","0.1015625","0.84375","0.08984375","0.0859375","0.09375","0.125","0.09375","0.15625","0.11328125","0.09375","0.1328125","0.1015625","0.1015625","0.1015625","0.7421875","0.7421875","0.7421875","0.63671875","0.4609375","0.8125","0.68359375","0.4921875","0.875","0.796875","0.6875","0.90625","0.75","0.75","0.75","0.765625","0.765625","0.765625","0.8359375","0.8359375","0.8359375","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.875","0.875","0.875","0.6875","0.6875","0.6875","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625"
"754","0.484375","0.1015625","0.8671875","0.13671875","0.09375","0.1796875","0.08984375","0.0859375","0.09375","0.1015625","0.09375","0.109375","0.09375","0.09375","0.09375","0.8125","0.8125","0.8125","0.66015625","0.4609375","0.859375","0.71484375","0.5234375","0.90625","0.8828125","0.8046875","0.9609375","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.78125","0.78125","0.78125","0.84375","0.84375","0.84375","0.8984375","0.8984375","0.8984375","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125"
"755","0.5078125","0.15625","0.859375","0.12890625","0.125","0.1328125","0.13671875","0.125","0.1484375","0.16796875","0.125","0.2109375","0.125","0.125","0.125","0.8125","0.8125","0.8125","0.7109375","0.5390625","0.8828125","0.74609375","0.6015625","0.890625","0.86328125","0.8046875","0.921875","0.8359375","0.8359375","0.8359375","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.7734375","0.7734375","0.7734375","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875"
"756","0.5390625","0.1640625","0.9140625","0.09375","0.0625","0.125","0.09375","0.0625","0.125","0.12109375","0.0625","0.1796875","0.0625","0.0625","0.0625","0.7890625","0.7890625","0.7890625","0.67578125","0.5078125","0.84375","0.73828125","0.5625","0.9140625","0.8828125","0.8046875","0.9609375","0.84375","0.84375","0.84375","0.7890625","0.7890625","0.7890625","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.8046875","0.8046875","0.8046875","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.84375","0.84375","0.84375","0.9765625","0.9765625","0.9765625"
"757","0.5078125","0.1171875","0.8984375","0.14453125","0.09375","0.1953125","0.1015625","0.09375","0.109375","0.1171875","0.09375","0.140625","0.09375","0.09375","0.09375","0.859375","0.859375","0.859375","0.65625","0.453125","0.859375","0.7265625","0.53125","0.921875","0.86328125","0.78125","0.9453125","0.828125","0.828125","0.828125","0.7734375","0.7734375","0.7734375","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.7578125","0.7578125","0.7578125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125"
"758","0.46484375","0.03125","0.8984375","0.12109375","0.1171875","0.125","0.12890625","0.1171875","0.140625","0.09375","0.0703125","0.1171875","0.1171875","0.1171875","0.1171875","0.7421875","0.7421875","0.7421875","0.65625","0.3984375","0.9140625","0.76953125","0.609375","0.9296875","0.88671875","0.796875","0.9765625","0.828125","0.828125","0.828125","0.8203125","0.8203125","0.8203125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.96875","0.96875","0.96875","0.7578125","0.7578125","0.7578125","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625"
"759","0.5234375","0.140625","0.90625","0.08984375","0.0546875","0.125","0.10546875","0.0546875","0.15625","0.125","0.0546875","0.1953125","0.0546875","0.0546875","0.0546875","0.796875","0.796875","0.796875","0.7265625","0.5859375","0.8671875","0.77734375","0.6328125","0.921875","0.8671875","0.8046875","0.9296875","0.8671875","0.8671875","0.8671875","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.7578125","0.7578125","0.7578125","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375"
"760","0.5390625","0.1328125","0.9453125","0.12109375","0.09375","0.1484375","0.125","0.09375","0.15625","0.1171875","0.09375","0.140625","0.1015625","0.1015625","0.1015625","0.8515625","0.8515625","0.8515625","0.70703125","0.5","0.9140625","0.75390625","0.5703125","0.9375","0.87890625","0.796875","0.9609375","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.890625","0.890625","0.890625","0.9765625","0.9765625","0.9765625"
"761","0.48828125","0.078125","0.8984375","0.09375","0.09375","0.09375","0.11328125","0.09375","0.1328125","0.1015625","0.09375","0.109375","0.09375","0.09375","0.09375","0.71875","0.71875","0.71875","0.6796875","0.484375","0.875","0.71875","0.53125","0.90625","0.8671875","0.7734375","0.9609375","0.8359375","0.8359375","0.8359375","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.8203125","0.8203125","0.8203125","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125"
"762","0.51953125","0.1484375","0.890625","0.08984375","0.0703125","0.109375","0.11328125","0.0703125","0.15625","0.12109375","0.0703125","0.171875","0.0703125","0.0703125","0.0703125","0.7890625","0.7890625","0.7890625","0.671875","0.5","0.84375","0.70703125","0.5390625","0.875","0.859375","0.7734375","0.9453125","0.8671875","0.8671875","0.8671875","0.7734375","0.7734375","0.7734375","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.734375","0.734375","0.734375","0.8125","0.8125","0.8125","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125"
"763","0.52734375","0.1171875","0.9375","0.1171875","0.109375","0.125","0.1640625","0.109375","0.21875","0.16015625","0.109375","0.2109375","0.109375","0.109375","0.109375","0.8359375","0.8359375","0.8359375","0.79296875","0.6484375","0.9375","0.83203125","0.703125","0.9609375","0.9296875","0.890625","0.96875","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375"
"764","0.51171875","0.09375","0.9296875","0.0859375","0.078125","0.09375","0.14453125","0.078125","0.2109375","0.11328125","0.078125","0.1484375","0.078125","0.078125","0.078125","0.84375","0.84375","0.84375","0.75390625","0.5546875","0.953125","0.83203125","0.6953125","0.96875","0.921875","0.875","0.96875","0.921875","0.921875","0.921875","0.8515625","0.8515625","0.8515625","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.96875","0.96875","0.96875","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375"
"765","0.546875","0.1171875","0.9765625","0.125","0.1015625","0.1484375","0.17578125","0.1484375","0.203125","0.14453125","0.140625","0.1484375","0.1484375","0.1484375","0.1484375","0.921875","0.921875","0.921875","0.85546875","0.7265625","0.984375","0.875","0.7578125","0.9921875","0.95703125","0.921875","0.9921875","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.859375","0.859375","0.859375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875"
"766","0.54296875","0.109375","0.9765625","0.09375","0.0859375","0.1015625","0.140625","0.1015625","0.1796875","0.11328125","0.1015625","0.125","0.1015625","0.1015625","0.1015625","0.84375","0.84375","0.84375","0.80859375","0.625","0.9921875","0.8359375","0.6796875","0.9921875","0.96875","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.84375","0.84375","0.84375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"767","0.54296875","0.1328125","0.953125","0.1015625","0.1015625","0.1015625","0.08203125","0.0625","0.1015625","0.1328125","0.1015625","0.1640625","0.1015625","0.1015625","0.1015625","0.8359375","0.8359375","0.8359375","0.71875","0.53125","0.90625","0.80078125","0.6328125","0.96875","0.953125","0.9140625","0.9921875","0.890625","0.890625","0.890625","0.8046875","0.8046875","0.8046875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875","0.8203125","0.8203125","0.8203125","0.8984375","0.8984375","0.8984375","0.984375","0.984375","0.984375","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375"
"768","0.51953125","0.109375","0.9296875","0.109375","0.1015625","0.1171875","0.125","0.1171875","0.1328125","0.12890625","0.1171875","0.140625","0.1171875","0.1171875","0.1171875","0.8046875","0.8046875","0.8046875","0.73046875","0.5859375","0.875","0.78125","0.640625","0.921875","0.921875","0.9140625","0.9296875","0.9296875","0.9296875","0.9296875","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"769","0.5078125","0.109375","0.90625","0.09375","0.09375","0.09375","0.13671875","0.09375","0.1796875","0.125","0.09375","0.15625","0.09375","0.09375","0.09375","0.8203125","0.8203125","0.8203125","0.75","0.5703125","0.9296875","0.83984375","0.7109375","0.96875","0.9453125","0.9296875","0.9609375","0.8828125","0.8828125","0.8828125","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.8515625","0.8515625","0.8515625","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875"
"770","0.515625","0.1328125","0.8984375","0.109375","0.09375","0.125","0.11328125","0.1015625","0.125","0.12890625","0.125","0.1328125","0.125","0.125","0.125","0.7890625","0.7890625","0.7890625","0.70703125","0.4921875","0.921875","0.73046875","0.546875","0.9140625","0.890625","0.84375","0.9375","0.9140625","0.9140625","0.9140625","0.765625","0.765625","0.765625","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.75","0.75","0.75","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875"
"771","0.49609375","0.109375","0.8828125","0.09765625","0.0859375","0.109375","0.140625","0.109375","0.171875","0.11328125","0.109375","0.1171875","0.109375","0.109375","0.109375","0.8515625","0.8515625","0.8515625","0.70703125","0.53125","0.8828125","0.796875","0.640625","0.953125","0.88671875","0.8125","0.9609375","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125"
"772","0.52734375","0.09375","0.9609375","0.09375","0.0703125","0.1171875","0.12109375","0.0703125","0.171875","0.08203125","0.0703125","0.09375","0.0703125","0.0703125","0.0703125","0.8515625","0.8515625","0.8515625","0.81640625","0.671875","0.9609375","0.84765625","0.703125","0.9921875","0.95703125","0.953125","0.9609375","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.890625","0.890625","0.890625","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"773","0.5390625","0.0859375","0.9921875","0.07421875","0.046875","0.1015625","0.11328125","0.1015625","0.125","0.1015625","0.1015625","0.1015625","0.1015625","0.1015625","0.1015625","0.875","0.875","0.875","0.81640625","0.65625","0.9765625","0.828125","0.6640625","0.9921875","0.96875","0.9453125","0.9921875","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","1","1","1"
"774","0.5234375","0.1171875","0.9296875","0.125","0.1171875","0.1328125","0.13671875","0.1171875","0.15625","0.12890625","0.1171875","0.140625","0.1171875","0.1171875","0.1171875","0.8359375","0.8359375","0.8359375","0.79296875","0.6328125","0.953125","0.80078125","0.625","0.9765625","0.953125","0.921875","0.984375","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875"
"775","0.48828125","0.109375","0.8671875","0.1015625","0.09375","0.109375","0.1328125","0.109375","0.15625","0.125","0.109375","0.140625","0.109375","0.109375","0.109375","0.84375","0.84375","0.84375","0.7421875","0.625","0.859375","0.78515625","0.6328125","0.9375","0.8671875","0.828125","0.90625","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.8359375","0.8359375","0.8359375","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875"
"776","0.53515625","0.15625","0.9140625","0.08984375","0.0859375","0.09375","0.1796875","0.09375","0.265625","0.15234375","0.09375","0.2109375","0.09375","0.09375","0.09375","0.8359375","0.8359375","0.8359375","0.76953125","0.609375","0.9296875","0.8203125","0.6640625","0.9765625","0.91796875","0.8671875","0.96875","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.8515625","0.8515625","0.8515625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"777","0.52734375","0.09375","0.9609375","0.09765625","0.09375","0.1015625","0.09375","0.09375","0.09375","0.09765625","0.09375","0.1015625","0.09375","0.09375","0.09375","0.8515625","0.8515625","0.8515625","0.75","0.5390625","0.9609375","0.76171875","0.546875","0.9765625","0.93359375","0.875","0.9921875","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","1","1","1","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","0.9296875","0.9296875","0.9296875","1","1","1"
"778","0.53515625","0.1015625","0.96875","0.11328125","0.109375","0.1171875","0.11328125","0.109375","0.1171875","0.12109375","0.1171875","0.125","0.1171875","0.1171875","0.1171875","0.875","0.875","0.875","0.8125","0.6640625","0.9609375","0.86328125","0.75","0.9765625","0.96484375","0.9375","0.9921875","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","1","1","1"
"779","0.52734375","0.0859375","0.96875","0.1015625","0.09375","0.109375","0.125","0.09375","0.15625","0.1171875","0.09375","0.140625","0.09375","0.09375","0.09375","0.8359375","0.8359375","0.8359375","0.8046875","0.6484375","0.9609375","0.8671875","0.7421875","0.9921875","0.95703125","0.9296875","0.984375","0.9609375","0.9609375","0.9609375","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","1","1","1"
"780","0.5546875","0.125","0.984375","0.109375","0.1015625","0.1171875","0.14453125","0.1171875","0.171875","0.14453125","0.1171875","0.171875","0.1171875","0.1171875","0.1171875","0.8828125","0.8828125","0.8828125","0.83203125","0.6875","0.9765625","0.80859375","0.6484375","0.96875","0.95703125","0.9296875","0.984375","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","1","1","1","0.9609375","0.9609375","0.9609375","0.78125","0.78125","0.78125","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","1","1","1"
"781","0.5546875","0.1171875","0.9921875","0.0859375","0.0859375","0.0859375","0.125","0.0859375","0.1640625","0.1328125","0.0859375","0.1796875","0.0859375","0.0859375","0.0859375","0.828125","0.828125","0.828125","0.83984375","0.6796875","1","0.89453125","0.796875","0.9921875","0.97265625","0.9609375","0.984375","0.9921875","0.9921875","0.9921875","0.8828125","0.8828125","0.8828125","0.953125","0.953125","0.953125","1","1","1","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","1","1","1"
"782","0.50390625","0.078125","0.9296875","0.1015625","0.1015625","0.1015625","0.14453125","0.1015625","0.1875","0.1015625","0.1015625","0.1015625","0.1015625","0.1015625","0.1015625","0.828125","0.828125","0.828125","0.75","0.53125","0.96875","0.8046875","0.65625","0.953125","0.92578125","0.875","0.9765625","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.8359375","0.8359375","0.8359375","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9921875","0.9921875","0.9921875"
"783","0.5546875","0.125","0.984375","0.10546875","0.09375","0.1171875","0.1484375","0.09375","0.203125","0.125","0.09375","0.15625","0.09375","0.09375","0.09375","0.875","0.875","0.875","0.76171875","0.578125","0.9453125","0.796875","0.6171875","0.9765625","0.9453125","0.890625","1","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.9921875","0.9921875","0.9921875"
"784","0.546875","0.1015625","0.9921875","0.1015625","0.1015625","0.1015625","0.1171875","0.1015625","0.1328125","0.1171875","0.1015625","0.1328125","0.109375","0.109375","0.109375","0.84375","0.84375","0.84375","0.8125","0.640625","0.984375","0.8359375","0.6796875","0.9921875","0.93359375","0.875","0.9921875","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","1","1","1","0.9765625","0.9765625","0.9765625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","1","1","1"
"785","0.4921875","0.140625","0.84375","0.12109375","0.1015625","0.140625","0.16796875","0.140625","0.1953125","0.1484375","0.140625","0.15625","0.140625","0.140625","0.140625","0.8515625","0.8515625","0.8515625","0.7265625","0.5546875","0.8984375","0.8046875","0.640625","0.96875","0.85546875","0.75","0.9609375","0.921875","0.921875","0.921875","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.8671875","0.8671875","0.8671875","0.8359375","0.8359375","0.8359375","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375"
"786","0.5390625","0.1015625","0.9765625","0.09765625","0.09375","0.1015625","0.1328125","0.1015625","0.1640625","0.10546875","0.1015625","0.109375","0.1015625","0.1015625","0.1015625","0.8671875","0.8671875","0.8671875","0.734375","0.515625","0.953125","0.8359375","0.6953125","0.9765625","0.953125","0.9296875","0.9765625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875"
"787","0.53515625","0.1171875","0.953125","0.1015625","0.1015625","0.1015625","0.1328125","0.1015625","0.1640625","0.125","0.1015625","0.1484375","0.1015625","0.1015625","0.1015625","0.8671875","0.8671875","0.8671875","0.74609375","0.5625","0.9296875","0.84375","0.7109375","0.9765625","0.9375","0.9140625","0.9609375","0.953125","0.953125","0.953125","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.84375","0.84375","0.84375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.90625","0.90625","0.90625","0.9765625","0.9765625","0.9765625"
"788","0.5234375","0.109375","0.9375","0.09765625","0.09375","0.1015625","0.16796875","0.1015625","0.234375","0.125","0.1015625","0.1484375","0.1015625","0.1015625","0.1015625","0.828125","0.828125","0.828125","0.7265625","0.5859375","0.8671875","0.765625","0.5859375","0.9453125","0.8984375","0.8515625","0.9453125","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.8359375","0.8359375","0.8359375","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.984375","0.984375","0.984375"
"789","0.53125","0.1171875","0.9453125","0.1015625","0.1015625","0.1015625","0.15625","0.1015625","0.2109375","0.12890625","0.1015625","0.15625","0.1015625","0.1015625","0.1015625","0.8828125","0.8828125","0.8828125","0.796875","0.65625","0.9375","0.80859375","0.6484375","0.96875","0.90234375","0.8515625","0.953125","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625"
"790","0.5546875","0.1328125","0.9765625","0.09765625","0.0859375","0.109375","0.11328125","0.109375","0.1171875","0.12890625","0.109375","0.1484375","0.109375","0.109375","0.109375","0.8828125","0.8828125","0.8828125","0.74609375","0.5390625","0.953125","0.84765625","0.703125","0.9921875","0.9609375","0.953125","0.96875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.8359375","0.8359375","0.8359375","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625"
"791","0.54296875","0.09375","0.9921875","0.09765625","0.09375","0.1015625","0.11328125","0.1015625","0.125","0.12109375","0.1015625","0.140625","0.1015625","0.1015625","0.1015625","0.890625","0.890625","0.890625","0.828125","0.6875","0.96875","0.8203125","0.6640625","0.9765625","0.9609375","0.921875","1","0.9609375","0.9609375","0.9609375","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","1","1","1","0.890625","0.890625","0.890625","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","1","1","1"
"792","0.55078125","0.1015625","1","0.1015625","0.1015625","0.1015625","0.1484375","0.1015625","0.1953125","0.140625","0.1015625","0.1796875","0.1015625","0.1015625","0.1015625","0.8984375","0.8984375","0.8984375","0.8671875","0.734375","1","0.91015625","0.8359375","0.984375","0.98828125","0.9765625","1","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","1","1","1","1","1","1","1","1","1","1","1","1","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1"
"793","0.53515625","0.0859375","0.984375","0.11328125","0.1015625","0.125","0.1484375","0.1015625","0.1953125","0.1015625","0.1015625","0.1015625","0.1015625","0.1015625","0.1015625","0.8828125","0.8828125","0.8828125","0.84375","0.6953125","0.9921875","0.87109375","0.7421875","1","0.984375","0.96875","1","1","1","1","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","1","1","1","1","1","1","1","1","1","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","1","1","1"
"794","0.51953125","0.1484375","0.890625","0.09375","0.0859375","0.1015625","0.15625","0.1015625","0.2109375","0.1328125","0.1015625","0.1640625","0.1015625","0.1015625","0.1015625","0.8515625","0.8515625","0.8515625","0.76171875","0.625","0.8984375","0.81640625","0.6953125","0.9375","0.87109375","0.8125","0.9296875","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.8125","0.8125","0.8125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125"
"795","0.53515625","0.1015625","0.96875","0.08984375","0.0859375","0.09375","0.0859375","0.0859375","0.0859375","0.09765625","0.0859375","0.109375","0.0859375","0.0859375","0.0859375","0.828125","0.828125","0.828125","0.76953125","0.546875","0.9921875","0.85546875","0.7109375","1","0.953125","0.921875","0.984375","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","1","1","1","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","1","1","1"
"796","0.546875","0.1171875","0.9765625","0.11328125","0.1015625","0.125","0.14453125","0.125","0.1640625","0.1328125","0.125","0.140625","0.125","0.125","0.125","0.8984375","0.8984375","0.8984375","0.81640625","0.671875","0.9609375","0.875","0.78125","0.96875","0.953125","0.9296875","0.9765625","0.9609375","0.9609375","0.9609375","0.8984375","0.8984375","0.8984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9140625","0.9140625","0.9140625","0.9765625","0.9765625","0.9765625","1","1","1","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"797","0.55078125","0.125","0.9765625","0.10546875","0.09375","0.1171875","0.109375","0.1015625","0.1171875","0.14453125","0.1171875","0.171875","0.1171875","0.1171875","0.1171875","0.8515625","0.8515625","0.8515625","0.78515625","0.6015625","0.96875","0.84765625","0.703125","0.9921875","0.9609375","0.9453125","0.9765625","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","1","1","1","0.9921875","0.9921875","0.9921875","0.8671875","0.8671875","0.8671875","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1"
"798","0.53515625","0.109375","0.9609375","0.08984375","0.0703125","0.109375","0.1328125","0.0703125","0.1953125","0.10546875","0.0703125","0.140625","0.0703125","0.0703125","0.0703125","0.8671875","0.8671875","0.8671875","0.765625","0.59375","0.9375","0.8515625","0.71875","0.984375","0.92578125","0.8828125","0.96875","0.9375","0.9375","0.9375","0.8671875","0.8671875","0.8671875","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375"
"799","0.50390625","0.1328125","0.875","0.10546875","0.0859375","0.125","0.1875","0.125","0.25","0.14453125","0.125","0.1640625","0.1171875","0.1171875","0.1171875","0.8203125","0.8203125","0.8203125","0.7421875","0.5546875","0.9296875","0.7890625","0.65625","0.921875","0.90625","0.8671875","0.9453125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.8984375","0.8984375","0.8984375","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875"
"800","0.49609375","0.125","0.8671875","0.08984375","0.0859375","0.09375","0.16796875","0.09375","0.2421875","0.140625","0.09375","0.1875","0.09375","0.09375","0.09375","0.78125","0.78125","0.78125","0.7265625","0.578125","0.875","0.7890625","0.6796875","0.8984375","0.8203125","0.734375","0.90625","0.7890625","0.7890625","0.7890625","0.7734375","0.7734375","0.7734375","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.7734375","0.7734375","0.7734375","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.890625","0.890625","0.890625","0.8984375","0.8984375","0.8984375"
"801","0.484375","0.109375","0.859375","0.08984375","0.0703125","0.109375","0.1875","0.109375","0.265625","0.12890625","0.109375","0.1484375","0.109375","0.109375","0.109375","0.7734375","0.7734375","0.7734375","0.74609375","0.6171875","0.875","0.765625","0.625","0.90625","0.85546875","0.78125","0.9296875","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.71875","0.71875","0.71875","0.84375","0.84375","0.84375","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.96875","0.96875","0.96875"
"802","0.5625","0.125","1","0.0625","0.0625","0.0625","0.09375","0.0625","0.125","0.15625","0.0625","0.25","0.0625","0.0625","0.0625","0.75","0.75","0.75","0.75","0.5625","0.9375","0.90625","0.8125","1","0.90625","0.8125","1","1","1","1","0.75","0.75","0.75","0.8125","0.8125","0.8125","1","1","1","1","1","1","1","1","1","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.8125","0.8125","0.8125","1","1","1"
"813","0.52734375","0.1171875","0.9375","0.11328125","0.078125","0.1484375","0.109375","0.078125","0.140625","0.1015625","0.078125","0.125","0.078125","0.078125","0.078125","0.6640625","0.6640625","0.6640625","0.75390625","0.5546875","0.953125","0.85546875","0.75","0.9609375","0.92578125","0.859375","0.9921875","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9765625","0.9765625","0.9765625","1","1","1"
"814","0.55078125","0.15625","0.9453125","0.09375","0.0703125","0.1171875","0.1171875","0.0703125","0.1640625","0.1171875","0.0703125","0.1640625","0.09375","0.09375","0.09375","0.703125","0.703125","0.703125","0.71875","0.515625","0.921875","0.8203125","0.703125","0.9375","0.9140625","0.8515625","0.9765625","0.8359375","0.8359375","0.8359375","0.8984375","0.8984375","0.8984375","0.8359375","0.8359375","0.8359375","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.8828125","0.8828125","0.8828125","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125"
"815","0.53515625","0.1484375","0.921875","0.09375","0.078125","0.109375","0.16015625","0.109375","0.2109375","0.13671875","0.109375","0.1640625","0.1171875","0.1171875","0.1171875","0.6875","0.6875","0.6875","0.7109375","0.5234375","0.8984375","0.78515625","0.640625","0.9296875","0.87109375","0.78125","0.9609375","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.8203125","0.8203125","0.8203125","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.8515625","0.8515625","0.8515625","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375"
"816","0.515625","0.1171875","0.9140625","0.08203125","0.0703125","0.09375","0.1015625","0.0703125","0.1328125","0.09375","0.0703125","0.1171875","0.109375","0.109375","0.109375","0.5859375","0.5859375","0.5859375","0.66015625","0.453125","0.8671875","0.80078125","0.65625","0.9453125","0.85546875","0.75","0.9609375","0.84375","0.84375","0.84375","0.8515625","0.8515625","0.8515625","0.8125","0.8125","0.8125","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.8671875","0.8671875","0.8671875","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"817","0.46875","0.046875","0.890625","0.08984375","0.0703125","0.109375","0.09765625","0.0859375","0.109375","0.09375","0.078125","0.109375","0.1015625","0.1015625","0.1015625","0.6015625","0.6015625","0.6015625","0.6796875","0.5234375","0.8359375","0.76953125","0.65625","0.8828125","0.8515625","0.7265625","0.9765625","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625"
"818","0.52734375","0.140625","0.9140625","0.12890625","0.1015625","0.15625","0.15234375","0.1015625","0.203125","0.12890625","0.1015625","0.15625","0.09375","0.09375","0.09375","0.6875","0.6875","0.6875","0.72265625","0.53125","0.9140625","0.83203125","0.7578125","0.90625","0.89453125","0.84375","0.9453125","0.796875","0.796875","0.796875","0.9296875","0.9296875","0.9296875","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"819","0.54296875","0.1328125","0.953125","0.10546875","0.0703125","0.140625","0.125","0.0703125","0.1796875","0.1015625","0.0703125","0.1328125","0.1328125","0.1328125","0.1328125","0.703125","0.703125","0.703125","0.7578125","0.59375","0.921875","0.78515625","0.6796875","0.890625","0.890625","0.8203125","0.9609375","0.8671875","0.8671875","0.8671875","0.953125","0.953125","0.953125","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"820","0.515625","0.15625","0.875","0.0703125","0.0703125","0.0703125","0.140625","0.0703125","0.2109375","0.1171875","0.0703125","0.1640625","0.125","0.125","0.125","0.6484375","0.6484375","0.6484375","0.71484375","0.5390625","0.890625","0.80859375","0.703125","0.9140625","0.90234375","0.8515625","0.953125","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.828125","0.828125","0.828125","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125"
"821","0.50390625","0.109375","0.8984375","0.0859375","0.0546875","0.1171875","0.08984375","0.0546875","0.125","0.08984375","0.0546875","0.125","0.0859375","0.0859375","0.0859375","0.6484375","0.6484375","0.6484375","0.703125","0.5390625","0.8671875","0.8203125","0.703125","0.9375","0.84375","0.75","0.9375","0.75","0.75","0.75","0.859375","0.859375","0.859375","0.8203125","0.8203125","0.8203125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.828125","0.828125","0.828125","0.8046875","0.8046875","0.8046875","0.9140625","0.9140625","0.9140625","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375"
"822","0.484375","0.1015625","0.8671875","0.109375","0.1015625","0.1171875","0.11328125","0.109375","0.1171875","0.11328125","0.109375","0.1171875","0.1015625","0.1015625","0.1015625","0.609375","0.609375","0.609375","0.671875","0.515625","0.828125","0.734375","0.5859375","0.8828125","0.8359375","0.7578125","0.9140625","0.7421875","0.7421875","0.7421875","0.75","0.75","0.75","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.875","0.875","0.875","0.796875","0.796875","0.796875","0.7890625","0.7890625","0.7890625","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875"
"823","0.51171875","0.125","0.8984375","0.09375","0.0625","0.125","0.09765625","0.0625","0.1328125","0.09765625","0.0625","0.1328125","0.125","0.125","0.125","0.6328125","0.6328125","0.6328125","0.6796875","0.4921875","0.8671875","0.80859375","0.703125","0.9140625","0.87109375","0.8125","0.9296875","0.7890625","0.7890625","0.7890625","0.890625","0.890625","0.890625","0.84375","0.84375","0.84375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"824","0.4921875","0.0703125","0.9140625","0.125","0.1171875","0.1328125","0.12109375","0.1171875","0.125","0.09375","0.0703125","0.1171875","0.09375","0.09375","0.09375","0.59375","0.59375","0.59375","0.62109375","0.4453125","0.796875","0.78515625","0.671875","0.8984375","0.828125","0.7578125","0.8984375","0.75","0.75","0.75","0.90625","0.90625","0.90625","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.875","0.875","0.875","0.84375","0.84375","0.84375","0.8828125","0.8828125","0.8828125","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375"
"825","0.50390625","0.078125","0.9296875","0.109375","0.0859375","0.1328125","0.1015625","0.0859375","0.1171875","0.08203125","0.078125","0.0859375","0.109375","0.109375","0.109375","0.5859375","0.5859375","0.5859375","0.70703125","0.5625","0.8515625","0.796875","0.6796875","0.9140625","0.859375","0.7890625","0.9296875","0.8046875","0.8046875","0.8046875","0.8828125","0.8828125","0.8828125","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.890625","0.890625","0.890625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875"
"826","0.5078125","0.1328125","0.8828125","0.1015625","0.0859375","0.1171875","0.13671875","0.1171875","0.15625","0.140625","0.1171875","0.1640625","0.0703125","0.0703125","0.0703125","0.5859375","0.5859375","0.5859375","0.66015625","0.4296875","0.890625","0.78515625","0.671875","0.8984375","0.84375","0.7734375","0.9140625","0.7421875","0.7421875","0.7421875","0.8359375","0.8359375","0.8359375","0.828125","0.828125","0.828125","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.84375","0.84375","0.84375","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"827","0.51171875","0.1328125","0.890625","0.09765625","0.09375","0.1015625","0.12890625","0.09375","0.1640625","0.1171875","0.09375","0.140625","0.09375","0.09375","0.09375","0.6484375","0.6484375","0.6484375","0.73828125","0.5703125","0.90625","0.78515625","0.6875","0.8828125","0.87109375","0.8203125","0.921875","0.8671875","0.8671875","0.8671875","0.875","0.875","0.875","0.8125","0.8125","0.8125","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"828","0.5","0.125","0.875","0.0703125","0.0625","0.078125","0.10546875","0.0625","0.1484375","0.09375","0.0625","0.125","0.0703125","0.0703125","0.0703125","0.6875","0.6875","0.6875","0.6953125","0.5703125","0.8203125","0.80078125","0.75","0.8515625","0.8671875","0.8203125","0.9140625","0.78125","0.78125","0.78125","0.828125","0.828125","0.828125","0.796875","0.796875","0.796875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9140625","0.9140625","0.9140625","0.8203125","0.8203125","0.8203125","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625","0.9140625"
"829","0.4765625","0.0703125","0.8828125","0.08203125","0.0703125","0.09375","0.1015625","0.0703125","0.1328125","0.07421875","0.0703125","0.078125","0.109375","0.109375","0.109375","0.59375","0.59375","0.59375","0.6875","0.53125","0.84375","0.76953125","0.65625","0.8828125","0.828125","0.71875","0.9375","0.78125","0.78125","0.78125","0.859375","0.859375","0.859375","0.828125","0.828125","0.828125","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.8203125","0.8203125","0.8203125","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625"
"830","0.50390625","0.1171875","0.890625","0.1171875","0.0859375","0.1484375","0.12890625","0.0859375","0.171875","0.109375","0.0859375","0.1328125","0.1015625","0.1015625","0.1015625","0.5625","0.5625","0.5625","0.71484375","0.53125","0.8984375","0.77734375","0.6640625","0.890625","0.8828125","0.8359375","0.9296875","0.78125","0.78125","0.78125","0.8984375","0.8984375","0.8984375","0.8125","0.8125","0.8125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375"
"831","0.50390625","0.140625","0.8671875","0.109375","0.109375","0.109375","0.15625","0.109375","0.203125","0.1328125","0.109375","0.15625","0.078125","0.078125","0.078125","0.6484375","0.6484375","0.6484375","0.7265625","0.609375","0.84375","0.8125","0.7265625","0.8984375","0.82421875","0.734375","0.9140625","0.8125","0.8125","0.8125","0.890625","0.890625","0.890625","0.859375","0.859375","0.859375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.8359375","0.8359375","0.8359375","0.8203125","0.8203125","0.8203125","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"832","0.49609375","0.078125","0.9140625","0.1015625","0.09375","0.109375","0.109375","0.09375","0.125","0.09375","0.09375","0.09375","0.1171875","0.1171875","0.1171875","0.625","0.625","0.625","0.71484375","0.5234375","0.90625","0.85546875","0.765625","0.9453125","0.87109375","0.7890625","0.953125","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.8046875","0.8046875","0.8046875","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.8984375","0.8984375","0.8984375","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625"
"833","0.48828125","0.0703125","0.90625","0.09765625","0.0859375","0.109375","0.10546875","0.1015625","0.109375","0.09375","0.078125","0.109375","0.09375","0.09375","0.09375","0.6328125","0.6328125","0.6328125","0.75","0.5859375","0.9140625","0.8125","0.6875","0.9375","0.91796875","0.8671875","0.96875","0.7890625","0.7890625","0.7890625","0.890625","0.890625","0.890625","0.8359375","0.8359375","0.8359375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.859375","0.859375","0.859375","0.8671875","0.8671875","0.8671875","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"834","0.52734375","0.1328125","0.921875","0.11328125","0.1015625","0.125","0.15234375","0.125","0.1796875","0.12890625","0.125","0.1328125","0.0703125","0.0703125","0.0703125","0.6953125","0.6953125","0.6953125","0.7578125","0.6171875","0.8984375","0.8203125","0.734375","0.90625","0.890625","0.84375","0.9375","0.8828125","0.8828125","0.8828125","0.8671875","0.8671875","0.8671875","0.84375","0.84375","0.84375","0.9609375","0.9609375","0.9609375","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.8828125","0.8828125","0.8828125","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375"
"835","0.5078125","0.1015625","0.9140625","0.08984375","0.078125","0.1015625","0.11328125","0.078125","0.1484375","0.1015625","0.078125","0.125","0.0703125","0.0703125","0.0703125","0.609375","0.609375","0.609375","0.70703125","0.5078125","0.90625","0.859375","0.765625","0.953125","0.88671875","0.8203125","0.953125","0.796875","0.796875","0.796875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125"
"836","0.52734375","0.1171875","0.9375","0.11328125","0.109375","0.1171875","0.1328125","0.109375","0.15625","0.12890625","0.109375","0.1484375","0.1015625","0.1015625","0.1015625","0.6640625","0.6640625","0.6640625","0.7265625","0.53125","0.921875","0.82421875","0.734375","0.9140625","0.89453125","0.8515625","0.9375","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.8203125","0.8203125","0.8203125","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.890625","0.890625","0.890625","0.890625","0.890625","0.890625","0.9453125","0.9453125","0.9453125","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"837","0.49609375","0.09375","0.8984375","0.09765625","0.0703125","0.125","0.09375","0.0703125","0.1171875","0.0859375","0.0703125","0.1015625","0.0859375","0.0859375","0.0859375","0.6640625","0.6640625","0.6640625","0.7578125","0.6328125","0.8828125","0.8203125","0.7421875","0.8984375","0.89453125","0.8125","0.9765625","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.8046875","0.8046875","0.8046875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.828125","0.828125","0.828125","0.859375","0.859375","0.859375","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875"
"838","0.5390625","0.140625","0.9375","0.16015625","0.140625","0.1796875","0.16015625","0.140625","0.1796875","0.14453125","0.140625","0.1484375","0.1328125","0.1328125","0.1328125","0.6875","0.6875","0.6875","0.76171875","0.609375","0.9140625","0.8203125","0.71875","0.921875","0.91796875","0.84375","0.9921875","0.828125","0.828125","0.828125","0.8984375","0.8984375","0.8984375","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"839","0.51953125","0.125","0.9140625","0.125","0.109375","0.140625","0.13671875","0.109375","0.1640625","0.12890625","0.109375","0.1484375","0.0859375","0.0859375","0.0859375","0.671875","0.671875","0.671875","0.73828125","0.5859375","0.890625","0.83984375","0.75","0.9296875","0.91015625","0.8359375","0.984375","0.8203125","0.8203125","0.8203125","0.859375","0.859375","0.859375","0.859375","0.859375","0.859375","0.9375","0.9375","0.9375","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.859375","0.859375","0.859375","0.890625","0.890625","0.890625","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875"
"840","0.4765625","0.0625","0.890625","0.08203125","0.0703125","0.09375","0.07421875","0.0703125","0.078125","0.0703125","0.0703125","0.0703125","0.09375","0.09375","0.09375","0.6015625","0.6015625","0.6015625","0.65625","0.4453125","0.8671875","0.77734375","0.6640625","0.890625","0.859375","0.796875","0.921875","0.765625","0.765625","0.765625","0.875","0.875","0.875","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.9296875","0.9296875","0.9296875","0.890625","0.890625","0.890625","0.8671875","0.8671875","0.8671875","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375"
"841","0.53125","0.1484375","0.9140625","0.140625","0.1171875","0.1640625","0.15234375","0.1171875","0.1875","0.140625","0.1171875","0.1640625","0.109375","0.109375","0.109375","0.6640625","0.6640625","0.6640625","0.71875","0.5390625","0.8984375","0.84375","0.75","0.9375","0.90625","0.859375","0.953125","0.84375","0.84375","0.84375","0.9296875","0.9296875","0.9296875","0.84375","0.84375","0.84375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875"
"842","0.47265625","0.1015625","0.84375","0.09765625","0.09375","0.1015625","0.12109375","0.09375","0.1484375","0.1015625","0.09375","0.109375","0.09375","0.09375","0.09375","0.609375","0.609375","0.609375","0.6484375","0.4375","0.859375","0.73046875","0.609375","0.8515625","0.8359375","0.7578125","0.9140625","0.734375","0.734375","0.734375","0.7578125","0.7578125","0.7578125","0.7578125","0.7578125","0.7578125","0.875","0.875","0.875","0.90625","0.90625","0.90625","0.8828125","0.8828125","0.8828125","0.7578125","0.7578125","0.7578125","0.78125","0.78125","0.78125","0.8515625","0.8515625","0.8515625","0.921875","0.921875","0.921875","0.921875","0.921875","0.921875"
"843","0.4921875","0.1015625","0.8828125","0.08203125","0.0703125","0.09375","0.12890625","0.09375","0.1640625","0.10546875","0.09375","0.1171875","0.1171875","0.1171875","0.1171875","0.5859375","0.5859375","0.5859375","0.67578125","0.46875","0.8828125","0.7890625","0.6953125","0.8828125","0.86328125","0.765625","0.9609375","0.8359375","0.8359375","0.8359375","0.84375","0.84375","0.84375","0.7734375","0.7734375","0.7734375","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.9375","0.9375","0.9375","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.890625","0.890625","0.890625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125"
"844","0.5078125","0.15625","0.859375","0.125","0.125","0.125","0.15625","0.125","0.1875","0.1484375","0.125","0.171875","0.03125","0.03125","0.03125","0.6015625","0.6015625","0.6015625","0.703125","0.5390625","0.8671875","0.84765625","0.765625","0.9296875","0.828125","0.75","0.90625","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.8359375","0.8359375","0.8359375","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.9375","0.9375","0.9375","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125"
"845","0.5390625","0.1640625","0.9140625","0.08203125","0.0625","0.1015625","0.125","0.0625","0.1875","0.12109375","0.0625","0.1796875","0.171875","0.171875","0.171875","0.578125","0.578125","0.578125","0.6640625","0.4296875","0.8984375","0.8046875","0.71875","0.890625","0.8515625","0.765625","0.9375","0.8515625","0.8515625","0.8515625","0.8046875","0.8046875","0.8046875","0.8359375","0.8359375","0.8359375","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.8515625","0.8515625","0.8515625","0.875","0.875","0.875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.96875","0.96875","0.96875"
"846","0.51171875","0.1171875","0.90625","0.09375","0.09375","0.09375","0.125","0.09375","0.15625","0.10546875","0.09375","0.1171875","0.109375","0.109375","0.109375","0.625","0.625","0.625","0.6328125","0.4296875","0.8359375","0.7421875","0.59375","0.890625","0.859375","0.7578125","0.9609375","0.78125","0.78125","0.78125","0.8515625","0.8515625","0.8515625","0.78125","0.78125","0.78125","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.8515625","0.8515625","0.8515625","0.8203125","0.8203125","0.8203125","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"847","0.46484375","0.03125","0.8984375","0.1171875","0.1171875","0.1171875","0.08984375","0.0625","0.1171875","0.078125","0.0390625","0.1171875","0.0859375","0.0859375","0.0859375","0.5859375","0.5859375","0.5859375","0.703125","0.515625","0.890625","0.80859375","0.703125","0.9140625","0.87890625","0.796875","0.9609375","0.8125","0.8125","0.8125","0.875","0.875","0.875","0.78125","0.78125","0.78125","0.9765625","0.9765625","0.9765625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.8515625","0.90625","0.90625","0.90625","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"848","0.5234375","0.140625","0.90625","0.07421875","0.0546875","0.09375","0.11328125","0.0546875","0.171875","0.109375","0.0546875","0.1640625","0.109375","0.109375","0.109375","0.6484375","0.6484375","0.6484375","0.69921875","0.5078125","0.890625","0.79296875","0.6953125","0.890625","0.87109375","0.8046875","0.9375","0.8125","0.8125","0.8125","0.8515625","0.8515625","0.8515625","0.8125","0.8125","0.8125","0.90625","0.90625","0.90625","0.9296875","0.9296875","0.9296875","0.9375","0.9375","0.9375","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.8984375","0.8984375","0.8984375","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375"
"849","0.5390625","0.1328125","0.9453125","0.1015625","0.09375","0.109375","0.125","0.09375","0.15625","0.1171875","0.09375","0.140625","0.0859375","0.0859375","0.0859375","0.6015625","0.6015625","0.6015625","0.7109375","0.53125","0.890625","0.84375","0.7734375","0.9140625","0.8828125","0.8125","0.953125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.8828125","0.84375","0.84375","0.84375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.875","0.875","0.875","0.8671875","0.8671875","0.8671875","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"850","0.4921875","0.078125","0.90625","0.109375","0.09375","0.125","0.1015625","0.09375","0.109375","0.09765625","0.09375","0.1015625","0.046875","0.046875","0.046875","0.5390625","0.5390625","0.5390625","0.67578125","0.4765625","0.875","0.80859375","0.6875","0.9296875","0.8515625","0.78125","0.921875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8671875","0.8359375","0.8359375","0.8359375","0.9140625","0.9140625","0.9140625","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.8515625","0.8515625","0.8515625","0.828125","0.828125","0.828125","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125"
"851","0.51953125","0.1484375","0.890625","0.08203125","0.0703125","0.09375","0.125","0.0703125","0.1796875","0.11328125","0.0703125","0.15625","0.140625","0.140625","0.140625","0.6328125","0.6328125","0.6328125","0.6953125","0.5390625","0.8515625","0.796875","0.703125","0.890625","0.87109375","0.8046875","0.9375","0.8125","0.8125","0.8125","0.8125","0.8125","0.8125","0.8046875","0.8046875","0.8046875","0.9140625","0.9140625","0.9140625","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.8671875","0.8671875","0.8671875","0.859375","0.859375","0.859375","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125"
"852","0.53125","0.1171875","0.9453125","0.12890625","0.109375","0.1484375","0.12109375","0.109375","0.1328125","0.1171875","0.109375","0.125","0.109375","0.109375","0.109375","0.640625","0.640625","0.640625","0.80859375","0.6875","0.9296875","0.91015625","0.84375","0.9765625","0.91796875","0.875","0.9609375","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.890625","0.890625","0.890625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"853","0.51171875","0.09375","0.9296875","0.10546875","0.078125","0.1328125","0.08984375","0.078125","0.1015625","0.11328125","0.078125","0.1484375","0.078125","0.078125","0.078125","0.6484375","0.6484375","0.6484375","0.77734375","0.6171875","0.9375","0.8671875","0.7890625","0.9453125","0.9453125","0.90625","0.984375","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375"
"854","0.55078125","0.1171875","0.984375","0.20703125","0.1484375","0.265625","0.15625","0.1484375","0.1640625","0.1484375","0.1484375","0.1484375","0.09375","0.09375","0.09375","0.71875","0.71875","0.71875","0.81640625","0.671875","0.9609375","0.8671875","0.7421875","0.9921875","0.9453125","0.90625","0.984375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"855","0.54296875","0.109375","0.9765625","0.1171875","0.1015625","0.1328125","0.109375","0.1015625","0.1171875","0.10546875","0.1015625","0.109375","0.1328125","0.1328125","0.1328125","0.65625","0.65625","0.65625","0.8125","0.65625","0.96875","0.88671875","0.796875","0.9765625","0.9765625","0.96875","0.984375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"856","0.54296875","0.1328125","0.953125","0.125","0.1015625","0.1484375","0.125","0.1015625","0.1484375","0.12109375","0.1015625","0.140625","0.1171875","0.1171875","0.1171875","0.6796875","0.6796875","0.6796875","0.70703125","0.484375","0.9296875","0.82421875","0.6875","0.9609375","0.921875","0.8671875","0.9765625","0.828125","0.828125","0.828125","0.9453125","0.9453125","0.9453125","0.8828125","0.8828125","0.8828125","0.984375","0.984375","0.984375","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"857","0.51953125","0.109375","0.9296875","0.12109375","0.1171875","0.125","0.1171875","0.1171875","0.1171875","0.11328125","0.109375","0.1171875","0.09375","0.09375","0.09375","0.6484375","0.6484375","0.6484375","0.734375","0.5546875","0.9140625","0.85546875","0.78125","0.9296875","0.8828125","0.8359375","0.9296875","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.796875","0.796875","0.796875","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.9453125","0.875","0.875","0.875","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"858","0.51171875","0.109375","0.9140625","0.12890625","0.09375","0.1640625","0.12890625","0.09375","0.1640625","0.10546875","0.09375","0.1171875","0.109375","0.109375","0.109375","0.6640625","0.6640625","0.6640625","0.7578125","0.5546875","0.9609375","0.85546875","0.7734375","0.9375","0.9140625","0.875","0.953125","0.8671875","0.8671875","0.8671875","0.9140625","0.9140625","0.9140625","0.828125","0.828125","0.828125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"859","0.515625","0.1328125","0.8984375","0.09765625","0.0703125","0.125","0.140625","0.125","0.15625","0.12890625","0.125","0.1328125","0.078125","0.078125","0.078125","0.671875","0.671875","0.671875","0.703125","0.484375","0.921875","0.8125","0.75","0.875","0.8671875","0.8203125","0.9140625","0.8046875","0.8046875","0.8046875","0.875","0.875","0.875","0.8046875","0.8046875","0.8046875","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.9453125","0.9453125","0.9453125","0.8671875","0.8671875","0.8671875","0.828125","0.828125","0.828125","0.8671875","0.8671875","0.8671875","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375"
"860","0.49609375","0.109375","0.8828125","0.09765625","0.0859375","0.109375","0.11328125","0.109375","0.1171875","0.109375","0.109375","0.109375","0.1328125","0.1328125","0.1328125","0.703125","0.703125","0.703125","0.76171875","0.6171875","0.90625","0.81640625","0.703125","0.9296875","0.8828125","0.84375","0.921875","0.8671875","0.8671875","0.8671875","0.8515625","0.8515625","0.8515625","0.7890625","0.7890625","0.7890625","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.859375","0.859375","0.859375","0.8125","0.8125","0.8125","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375"
"861","0.52734375","0.09375","0.9609375","0.09765625","0.0703125","0.125","0.0859375","0.0703125","0.1015625","0.08203125","0.0703125","0.09375","0.0859375","0.0859375","0.0859375","0.640625","0.640625","0.640625","0.83203125","0.6953125","0.96875","0.90234375","0.828125","0.9765625","0.95703125","0.9375","0.9765625","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.8828125","0.8828125","0.8828125","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"862","0.5390625","0.0859375","0.9921875","0.109375","0.1015625","0.1171875","0.10546875","0.1015625","0.109375","0.09765625","0.09375","0.1015625","0.1171875","0.1171875","0.1171875","0.703125","0.703125","0.703125","0.8203125","0.6875","0.953125","0.91796875","0.84375","0.9921875","0.94921875","0.90625","0.9921875","0.9375","0.9375","0.9375","0.96875","0.96875","0.96875","0.9140625","0.9140625","0.9140625","1","1","1","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9296875","0.9296875","0.9296875","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","1","1","1","1","1","1"
"863","0.52734375","0.1171875","0.9375","0.12890625","0.1171875","0.140625","0.15234375","0.1171875","0.1875","0.1171875","0.1171875","0.1171875","0.1953125","0.1953125","0.1953125","0.65625","0.65625","0.65625","0.7578125","0.578125","0.9375","0.90234375","0.8203125","0.984375","0.94921875","0.90625","0.9921875","0.90625","0.90625","0.90625","0.9609375","0.9609375","0.9609375","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","1","1","1","0.984375","0.984375","0.984375","0.84375","0.84375","0.84375","0.875","0.875","0.875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375"
"864","0.484375","0.109375","0.859375","0.109375","0.109375","0.109375","0.12109375","0.109375","0.1328125","0.1171875","0.109375","0.125","0.125","0.125","0.125","0.6484375","0.6484375","0.6484375","0.71484375","0.59375","0.8359375","0.8125","0.7109375","0.9140625","0.84375","0.796875","0.890625","0.875","0.875","0.875","0.875","0.875","0.875","0.828125","0.828125","0.828125","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.9140625","0.9140625","0.9140625","0.9453125","0.9453125","0.9453125","0.921875","0.921875","0.921875"
"865","0.5390625","0.15625","0.921875","0.12109375","0.09375","0.1484375","0.140625","0.09375","0.1875","0.12890625","0.09375","0.1640625","0.078125","0.078125","0.078125","0.6796875","0.6796875","0.6796875","0.8046875","0.640625","0.96875","0.87890625","0.7890625","0.96875","0.9296875","0.8828125","0.9765625","0.921875","0.921875","0.921875","0.8203125","0.8203125","0.8203125","0.8828125","0.8828125","0.8828125","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.90625","0.90625","0.90625","0.8671875","0.8671875","0.8671875","0.984375","0.984375","0.984375","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125"
"866","0.53125","0.09375","0.96875","0.12109375","0.09375","0.1484375","0.109375","0.09375","0.125","0.09765625","0.09375","0.1015625","0.09375","0.09375","0.09375","0.6484375","0.6484375","0.6484375","0.76953125","0.59375","0.9453125","0.83984375","0.71875","0.9609375","0.92578125","0.859375","0.9921875","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.8515625","0.8515625","0.8515625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","1","1","1"
"867","0.53515625","0.1015625","0.96875","0.15625","0.1171875","0.1953125","0.12109375","0.1171875","0.125","0.109375","0.1015625","0.1171875","0.1171875","0.1171875","0.1171875","0.71875","0.71875","0.71875","0.82421875","0.703125","0.9453125","0.921875","0.8515625","0.9921875","0.9765625","0.9609375","0.9921875","0.9453125","0.9453125","0.9453125","0.9296875","0.9296875","0.9296875","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375","1","1","1","0.9453125","0.9453125","0.9453125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","1","1","1","1","1","1"
"868","0.52734375","0.0859375","0.96875","0.1640625","0.09375","0.234375","0.09375","0.09375","0.09375","0.08984375","0.0859375","0.09375","0.15625","0.15625","0.15625","0.6640625","0.6640625","0.6640625","0.828125","0.6953125","0.9609375","0.9453125","0.890625","1","0.96484375","0.9453125","0.984375","0.953125","0.953125","0.953125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1"
"869","0.55859375","0.125","0.9921875","0.15625","0.1171875","0.1953125","0.12890625","0.1171875","0.140625","0.12890625","0.1171875","0.140625","0.1015625","0.1015625","0.1015625","0.6953125","0.6953125","0.6953125","0.82421875","0.6640625","0.984375","0.88671875","0.796875","0.9765625","0.92578125","0.8828125","0.96875","0.8984375","0.8984375","0.8984375","0.9609375","0.9609375","0.9609375","0.9375","0.9375","0.9375","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.9765625","0.9765625","0.9765625","1","1","1"
"870","0.5546875","0.1171875","0.9921875","0.12890625","0.0859375","0.171875","0.1015625","0.0859375","0.1171875","0.1015625","0.0859375","0.1171875","0.109375","0.109375","0.109375","0.7109375","0.7109375","0.7109375","0.8515625","0.7109375","0.9921875","0.921875","0.84375","1","0.97265625","0.953125","0.9921875","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","1","1","1","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","1","1","1"
"871","0.50390625","0.078125","0.9296875","0.12109375","0.1015625","0.140625","0.09765625","0.09375","0.1015625","0.09765625","0.09375","0.1015625","0.0859375","0.0859375","0.0859375","0.6796875","0.6796875","0.6796875","0.74609375","0.578125","0.9140625","0.828125","0.703125","0.953125","0.9375","0.8984375","0.9765625","0.8828125","0.8828125","0.8828125","0.90625","0.90625","0.90625","0.8984375","0.8984375","0.8984375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.8984375","0.8984375","0.8984375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875"
"872","0.5546875","0.125","0.984375","0.10546875","0.09375","0.1171875","0.12109375","0.09375","0.1484375","0.12109375","0.09375","0.1484375","0.0859375","0.0859375","0.0859375","0.65625","0.65625","0.65625","0.7421875","0.5390625","0.9453125","0.86328125","0.734375","0.9921875","0.9296875","0.875","0.984375","0.953125","0.953125","0.953125","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.9375","0.9375","0.9375","0.9453125","0.9453125","0.9453125","1","1","1","0.9921875","0.9921875","0.9921875"
"873","0.546875","0.1015625","0.9921875","0.109375","0.1015625","0.1171875","0.11328125","0.1015625","0.125","0.10546875","0.1015625","0.109375","0.125","0.125","0.125","0.6484375","0.6484375","0.6484375","0.80078125","0.6484375","0.953125","0.85546875","0.734375","0.9765625","0.953125","0.9375","0.96875","0.9609375","0.9609375","0.9609375","0.9140625","0.9140625","0.9140625","0.90625","0.90625","0.90625","0.9921875","0.9921875","0.9921875","1","1","1","0.9765625","0.9765625","0.9765625","0.890625","0.890625","0.890625","0.90625","0.90625","0.90625","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1"
"874","0.4921875","0.140625","0.84375","0.10546875","0.0703125","0.140625","0.140625","0.140625","0.140625","0.140625","0.140625","0.140625","0.0703125","0.0703125","0.0703125","0.609375","0.609375","0.609375","0.76171875","0.609375","0.9140625","0.84765625","0.765625","0.9296875","0.90625","0.84375","0.96875","0.828125","0.828125","0.828125","0.796875","0.796875","0.796875","0.765625","0.765625","0.765625","0.9296875","0.9296875","0.9296875","0.984375","0.984375","0.984375","0.953125","0.953125","0.953125","0.796875","0.796875","0.796875","0.75","0.75","0.75","0.859375","0.859375","0.859375","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875"
"875","0.5390625","0.1015625","0.9765625","0.1015625","0.1015625","0.1015625","0.109375","0.1015625","0.1171875","0.10546875","0.1015625","0.109375","0.09375","0.09375","0.09375","0.6796875","0.6796875","0.6796875","0.77734375","0.59375","0.9609375","0.87109375","0.7578125","0.984375","0.94140625","0.890625","0.9921875","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.890625","0.890625","0.890625","0.96875","0.96875","0.96875","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.8984375","0.8984375","0.8984375","0.90625","0.90625","0.90625","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875"
"876","0.53515625","0.1171875","0.953125","0.1015625","0.1015625","0.1015625","0.12109375","0.1015625","0.140625","0.11328125","0.1015625","0.125","0.109375","0.109375","0.109375","0.6796875","0.6796875","0.6796875","0.80078125","0.6484375","0.953125","0.8984375","0.8203125","0.9765625","0.94921875","0.9296875","0.96875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.90625","0.90625","0.90625","0.96875","0.96875","0.96875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.90625","0.90625","0.90625","0.9140625","0.9140625","0.9140625","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"877","0.5234375","0.109375","0.9375","0.12109375","0.1015625","0.140625","0.125","0.1015625","0.1484375","0.12109375","0.1015625","0.140625","0.0703125","0.0703125","0.0703125","0.6484375","0.6484375","0.6484375","0.73828125","0.578125","0.8984375","0.859375","0.7265625","0.9921875","0.91796875","0.8671875","0.96875","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.8984375","0.9296875","0.9296875","0.9296875","0.953125","0.953125","0.953125","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.9609375","0.8515625","0.8515625","0.8515625","0.890625","0.890625","0.890625","0.9375","0.9375","0.9375","0.9609375","0.9609375","0.9609375","0.984375","0.984375","0.984375"
"878","0.53125","0.1171875","0.9453125","0.1328125","0.1015625","0.1640625","0.1328125","0.1015625","0.1640625","0.109375","0.1015625","0.1171875","0.1015625","0.1015625","0.1015625","0.6953125","0.6953125","0.6953125","0.78515625","0.6484375","0.921875","0.89453125","0.8203125","0.96875","0.93359375","0.890625","0.9765625","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.921875","0.921875","0.921875","0.9453125","0.9453125","0.9453125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625"
"879","0.55859375","0.1328125","0.984375","0.08203125","0.0546875","0.109375","0.12890625","0.109375","0.1484375","0.12109375","0.109375","0.1328125","0.1015625","0.1015625","0.1015625","0.7109375","0.7109375","0.7109375","0.74609375","0.5078125","0.984375","0.88671875","0.7890625","0.984375","0.96484375","0.953125","0.9765625","0.9296875","0.9296875","0.9296875","0.9609375","0.9609375","0.9609375","0.8828125","0.8828125","0.8828125","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.921875","0.921875","0.921875","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625"
"880","0.5390625","0.09375","0.984375","0.1171875","0.1015625","0.1328125","0.10546875","0.1015625","0.109375","0.09765625","0.09375","0.1015625","0.1015625","0.1015625","0.1015625","0.6953125","0.6953125","0.6953125","0.83984375","0.6953125","0.984375","0.91015625","0.8359375","0.984375","0.98828125","0.9765625","1","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","0.921875","0.921875","0.921875","0.984375","0.984375","0.984375","0.9921875","0.9921875","0.9921875","1","1","1","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","0.9921875","1","1","1"
"881","0.55078125","0.1015625","1","0.1328125","0.1015625","0.1640625","0.10546875","0.1015625","0.109375","0.10546875","0.1015625","0.109375","0.1015625","0.1015625","0.1015625","0.703125","0.703125","0.703125","0.87109375","0.75","0.9921875","0.94921875","0.8984375","1","0.98046875","0.9609375","1","0.984375","0.984375","0.984375","1","1","1","0.96875","0.96875","0.96875","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","1","1","1","1","1","1","1","1","1"
"882","0.53515625","0.0859375","0.984375","0.109375","0.1015625","0.1171875","0.09765625","0.09375","0.1015625","0.09375","0.0859375","0.1015625","0.1015625","0.1015625","0.1015625","0.671875","0.671875","0.671875","0.83203125","0.6875","0.9765625","0.953125","0.90625","1","0.97265625","0.953125","0.9921875","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.953125","0.953125","0.953125","1","1","1","1","1","1","1","1","1","0.9921875","0.9921875","0.9921875","0.9609375","0.9609375","0.9609375","0.9921875","0.9921875","0.9921875","1","1","1","1","1","1"
"883","0.51953125","0.1484375","0.890625","0.08984375","0.078125","0.1015625","0.12890625","0.1015625","0.15625","0.12890625","0.1015625","0.15625","0.109375","0.109375","0.109375","0.6875","0.6875","0.6875","0.79296875","0.6640625","0.921875","0.85546875","0.7734375","0.9375","0.91015625","0.8828125","0.9375","0.875","0.875","0.875","0.890625","0.890625","0.890625","0.875","0.875","0.875","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.90625","0.90625","0.90625","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125"
"884","0.5390625","0.1015625","0.9765625","0.06640625","0.046875","0.0859375","0.09765625","0.0859375","0.109375","0.09375","0.0859375","0.1015625","0.1171875","0.1171875","0.1171875","0.6484375","0.6484375","0.6484375","0.76171875","0.5703125","0.953125","0.859375","0.7421875","0.9765625","0.94140625","0.8984375","0.984375","0.9609375","0.9609375","0.9609375","0.953125","0.953125","0.953125","0.921875","0.921875","0.921875","0.9921875","0.9921875","0.9921875","0.984375","0.984375","0.984375","1","1","1","0.90625","0.90625","0.90625","0.921875","0.921875","0.921875","0.9765625","0.9765625","0.9765625","1","1","1","1","1","1"
"885","0.546875","0.1171875","0.9765625","0.1640625","0.125","0.203125","0.1484375","0.125","0.171875","0.125","0.125","0.125","0.078125","0.078125","0.078125","0.6484375","0.6484375","0.6484375","0.8125","0.65625","0.96875","0.90625","0.8359375","0.9765625","0.9609375","0.9375","0.984375","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875","0.9296875","0.9296875","0.9296875","1","1","1","0.9765625","0.9765625","0.9765625","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375","0.984375","0.984375","0.984375"
"886","0.55078125","0.125","0.9765625","0.10546875","0.09375","0.1171875","0.16015625","0.1171875","0.203125","0.125","0.1171875","0.1328125","0.09375","0.09375","0.09375","0.6953125","0.6953125","0.6953125","0.765625","0.5859375","0.9453125","0.921875","0.8671875","0.9765625","0.95703125","0.921875","0.9921875","0.9140625","0.9140625","0.9140625","0.984375","0.984375","0.984375","0.9375","0.9375","0.9375","1","1","1","1","1","1","0.9921875","0.9921875","0.9921875","0.953125","0.953125","0.953125","0.953125","0.953125","0.953125","0.96875","0.96875","0.96875","0.984375","0.984375","0.984375","1","1","1"
"887","0.53515625","0.109375","0.9609375","0.109375","0.0703125","0.1484375","0.08984375","0.0703125","0.109375","0.08984375","0.0703125","0.109375","0.1171875","0.1171875","0.1171875","0.671875","0.671875","0.671875","0.7890625","0.640625","0.9375","0.8984375","0.8359375","0.9609375","0.9609375","0.9375","0.984375","0.8984375","0.8984375","0.8984375","0.953125","0.953125","0.953125","0.9453125","0.9453125","0.9453125","0.984375","0.984375","0.984375","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.9765625","0.8984375","0.8984375","0.8984375","0.8828125","0.8828125","0.8828125","0.9609375","0.9609375","0.9609375","0.9765625","0.9765625","0.9765625","0.984375","0.984375","0.984375"
"888","0.515625","0.1328125","0.8984375","0.1328125","0.125","0.140625","0.14453125","0.125","0.1640625","0.1328125","0.125","0.140625","0.0859375","0.0859375","0.0859375","0.65625","0.65625","0.65625","0.76953125","0.6015625","0.9375","0.875","0.8046875","0.9453125","0.9140625","0.90625","0.921875","0.9140625","0.9140625","0.9140625","0.875","0.875","0.875","0.921875","0.921875","0.921875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.9296875","0.921875","0.921875","0.921875","0.8359375","0.8359375","0.8359375","0.859375","0.859375","0.859375","0.921875","0.921875","0.921875","0.9375","0.9375","0.9375","0.9375","0.9375","0.9375"
"889","0.5","0.125","0.875","0.12109375","0.09375","0.1484375","0.12890625","0.09375","0.1640625","0.125","0.09375","0.15625","0.09375","0.09375","0.09375","0.5859375","0.5859375","0.5859375","0.73046875","0.59375","0.8671875","0.765625","0.6484375","0.8828125","0.83203125","0.78125","0.8828125","0.859375","0.859375","0.859375","0.8515625","0.8515625","0.8515625","0.7734375","0.7734375","0.7734375","0.9140625","0.9140625","0.9140625","0.8828125","0.8828125","0.8828125","0.8984375","0.8984375","0.8984375","0.8671875","0.8671875","0.8671875","0.828125","0.828125","0.828125","0.8828125","0.8828125","0.8828125","0.921875","0.921875","0.921875","0.8984375","0.8984375","0.8984375"
"890","0.484375","0.109375","0.859375","0.16015625","0.109375","0.2109375","0.12109375","0.109375","0.1328125","0.13671875","0.109375","0.1640625","0.0859375","0.0859375","0.0859375","0.5625","0.5625","0.5625","0.703125","0.578125","0.828125","0.8125","0.7265625","0.8984375","0.85546875","0.7890625","0.921875","0.8359375","0.8359375","0.8359375","0.8515625","0.8515625","0.8515625","0.84375","0.84375","0.84375","0.9140625","0.9140625","0.9140625","0.921875","0.921875","0.921875","0.90625","0.90625","0.90625","0.828125","0.828125","0.828125","0.8359375","0.8359375","0.8359375","0.8671875","0.8671875","0.8671875","0.9453125","0.9453125","0.9453125","0.96875","0.96875","0.96875"
"891","0.5625","0.125","1","0.09375","0.0625","0.125","0.09375","0.0625","0.125","0.09375","0.0625","0.125","0.125","0.125","0.125","0.8125","0.8125","0.8125","0.84375","0.75","0.9375","0.84375","0.6875","1","0.9375","0.875","1","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.8125","0.8125","0.8125","0.9375","0.9375","0.9375","0.875","0.875","0.875","1","1","1","0.875","0.875","0.875","0.9375","0.9375","0.9375","0.875","0.875","0.875","1","1","1","1","1","1"

==> data/mnist/vl_epoch.csv <==
"Step","normal_mnist_lr_0.0001 - vl_epoch","normal_mnist_lr_0.0001 - vl_epoch__MIN","normal_mnist_lr_0.0001 - vl_epoch__MAX"," one_bit_mnist_median_lr_0.1 - vl_epoch"," one_bit_mnist_median_lr_0.1 - vl_epoch__MIN"," one_bit_mnist_median_lr_0.1 - vl_epoch__MAX"," one_bit_mnist_median_lr_0.05 - vl_epoch"," one_bit_mnist_median_lr_0.05 - vl_epoch__MIN"," one_bit_mnist_median_lr_0.05 - vl_epoch__MAX"," one_bit_mnist_mean_lr_0.05 - vl_epoch"," one_bit_mnist_mean_lr_0.05 - vl_epoch__MIN"," one_bit_mnist_mean_lr_0.05 - vl_epoch__MAX"," one_bit_mnist_mean_lr_0.1 - vl_epoch"," one_bit_mnist_mean_lr_0.1 - vl_epoch__MIN"," one_bit_mnist_mean_lr_0.1 - vl_epoch__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - vl_epoch","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - vl_epoch__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.1 - vl_epoch__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - vl_epoch","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MAX","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - vl_epoch","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MIN","BitNet_mnist_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MAX","BitNet_mnist_mean_lr_0.001 - vl_epoch","BitNet_mnist_mean_lr_0.001 - vl_epoch__MIN","BitNet_mnist_mean_lr_0.001 - vl_epoch__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - vl_epoch","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - vl_epoch__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.1 - vl_epoch__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - vl_epoch","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.05 - vl_epoch__MAX","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - vl_epoch","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MIN","one_bit_mnist_mean_lr_0.001_weight_decay_0.01 - vl_epoch__MAX","one_bit_mnist_mean_lr_0.01 - vl_epoch","one_bit_mnist_mean_lr_0.01 - vl_epoch__MIN","one_bit_mnist_mean_lr_0.01 - vl_epoch__MAX","one_bit_mnist_mean_lr_0.001 - vl_epoch","one_bit_mnist_mean_lr_0.001 - vl_epoch__MIN","one_bit_mnist_mean_lr_0.001 - vl_epoch__MAX","one_bit_mnist_mean_lr_0.0001 - vl_epoch","one_bit_mnist_mean_lr_0.0001 - vl_epoch__MIN","one_bit_mnist_mean_lr_0.0001 - vl_epoch__MAX","one_bit_mnist_lr_0.001_weight_decay_0.1 - vl_epoch","one_bit_mnist_lr_0.001_weight_decay_0.1 - vl_epoch__MIN","one_bit_mnist_lr_0.001_weight_decay_0.1 - vl_epoch__MAX","one_bit_mnist_lr_0.001_weight_decay_0.05 - vl_epoch","one_bit_mnist_lr_0.001_weight_decay_0.05 - vl_epoch__MIN","one_bit_mnist_lr_0.001_weight_decay_0.05 - vl_epoch__MAX","one_bit_mnist_lr_0.001_weight_decay_0.01 - vl_epoch","one_bit_mnist_lr_0.001_weight_decay_0.01 - vl_epoch__MIN","one_bit_mnist_lr_0.001_weight_decay_0.01 - vl_epoch__MAX","one_bit_mnist_lr_0.001 - vl_epoch","one_bit_mnist_lr_0.001 - vl_epoch__MIN","one_bit_mnist_lr_0.001 - vl_epoch__MAX","normal_mnist - vl_epoch","normal_mnist - vl_epoch__MIN","normal_mnist - vl_epoch__MAX"
"88","1.9132645726203918","1.5387722253799438","2.28775691986084","2.304125428199768","2.2941641807556152","2.314086675643921","2.244994282722473","2.186863422393799","2.3031251430511475","2.280826449394226","2.256847620010376","2.304805278778076","2.386049509048462","2.386049509048462","2.386049509048462","1.2770015001296997","1.2770015001296997","1.2770015001296997","0.9925219714641571","0.9744998812675476","1.0105440616607666","0.7402225434780121","0.7105563282966614","0.7698887586593628","0.8040102422237396","0.5860077738761902","1.022012710571289","1.0800161361694336","1.0800161361694336","1.0800161361694336","0.7749577760696411","0.7749577760696411","0.7749577760696411","0.6143672466278076","0.6143672466278076","0.6143672466278076","0.3680383861064911","0.3680383861064911","0.3680383861064911","0.4074312150478363","0.4074312150478363","0.4074312150478363","1.5791406631469727","1.5791406631469727","1.5791406631469727","0.9865952134132385","0.9865952134132385","0.9865952134132385","0.7582091093063354","0.7582091093063354","0.7582091093063354","0.6314020752906799","0.6314020752906799","0.6314020752906799","0.48147231340408325","0.48147231340408325","0.48147231340408325","0.38371923565864563","0.38371923565864563","0.38371923565864563"
"177","1.569824457168579","0.8522915840148926","2.2873573303222656","2.3549389839172363","2.304872989654541","2.4050049781799316","2.2666168212890625","2.2306530475616455","2.3025805950164795","2.2733633518218994","2.245012044906616","2.3017146587371826","2.250957489013672","2.250957489013672","2.250957489013672","1.140693187713623","1.140693187713623","1.140693187713623","0.9175951778888702","0.7909653782844543","1.0442249774932861","0.5777325928211212","0.5086705684661865","0.6467946171760559","0.457808181643486","0.37434670329093933","0.5412696599960327","0.8360013961791992","0.8360013961791992","0.8360013961791992","0.675536572933197","0.675536572933197","0.675536572933197","0.42900943756103516","0.42900943756103516","0.42900943756103516","0.3338416516780853","0.3338416516780853","0.3338416516780853","0.26867708563804626","0.26867708563804626","0.26867708563804626","1.328857421875","1.328857421875","1.328857421875","0.8771252632141113","0.8771252632141113","0.8771252632141113","0.639146089553833","0.639146089553833","0.639146089553833","0.41345176100730896","0.41345176100730896","0.41345176100730896","0.3077438771724701","0.3077438771724701","0.3077438771724701","0.25237226486206055","0.25237226486206055","0.25237226486206055"
"267","1.4390734732151031","0.5801389813423157","2.2980079650878906","2.2884256839752197","2.2791128158569336","2.297738552093506","2.315421462059021","2.3026483058929443","2.3281946182250977","2.274812698364258","2.247042179107666","2.3025832176208496","2.3359594345092773","2.3359594345092773","2.3359594345092773","1.0957621335983276","1.0957621335983276","1.0957621335983276","0.8991287648677826","0.6507465243339539","1.1475110054016113","0.584721103310585","0.42426934838294983","0.7451728582382202","0.3793874979019165","0.36467090249061584","0.39410409331321716","0.7956093549728394","0.7956093549728394","0.7956093549728394","0.6195899248123169","0.6195899248123169","0.6195899248123169","0.3913716673851013","0.3913716673851013","0.3913716673851013","0.23776035010814667","0.23776035010814667","0.23776035010814667","0.21342189610004425","0.21342189610004425","0.21342189610004425","1.0730940103530884","1.0730940103530884","1.0730940103530884","1.0441232919692993","1.0441232919692993","1.0441232919692993","0.6548372507095337","0.6548372507095337","0.6548372507095337","0.3931126594543457","0.3931126594543457","0.3931126594543457","0.2395021915435791","0.2395021915435791","0.2395021915435791","0.18694862723350525","0.18694862723350525","0.18694862723350525"
"356","1.3827230632305145","0.4613906741142273","2.3040554523468018","2.2849979400634766","2.265859842300415","2.304136037826538","2.2970105409622192","2.2919538021087646","2.302067279815674","2.2692627906799316","2.2359423637390137","2.3025832176208496","2.3305795192718506","2.3305795192718506","2.3305795192718506","1.0495485067367554","1.0495485067367554","1.0495485067367554","1.0321494042873383","0.6698612570762634","1.394437551498413","0.5662901252508163","0.39418354630470276","0.7383967041969299","0.3069852739572525","0.2836195230484009","0.3303510248661041","0.7737268209457397","0.7737268209457397","0.7737268209457397","0.6347153782844543","0.6347153782844543","0.6347153782844543","0.36410507559776306","0.36410507559776306","0.36410507559776306","0.27219951152801514","0.27219951152801514","0.27219951152801514","0.23014597594738007","0.23014597594738007","0.23014597594738007","0.9147735238075256","0.9147735238075256","0.9147735238075256","0.8350646495819092","0.8350646495819092","0.8350646495819092","0.7065946459770203","0.7065946459770203","0.7065946459770203","0.3562963902950287","0.3562963902950287","0.3562963902950287","0.2058493196964264","0.2058493196964264","0.2058493196964264","0.15518242120742798","0.15518242120742798","0.15518242120742798"
"445","1.3488432615995407","0.39452752470970154","2.30315899848938","2.2884010076522827","2.2786030769348145","2.298198938369751","2.3151187896728516","2.3013248443603516","2.3289127349853516","2.2217891216278076","2.1409950256347656","2.3025832176208496","2.3044228553771973","2.3044228553771973","2.3044228553771973","1.064747929573059","1.064747929573059","1.064747929573059","1.0407739877700806","0.6771286725997925","1.4044193029403687","0.6263247728347778","0.3449462056159973","0.9077033400535583","0.3072224110364914","0.25112149119377136","0.3633233308792114","1.0044604539871216","1.0044604539871216","1.0044604539871216","0.6395105719566345","0.6395105719566345","0.6395105719566345","0.3362804353237152","0.3362804353237152","0.3362804353237152","0.27410510182380676","0.27410510182380676","0.27410510182380676","0.20252902805805206","0.20252902805805206","0.20252902805805206","0.7553732395172119","0.7553732395172119","0.7553732395172119","0.8357354402542114","0.8357354402542114","0.8357354402542114","0.7574262619018555","0.7574262619018555","0.7574262619018555","0.36187055706977844","0.36187055706977844","0.36187055706977844","0.19262616336345673","0.19262616336345673","0.19262616336345673","0.13815465569496155","0.13815465569496155","0.13815465569496155"
"535","1.3267365843057632","0.3509428799152374","2.302530288696289","2.308916687965393","2.306095600128174","2.3117377758026123","2.3140013217926025","2.3032615184783936","2.3247411251068115","2.2398035526275635","2.1770262718200684","2.3025808334350586","2.340959072113037","2.340959072113037","2.340959072113037","1.0672062635421753","1.0672062635421753","1.0672062635421753","1.1543432474136353","0.747178316116333","1.5615081787109375","0.6565372198820114","0.3629533350467682","0.9501211047172546","0.27877382189035416","0.23463566601276398","0.32291197776794434","0.8793209195137024","0.8793209195137024","0.8793209195137024","0.5946653485298157","0.5946653485298157","0.5946653485298157","0.3599730134010315","0.3599730134010315","0.3599730134010315","0.24761714041233063","0.24761714041233063","0.24761714041233063","0.17689023911952972","0.17689023911952972","0.17689023911952972","0.7091891169548035","0.7091891169548035","0.7091891169548035","0.9292013645172119","0.9292013645172119","0.9292013645172119","0.6884117126464844","0.6884117126464844","0.6884117126464844","0.3582615852355957","0.3582615852355957","0.3582615852355957","0.20527571439743042","0.20527571439743042","0.20527571439743042","0.126915842294693","0.126915842294693","0.126915842294693"
"624","1.3110294789075851","0.3199373185634613","2.302121639251709","2.31647264957428","2.307310104370117","2.3256351947784424","2.3335061073303223","2.3025832176208496","2.364428997039795","2.2734243869781494","2.2449729442596436","2.3018758296966553","2.2484841346740723","2.2484841346740723","2.2484841346740723","1.060362458229065","1.060362458229065","1.060362458229065","1.207148402929306","0.712588369846344","1.701708436012268","0.7495061010122299","0.36088117957115173","1.138131022453308","0.3107927218079567","0.2260524481534958","0.3955329954624176","0.8716135621070862","0.8716135621070862","0.8716135621070862","0.5211987495422363","0.5211987495422363","0.5211987495422363","0.30023396015167236","0.30023396015167236","0.30023396015167236","0.22226226329803467","0.22226226329803467","0.22226226329803467","0.18601687252521515","0.18601687252521515","0.18601687252521515","0.5061892867088318","0.5061892867088318","0.5061892867088318","0.848863959312439","0.848863959312439","0.848863959312439","0.5683735013008118","0.5683735013008118","0.5683735013008118","0.35619625449180603","0.35619625449180603","0.35619625449180603","0.20329634845256805","0.20329634845256805","0.20329634845256805","0.11947518587112427","0.11947518587112427","0.11947518587112427"
"714","1.2990948408842087","0.296332448720932","2.3018572330474854","2.3318272829055786","2.305154323577881","2.3585002422332764","2.26135516166687","2.2201271057128906","2.3025832176208496","2.3671984672546387","2.3025832176208496","2.4318137168884277","2.3226940631866455","2.3226940631866455","2.3226940631866455","1.0390082597732544","1.0390082597732544","1.0390082597732544","1.3454001247882843","0.7206313014030457","1.970168948173523","0.7126560509204865","0.3163878321647644","1.1089242696762085","0.34769339859485626","0.21153044700622559","0.48385635018348694","0.9920048713684082","0.9920048713684082","0.9920048713684082","0.5915176272392273","0.5915176272392273","0.5915176272392273","0.3368286192417145","0.3368286192417145","0.3368286192417145","0.24552546441555023","0.24552546441555023","0.24552546441555023","0.13543915748596191","0.13543915748596191","0.13543915748596191","0.4754960536956787","0.4754960536956787","0.4754960536956787","0.8684173822402954","0.8684173822402954","0.8684173822402954","0.6019947528839111","0.6019947528839111","0.6019947528839111","0.34493187069892883","0.34493187069892883","0.34493187069892883","0.20126034319400787","0.20126034319400787","0.20126034319400787","0.11449699848890305","0.11449699848890305","0.11449699848890305"
"803","1.2896418273448944","0.27759188413619995","2.301691770553589","2.32939350605011","2.3025832176208496","2.35620379447937","2.2743581533432007","2.2461330890655518","2.3025832176208496","2.2775148153305054","2.252446413040161","2.3025832176208496","2.3596997261047363","2.3596997261047363","2.3596997261047363","1.031939148902893","1.031939148902893","1.031939148902893","1.3642854392528534","0.6886929869651794","2.0398778915405273","0.7760977447032928","0.32257264852523804","1.2296228408813477","0.36019282788038254","0.17368803918361664","0.5466976165771484","0.7903822064399719","0.7903822064399719","0.7903822064399719","0.6799240112304688","0.6799240112304688","0.6799240112304688","0.34555166959762573","0.34555166959762573","0.34555166959762573","0.23471635580062866","0.23471635580062866","0.23471635580062866","0.18712501227855682","0.18712501227855682","0.18712501227855682","0.412841260433197","0.412841260433197","0.412841260433197","0.8602310419082642","0.8602310419082642","0.8602310419082642","0.5930377244949341","0.5930377244949341","0.5930377244949341","0.32614749670028687","0.32614749670028687","0.32614749670028687","0.3379826545715332","0.3379826545715332","0.3379826545715332","0.11213071644306183","0.11213071644306183","0.11213071644306183"
"892","1.2819042801856995","0.2622166872024536","2.3015918731689453","2.2917155027389526","2.2808477878570557","2.3025832176208496","2.2722662687301636","2.2419493198394775","2.3025832176208496","2.3292667865753174","2.3025832176208496","2.355950355529785","2.349282741546631","2.349282741546631","2.349282741546631","1.1925950050354004","1.1925950050354004","1.1925950050354004","1.4017659723758698","0.7099233269691467","2.0936086177825928","0.7372044324874878","0.3379538059234619","1.1364550590515137","0.35273030400276184","0.1759231686592102","0.5295374393463135","0.7820249199867249","0.7820249199867249","0.7820249199867249","0.5698740482330322","0.5698740482330322","0.5698740482330322","0.47490307688713074","0.47490307688713074","0.47490307688713074","0.18451182544231415","0.18451182544231415","0.18451182544231415","0.16681121289730072","0.16681121289730072","0.16681121289730072","0.3666905164718628","0.3666905164718628","0.3666905164718628","0.7940191626548767","0.7940191626548767","0.7940191626548767","0.6118967533111572","0.6118967533111572","0.6118967533111572","0.29629331827163696","0.29629331827163696","0.29629331827163696","0.15412144362926483","0.15412144362926483","0.15412144362926483","0.10965131968259811","0.10965131968259811","0.10965131968259811"

==> figures.yaml <==
cifar_100_16_lr:
    data: cifar100/va_epoch.csv
    ylim: [0.0, 0.35]
    lines:
        - [normal_cifar_100_lr_0.0001 - va_epoch, orange, lr 1e-4]
        - [normal_cifar_100_lr_0.001_weight_decay_0.01 - va_epoch, green, lr 1e-3]
        - [normal_cifar_100_lr_0.005 - va_epoch, red, lr 5e-3]
        - [normal_cifar_100_lr_0.01 - va_epoch, purple, lr 1e-2]
#        - [normal_cifar_100_lr_0.05 - va_epoch, blue, lr 5e-2]

cifar_100_1.58_mean_lr:
     data: cifar100/va_epoch.csv
     ylim: [0.0, 0.35]
     lines:
#         - [cifar_100_mean_lr_0.0001 - va_epoch, orange, lr 1e-4]
#         - [cifar_100_mean_lr_0.001 - va_epoch, green, lr 1e-3]
         - [cifar_100_mean_lr_0.005 - va_epoch, red, lr 5e-3]
#         - [cifar_100_mean_lr_0.01 - va_epoch, purple, lr 1e-2]
         - [" cifar_100_mean_lr_0.05 - va_epoch", blue, lr 5e-2]
#         - [cifar_100_mean_lr_0.1 - va_epoch, blue, lr 1e-1]

slm_scaling_16:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-32-16-mmm-001-d00 - eval/loss, green, "16 - #hidden 32"]
        - [10K dafs-64-16-mmm-001-d00 - eval/loss, yellow, "16 - #hidden 64"]
        - [10K dafs-128-16-mmm-001-d00 - eval/loss, orange, "16 - #hidden 128"]
        - [10K dafs-256-16-mmm-001-d00 - eval/loss, red, "16 - #hidden 256"]

slm_scaling_1.58:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-32-1.58-mmm-001-mean-d00 - eval/loss, teal, "1.58-mean - #hidden 32"]
        - [10K dafs-64-1.58-mmm-001-mean-d00 - eval/loss, blue, "1.58-mean - #hidden 64"]
        - [10K dafs-128-1.58-mmm-001-mean-d00 - eval/loss, purple, "1.58-mean - #hidden 128"]
        - [10K dafs-256-1.58-mmm-001-mean-d00 - eval/loss, pink, "1.58-mean - #hidden 256"]

slm_scaling_side_by_side:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-32-16-mmm-001-d00 - eval/loss, green, "16, #hidden 32"]
        - [10K dafs-64-1.58-mmm-001-mean-d00 - eval/loss, blue, "1.58-mean, #hidden 64"]
        - [10K dafs-64-16-mmm-001-d00 - eval/loss, yellow, "16, #hidden 64"]
        - [10K dafs-128-1.58-mmm-001-mean-d00 - eval/loss, purple, "1.58-mean, #hidden 128"]

slm_median_vs_mean:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-64-1.58-mmm-001-mean-d00 - eval/loss, orange, mean - wd 0.00]
        - [10K dafs-64-1.58-mmm-001-mean-d01 - eval/loss, green, mean - wd 0.01]
        - [10K dafs-64-1.58-mmm-001-mean-d05 - eval/loss, red, mean - wd 0.05]
        - [10K dafs-64-1.58-mmm-001-mean-d10 - eval/loss, purple, mean - wd 0.10]
        - [10K dafs-64-1.58-mmm-001-median-d00 - eval/loss, blue, median - wd 0.00]
        - [10K dafs-64-1.58-mmm-001-median-d01 - eval/loss, pink, median - wd 0.01]
        - [10K dafs-64-1.58-mmm-001-median-d05 - eval/loss, teal, median - wd 0.05]
        - [10K dafs-64-1.58-mmm-001-median-d10 - eval/loss, yellow, median - wd 0.10]

slm_lr_16_d00:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-64-16-mmm-001-d00 - eval/loss, orange, lr 1e-3]
        - [10K dafs-64-16-mmm-01-d00 - eval/loss, green, lr 1e-2]
        - [10K dafs-64-16-mmm-1-d00 - eval/loss, red, lr 1e-1]

slm_lr_1.58_mean_d00:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-64-1.58-mmm-001-mean-d00 - eval/loss, orange, lr 1e-3]
        - [10K dafs-64-1.58-mmm-01-mean-d00 - eval/loss, green, lr 1e-2]
        - [10K dafs-64-1.58-mmm-1-mean-d00 - eval/loss, red, lr 1e-1]

slm_lr_1.58_median_d00:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-64-1.58-mmm-001-median-d00 - eval/loss, orange, lr 1e-3]
        - [10K dafs-64-1.58-mmm-01-median-d00 - eval/loss, green, lr 1e-2]
        - [10K dafs-64-1.58-mmm-1-median-d00 - eval/loss, red, lr 1e-1]

slm_decay_1.58_mean_lr_01:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-64-1.58-mmm-01-mean-d00 - eval/loss, orange, wd 0.00]
        - [10K dafs-64-1.58-mmm-01-mean-d01 - eval/loss, green, wd 0.01]
        - [10K dafs-64-1.58-mmm-01-mean-d05 - eval/loss, red, wd 0.05]
        - [10K dafs-64-1.58-mmm-01-mean-d10 - eval/loss, purple, wd 0.10]

slm_decay_1.58_median_lr_01:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-64-1.58-mmm-01-median-d00 - eval/loss, orange, wd 0.00]
        - [10K dafs-64-1.58-mmm-01-median-d01 - eval/loss, green, wd 0.01]
        - [10K dafs-64-1.58-mmm-01-median-d05 - eval/loss, red, wd 0.05]
        - [10K dafs-64-1.58-mmm-01-median-d10 - eval/loss, purple, wd 0.10]

slm_decay_16_lr_01:
    data: slm.csv
    ylim: [2.5, 7.5]
    lines:
        - [10K dafs-64-16-mmm-01-d00 - eval/loss, orange, wd 0.00]
        - [10K dafs-64-16-mmm-01-d01 - eval/loss, green, wd 0.01]
        - [10K dafs-64-16-mmm-01-d05 - eval/loss, red, wd 0.05]
        - [10K dafs-64-16-mmm-01-d10 - eval/loss, purple, wd 0.10]

# slm_scaling_all:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-32-16-mmm-001-d00 - eval/loss, green, "16, #hidden 32"]
#         - [10K dafs-64-16-mmm-001-d00 - eval/loss, yellow, "16, #hidden 64"]
#         - [10K dafs-128-16-mmm-001-d00 - eval/loss, orange, "16, #hidden 128"]
#         - [10K dafs-256-16-mmm-001-d00 - eval/loss, red, "16, #hidden 256"]
#         - [10K dafs-32-1.58-mmm-001-mean-d00 - eval/loss, teal, "1.58-mean, #hidden 32"]
#         - [10K dafs-64-1.58-mmm-001-mean-d00 - eval/loss, blue, "1.58-mean, #hidden 64"]
#         - [10K dafs-128-1.58-mmm-001-mean-d00 - eval/loss, pink, "1.58-mean, #hidden 128"]
#         - [10K dafs-256-1.58-mmm-001-mean-d00 - eval/loss, purple, "1.58-mean, #hidden 256"]

# slm_lr_16_d01:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-16-mmm-001-d01 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-16-mmm-01-d01 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-16-mmm-1-d01 - eval/loss, red, lr 1e-1]

# slm_lr_16_d05:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-16-mmm-001-d05 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-16-mmm-01-d05 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-16-mmm-1-d05 - eval/loss, red, lr 1e-1]

# slm_lr_16_d10:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-16-mmm-001-d10 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-16-mmm-01-d10 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-16-mmm-1-d10 - eval/loss, red, lr 1e-1]

# slm_lr_1.58_mean_d01:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-mean-d01 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-1.58-mmm-01-mean-d01 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-1.58-mmm-1-mean-d01 - eval/loss, red, lr 1e-1]

# slm_lr_1.58_mean_d05:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-mean-d05 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-1.58-mmm-01-mean-d05 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-1.58-mmm-1-mean-d05 - eval/loss, red, lr 1e-1]

# slm_lr_1.58_mean_d10:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-mean-d10 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-1.58-mmm-01-mean-d10 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-1.58-mmm-1-mean-d10 - eval/loss, red, lr 1e-1]

# slm_lr_1.58_median_d01:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-median-d01 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-1.58-mmm-01-median-d01 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-1.58-mmm-1-median-d01 - eval/loss, red, lr 1e-1]

# slm_lr_1.58_median_d05:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-median-d05 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-1.58-mmm-01-median-d05 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-1.58-mmm-1-median-d05 - eval/loss, red, lr 1e-1]

# slm_lr_1.58_median_d10:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-median-d10 - eval/loss, orange, lr 1e-3]
#         - [10K dafs-64-1.58-mmm-01-median-d10 - eval/loss, green, lr 1e-2]
#         - [10K dafs-64-1.58-mmm-1-median-d10 - eval/loss, red, lr 1e-1]

# slm_decay_1.58_mean_lr_001:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-mean-d00 - eval/loss, orange, wd 0.00]
#         - [10K dafs-64-1.58-mmm-001-mean-d01 - eval/loss, green, wd 0.01]
#         - [10K dafs-64-1.58-mmm-001-mean-d05 - eval/loss, red, wd 0.05]
#         - [10K dafs-64-1.58-mmm-001-mean-d10 - eval/loss, purple, wd 0.10]

# slm_decay_1.58_mean_lr_1:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-1-mean-d00 - eval/loss, orange, wd 0.00]
#         - [10K dafs-64-1.58-mmm-1-mean-d01 - eval/loss, green, wd 0.01]
#         - [10K dafs-64-1.58-mmm-1-mean-d05 - eval/loss, red, wd 0.05]
#         - [10K dafs-64-1.58-mmm-1-mean-d10 - eval/loss, purple, wd 0.10]

# slm_decay_1.58_median_lr_001:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-001-median-d00 - eval/loss, orange, wd 0.00]
#         - [10K dafs-64-1.58-mmm-001-median-d01 - eval/loss, green, wd 0.01]
#         - [10K dafs-64-1.58-mmm-001-median-d05 - eval/loss, red, wd 0.05]
#         - [10K dafs-64-1.58-mmm-001-median-d10 - eval/loss, purple, wd 0.10]

# slm_decay_1.58_median_lr_1:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-1.58-mmm-1-median-d00 - eval/loss, orange, wd 0.00]
#         - [10K dafs-64-1.58-mmm-1-median-d01 - eval/loss, green, wd 0.01]
#         - [10K dafs-64-1.58-mmm-1-median-d05 - eval/loss, red, wd 0.05]
#         - [10K dafs-64-1.58-mmm-1-median-d10 - eval/loss, purple, wd 0.10]

# slm_decay_16_lr_001:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-16-mmm-001-d00 - eval/loss, orange, wd 0.00]
#         - [10K dafs-64-16-mmm-001-d01 - eval/loss, green, wd 0.01]
#         - [10K dafs-64-16-mmm-001-d05 - eval/loss, red, wd 0.05]
#         - [10K dafs-64-16-mmm-001-d10 - eval/loss, purple, wd 0.10]

# slm_decay_16_lr_1:
#     data: slm.csv
#     ylim: [2.5, 7.5]
#     lines:
#         - [10K dafs-64-16-mmm-1-d00 - eval/loss, orange, wd 0.00]
#         - [10K dafs-64-16-mmm-1-d01 - eval/loss, green, wd 0.01]
#         - [10K dafs-64-16-mmm-1-d05 - eval/loss, red, wd 0.05]
#         - [10K dafs-64-16-mmm-1-d10 - eval/loss, purple, wd 0.10]


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

